The Syncline Model -- Analyzing the Impact of Time Synchronization in Sensor Fusion

The accuracy of sensor fusion algorithms are limited by either the intrinsic sensor noise, or by the quality of time synchronization of the sensors. While the intrinsic sensor noise only depends on the respective sensors, the error induced by quality of, or lack of, synchronization depends on the dynamics of the vehicles and robotic system and the magnitude of time synchronization errors. To meet their sensor fusion requirements, system designers must consider both which sensor to use and also how to synchronize them. This paper presents the Syncline model, a simple visual model of how time synchronization affects the accuracy of sensor fusion for different mobile robot platform. The model can serve as a simple tool to determine which synchronization mechanisms should be used.

==> CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

In this paper, the authors consider a time synchronization
problem for the quality of sensor fusion. The Syncline
model is advocated to characterize the variation of state
estimation error with respect to synchronization precision.
Two examples including GNSS and autonomous underwater
vehicle
are presented to illustrate the validity of Syncline model.
Four valid assessments have been collected. The following
major concerns have been raised, which are listed as
follows:
1. Mathematical notations and equations are not presented
very well, and unclear how they connect with the model
proposed.

->  Fix mathematical notation. Dont know exactly is meant by it, but will re-iterate

2. This paper seems to focus on the impact of
synchronization on state estimation accuracy for robotic
devices. However, the results presented are mostly
empirical, applying Syncline model to existing dynamic
models of unmanned vehicles, etc. There does not seem to be
theoretical bounds or qualitative analysis. The technical
contributions of the paper are not clear.
-> There is no "theoretical bound" and "qualitative analysis". Theoretical bound on what? Not sure what is meant


Besides the abovementioned major concerns, the authors
should revise the paper according to the reviewers' other
comments. 

===================>


Reviewer 2 of CCTA 2022 submission 127

Comments to the author
======================

Summary:
In this paper, the authors consider a time synchronization
problem for the quality of sensor fusion. The Syncline
model is introduced to characterize the variation of state
estimation error wrt. synchronization precision. Two
examples including GNSS and autonomous underwater vehicle
are presented to illustrate the validity of Syncline model.



Major comments:
1. This paper seems to focus on the impact of
synchronization on state estimation accuracy for robotic
devices. However, the results presented are mostly
empirical, applying Syncline model to existing dynamic
models of unmanned vehicles, etc. There does not seem to be
theoretical bounds or qualitative analysis. It is necessary
for the authors to perform theoretical analysis in order to
justify the feasibility of Syncline model in the proposed
scenarios.
-> Perform theoretical analysis to justify feasibility of Syncline in the proposed scenarios
-> = We have no experimental data only models which we have made so the "simulation" is not really telling anything.


2. The model introduced in equation (7) is not typically
known as a sensor fusion setup. Instead, it is a standard
state estimation problem for non-linear systems.
-> I wanna still use "sensor fusion" but should make clear that I am talking about state estimation for non-linear systems.


3. What is the difference between the analyzed problem and
the conventional problems of networked state estimation
over non-ideal channels?
-> I dont know yet. Check out "networked state estimation over non-ideal channels". Should reference this then


Minor comments:
1. In the paragraph below equation (13), use $m^{-1}$
instead of 1/m.
-> DONE

2. Please use thick lines and bold fonts in the figures,
and try different curve types.
-> DONE


===========



Reviewer 3 of CCTA 2022 submission 127

Comments to the author
======================

The paper is interesting, well-written and technically
sound. I have very few (and minor) criticisms:
- the paper targets ``high-end'' systems with
``sophisticated'' sensors and a lot of computing power, and
seems to ignore the rest. In a small UAV, or even in an
industrial system (for cost reasons), much more basic
sensors (e.g. basic accelerometers and rate gyros) would be
used in conjunction with a ``small'' microcontroller;
synchronization would be achieved through careful
interruption handling (either  with ``bare metal'' code or
with a small footprint real-time OS). In this framework,
the GPIO-based ``time-stamping'' (I put quotes because
synchronization is what matters in that case, not
necessarily time-stamping per se) can be considered
deterministic, contrary to what is said in II-B-3. Of
course, it does not diminish the interest of the paper, but
a cultural remark may be in order
-> I must elaborate on that point. GPIO-based timestaming with interrupts (It need the highest interrupt priority then)

- the word ``INS'' is here as often in the robotics world
used (in my opinion) in an inadequate way: to me, a true
Inertial Navigation System uses an inertial-grade IMU and
relies on the Schuler effect; the device mentioned in the
paper are rather AHRS or aided AHRS systems
-> Consider renaming INS to AHRS

- typo: in table III/INS, the Ellipse and Apogee are
manufactured by SBG (not SBT).
-> OK

=========================

Reviewer 7 of CCTA 2022 submission 127

Comments to the author
======================

I think the paper is overall a nice application paper. Its
outline is clear, it is fairly well written although some
errors exist ('a FPGA', 'before its applied', and so on). 

Some major comments are given below.

* The first sentence of the paper states that sensor fusion
algorithms are usually used with perfectly synchronized
data sets. Then, a reference to a particular paper is done.
I would say this is an overly aggressive statement, as
there are numerous papers and books related to the
synchronization of sensor measurements in various contexts
(in sequence measurements, out of sequence measurements,
effects of jitter etc). E.g., 'Statistical Sensor Fusion'
by F. Gustafsson brings up a few of these issues, but there
are many more examples. Furthermore, since there are
numerous references to GNSS, RTKLIB and its variants
perform clock synchronizations in this context, and that is
an openly available software.
-> Check out Gustafsson on statistical sensor fusion. 
-> Refrase maybe, I think the message is valid


* For the time stamping method descriptions on page 2, I
think they would benefit from references such that the
interested reader can look into more detail.
-> Can I find some references for the timestamping methods?


* The term sensor fusion is used throughout the paper but
it is actually never defined. Is it static sensor fusion,
dynamic sensor fusion, statistical sensor fusion, etc?
-> Also mentioned by another guy. Compare non-linear state estimation vs static vs dynamic vs statistical sensor fusion

* In (6) the sync and noise variables are assumed
uncorrelated. How realistic is this? E.g., in GNSS
applications the code and carrier phase measurement noise
is dependent on the elevation angles and positions of
satellites, and the time synchronization plays a role in
determining the sensor noise. So, this assumption is
violated for GNSS applications so a minor discussion
surrounding the validity would be beneficial.
-> Very good point. Should mention that this is indeed a simplification 

* The sensor fusion g is a linear combination of
measurements. How restrictive is this? Please elaborate.
-> This is pretty restrictive yes. Should be elaborated

* The systematic errors are ignored. Is this valid? Please
motivate.
-> It is a simplification 

* I would have expected \tau to be the max value of
synchronization error, because otherwise it is really not
the worst case error.
-> He is right. Tau should be worst case ...

* under (12), excepted -> expected
-> OK

* I have some issues with the examples provided. Here you
refer to GNSS measurements as a position but this is not a
measurement, it is the output from a sensor fusion
algorithm. So to use your defined sensor fusion 'g', you
assume the output from another sensor fusion, which has
synchronization errors on its own, to be a measurement. The
same goes for the INS and lidar. Given this
simplifying/erroneous assumption, you define g in (30),
which amounts to you using 'late fusion'. However, I would
have expected (29) to be an expression involving the
estimated covariance from the various estimators, e.g.
using CI, ICI, or some other sensor fusion rule. 
-> Drive harder the point that this is a quite abstract model of the system
-> What is Late Fusion, CI and ICI or some other sensor fusion rule.


* In fact, I have some issues understanding (30)
altogether. Assume that the position estimate from the GNSS
is [1;1;1] and the rotation is identity. Similar assume
that the position from lidar estimator is [1;1;1]. Then the
estimated position by (30) is [2;2;2]. I.e., there should
be a weighting involved somewhere.
-> Do an iteration on 30

* I dont believe the first term in the parenthesis in (30)
has been defined. Where is this term coming from?
-> Define that term

* For Table 3, the standard deviations dont seem to be
realistic. E.g., the F9P RTK does have an empirical
standard deviation much larger than 1cm for any realistic
scenario, e.g., for a moving receiver were more close to
the .5-1m level.
-> Hmm, this is new to me.



===========================







Reviewer 4 of CCTA 2022 submission 127

Comments to the author
======================

The paper brings up the issue of sensor synchronization and
argues that in addition to the quality of individual
sensing, lack of synchronization in a dynamic environment
often leads to poor sensor fusion.  The paper advocates
that Syncline Model is quite useful in tackling the
synchronization issues.

The quality of the manuscript as a research paper is
otherwise quite poor.  Mathematical notations and equations
are not presented very well and unclear how they connect
with the model proposed.  At the end I am left guessing as
to what the contribution is.  This is rather unfortunate.
-> I dont think there is anything to address here ...




==> results/soa_auction_ver_10_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=140
SW=15604 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=170
SW=15667 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=907
SW=160032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=191
SW=23353 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=134
SW=13003 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=62
SW=13796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=826
SW=159106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=68
SW=8745 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=62
SW=7123 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=62
SW=7211 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=907
SW=159638 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=286
SW=35351 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=68
SW=8293 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=826
SW=149616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=826
SW=149815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=170
SW=15163 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=62
SW=7232 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=907
SW=161415 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=62
SW=7058 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=108
SW=10729 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=62
SW=7142 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=240
SW=24823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=228
SW=21803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=313
SW=34680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=907
SW=157687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=170
SW=15230 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=253
SW=24819 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=799
SW=144075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=826
SW=151087 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=290
SW=33078 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=191
SW=17680 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=274
SW=30236 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=175
SW=15189 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=82
SW=8318 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=62
SW=7799 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=278
SW=30920 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=114
SW=10105 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=170
SW=14497 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=88
SW=8274 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=102
SW=9470 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=62
SW=6977 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=290
SW=32326 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=274
SW=28166 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=82
SW=8196 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=102
SW=9321 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=82
SW=7515 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=295
SW=35719 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=826
SW=152550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=240
SW=22966 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=170
SW=15368 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=62
SW=7035 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=240
SW=35403 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=88
SW=8268 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=232
SW=22571 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=799
SW=142063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=62
SW=6404 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=240
SW=24876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=94
SW=8586 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=826
SW=152562 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=114
SW=10388 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=907
SW=157870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=936
SW=170244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=301
SW=33991 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=278
SW=31478 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=88
SW=8538 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=210
SW=19277 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=170
SW=14462 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=253
SW=25932 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=253
SW=25211 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=102
SW=9130 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=68
SW=6595 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=88
SW=8265 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=278
SW=30117 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=799
SW=145118 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=62
SW=6094 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=313
SW=34626 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=336
SW=41543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=88
SW=8822 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=62
SW=7459 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=907
SW=157198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=907
SW=160247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=108
SW=9936 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=799
SW=134712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=261
SW=28469 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=62
SW=6509 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=62
SW=6468 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=284
SW=31466 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=253
SW=25287 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=240
SW=24418 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=295
SW=34012 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=82
SW=8861 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=210
SW=19352 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=140
SW=12340 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=295
SW=35066 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=62
SW=7152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=290
SW=31835 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=336
SW=55220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=826
SW=151078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=124
SW=10084 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=210
SW=18644 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=261
SW=27866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=82
SW=7571 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=62
SW=7063 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=826
SW=150781 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=74
SW=6594 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=290
SW=32709 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=108
SW=8937 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=175
SW=15058 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=191
SW=18128 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=826
SW=151316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=318
SW=37217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=62
SW=6329 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=253
SW=24961 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=108
SW=9503 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=278
SW=44374 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=240
SW=23835 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=161
SW=13615 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=68
SW=6680 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=301
SW=34059 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=826
SW=149605 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=120
SW=10491 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=154
SW=13244 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=191
SW=17259 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=191
SW=16328 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=94
SW=8420 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=170
SW=13920 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=68
SW=7357 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=274
SW=41066 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=62
SW=6746 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=826
SW=152297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=108
SW=10313 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=62
SW=7741 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=149
SW=13269 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=185
SW=14822 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=907
SW=160862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=88
SW=9184 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=114
SW=12657 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=62
SW=6492 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=68
SW=7286 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=278
SW=32282 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=108
SW=9718 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=240
SW=25040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=88
SW=8482 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=313
SW=35143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=261
SW=27498 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=62
SW=7890 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=267
SW=25951 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=185
SW=15825 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=191
SW=17809 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=826
SW=150997 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=907
SW=158125 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=185
SW=16766 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=232
SW=21682 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=94
SW=8931 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=68
SW=6820 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=62
SW=6370 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=62
SW=6556 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=185
SW=16358 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=226
SW=21343 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=295
SW=33791 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=134
SW=11803 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=826
SW=150278 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=826
SW=154512 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=295
SW=34376 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=799
SW=144998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=149
SW=12519 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=907
SW=156808 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=295
SW=33978 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=215
SW=19024 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=62
SW=7296 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=62
SW=6244 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=82
SW=7983 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=82
SW=8221 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=826
SW=149402 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=313
SW=34453 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=240
SW=24721 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=274
SW=27901 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=907
SW=149581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=62
SW=6608 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=185
SW=16297 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=907
SW=159457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=68
SW=6734 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=185
SW=15880 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=284
SW=30910 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=318
SW=36797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=799
SW=148237 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=161
SW=16646 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=295
SW=35185 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=155
SW=20190 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=253
SW=36048 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=88
SW=9665 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=313
SW=50130 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=826
SW=150484 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=108
SW=9955 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=826
SW=153293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=170
SW=14798 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=88
SW=8534 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=203
SW=18194 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=62
SW=6853 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=936
SW=171770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=772
SW=136876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=313
SW=35695 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=826
SW=175551 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=826
SW=154019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=191
SW=16775 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=170
SW=15135 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=799
SW=145385 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=907
SW=162523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=62
SW=7565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=102
SW=9541 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=318
SW=37498 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=82
SW=8301 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=290
SW=46798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=108
SW=9208 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=62
SW=6078 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=907
SW=146730 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=62
SW=6482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=313
SW=34765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=88
SW=8214 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=161
SW=14860 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=62
SW=10272 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=149
SW=14128 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=62
SW=7947 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=799
SW=141104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=278
SW=38530 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=799
SW=208768 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=82
SW=8757 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=154
SW=13227 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=313
SW=34633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=114
SW=9816 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=907
SW=160763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=88
SW=8052 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=240
SW=25013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=88
SW=8169 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=295
SW=34639 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=274
SW=41055 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=274
SW=28529 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=826
SW=153771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=170
SW=15222 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=134
SW=11405 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=62
SW=6857 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=62
SW=8002 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=170
SW=15211 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=313
SW=34557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=253
SW=26747 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=88
SW=8898 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=278
SW=47756 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=106
SW=9002 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=826
SW=153379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=147
SW=10740 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=286
SW=35470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=265
SW=30271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=253
SW=25277 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=222
SW=18953 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=155
SW=13008 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=62
SW=6583 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=68
SW=8932 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=185
SW=16000 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=62
SW=7587 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=68
SW=7087 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=274
SW=30122 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=226
SW=24183 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=799
SW=208510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=278
SW=46409 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=68
SW=7068 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=62
SW=7320 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=907
SW=161707 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=114
SW=9940 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=278
SW=31098 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=313
SW=34235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=313
SW=37295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=826
SW=218187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=149
SW=12769 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=170
SW=14921 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=102
SW=10170 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=191
SW=17669 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=161
SW=14000 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=261
SW=27439 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=127
SW=9609 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=102
SW=13908 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=907
SW=158051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=907
SW=158508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=907
SW=160367 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=226
SW=21514 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=82
SW=11257 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=108
SW=9227 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=799
SW=143763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=222
SW=21216 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=799
SW=141559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=191
SW=17971 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=68
SW=6625 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=185
SW=23283 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=114
SW=9664 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=62
SW=6989 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=907
SW=158998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=295
SW=36502 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=68
SW=8220 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=128
SW=11338 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=82
SW=7422 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=253
SW=35973 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=68
SW=7236 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=114
SW=9443 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=68
SW=6301 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=318
SW=36720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=907
SW=157643 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=936
SW=169284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=313
SW=35276 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=240
SW=24944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=907
SW=230043 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=313
SW=35853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=62
SW=7651 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=210
SW=18493 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=100
SW=12116 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=82
SW=7686 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=313
SW=35032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=88
SW=7894 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=124
SW=10448 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=82
SW=7576 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=62
SW=7433 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=313
SW=33939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=68
SW=6954 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=62
SW=6162 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=274
SW=28280 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=313
SW=48531 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=907
SW=160006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=278
SW=30656 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=318
SW=37049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=907
SW=157077 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=62
SW=7148 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=155
SW=14196 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=336
SW=40148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=799
SW=209226 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=313
SW=36327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=68
SW=7182 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=907
SW=159711 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=134
SW=11335 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=114
SW=9352 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=936
SW=168025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=278
SW=31612 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=68
SW=7435 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=161
SW=15507 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=191
SW=17170 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=232
SW=25697 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=253
SW=26411 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=826
SW=160334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=240
SW=24936 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=128
SW=11209 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=170
SW=21814 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=232
SW=23170 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=313
SW=34062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=102
SW=9847 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=907
SW=156679 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=185
SW=15462 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=261
SW=28695 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=799
SW=142804 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=191
SW=17710 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=228
SW=21567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=274
SW=28626 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=265
SW=30813 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=253
SW=24887 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=161
SW=15641 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=134
SW=11471 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=161
SW=14416 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=88
SW=8285 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=290
SW=32352 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=274
SW=28679 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=907
SW=158098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=214
SW=19000 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=907
SW=168577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=210
SW=17494 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=128
SW=11076 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=907
SW=158124 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=313
SW=32768 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=82
SW=11704 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=100
SW=8133 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=907
SW=157782 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=62
SW=6992 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=82
SW=7849 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=197
SW=17378 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=222
SW=20054 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=128
SW=12169 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=68
SW=9395 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=62
SW=7785 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=278
SW=31639 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=62
SW=7001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=106
SW=11824 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=295
SW=33548 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=62
SW=7385 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=826
SW=153822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=336
SW=57491 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=149
SW=12751 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=907
SW=163572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=62
SW=7177 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=149
SW=13847 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=253
SW=23004 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=313
SW=35021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=170
SW=14156 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=62
SW=9942 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=102
SW=10051 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=907
SW=158161 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=197
SW=18697 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=826
SW=152603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=170
SW=15593 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=936
SW=172476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=826
SW=148734 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=62
SW=6367 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=134
SW=11113 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=62
SW=6638 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=313
SW=35313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=155
SW=13553 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=94
SW=8086 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=149
SW=21885 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=772
SW=135424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=102
SW=14026 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=267
SW=27037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=826
SW=152302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=62
SW=6109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=62
SW=7207 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=203
SW=16924 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=88
SW=8546 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=68
SW=7100 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=799
SW=143969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=170
SW=18050 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=170
SW=15298 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=62
SW=6414 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=62
SW=6626 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=62
SW=8401 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=102
SW=9737 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=88
SW=9732 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=274
SW=28400 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=134
SW=12057 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=191
SW=24087 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=62
SW=6400 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=772
SW=138160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=62
SW=8177 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=799
SW=143804 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=108
SW=10016 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=232
SW=31719 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=290
SW=33663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=936
SW=170517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=265
SW=29437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=936
SW=166651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=799
SW=207663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=161
SW=13631 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=185
SW=15386 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=62
SW=6603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=82
SW=7169 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=62
SW=6757 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=936
SW=172251 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=772
SW=135002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=102
SW=9216 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=68
SW=7398 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=907
SW=157624 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=88
SW=8517 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=74
SW=9784 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=907
SW=159395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=799
SW=159378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=203
SW=17974 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=88
SW=8100 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=290
SW=32779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=134
SW=12453 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=62
SW=7085 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=907
SW=162156 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=772
SW=138916 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=68
SW=7361 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=82
SW=8615 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=826
SW=151461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=128
SW=11452 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=94
SW=11833 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=170
SW=16131 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=62
SW=6849 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=826
SW=153845 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=278
SW=31664 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=215
SW=26083 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=62
SW=7281 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=134
SW=11798 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=295
SW=34374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=253
SW=25900 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=197
SW=23008 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=155
SW=13337 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=799
SW=144875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=826
SW=152217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=62
SW=7242 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=826
SW=174034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=62
SW=6352 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=313
SW=34883 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=295
SW=33086 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=290
SW=31661 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=965
SW=177882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=62
SW=6786 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=826
SW=149313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=134
SW=12224 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=336
SW=39603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=313
SW=40138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=102
SW=8894 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=274
SW=28846 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=114
SW=10175 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=274
SW=28363 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=62
SW=6506 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=127
SW=9480 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=114
SW=9433 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=74
SW=7142 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=253
SW=24794 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=290
SW=32307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=74
SW=6954 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=228
SW=22128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=82
SW=7495 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=102
SW=10072 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=253
SW=25439 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=826
SW=153914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=154
SW=12455 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=336
SW=41873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=62
SW=6712 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=197
SW=25497 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=62
SW=6874 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=907
SW=232231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=134
SW=11127 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=240
SW=24623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=240
SW=24489 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=62
SW=7397 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=62
SW=7437 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=799
SW=146631 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=102
SW=9500 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=62
SW=6757 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=772
SW=135716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=170
SW=15113 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=907
SW=160173 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=203
SW=17898 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=826
SW=150646 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=240
SW=25163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=191
SW=16975 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=318
SW=37314 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=907
SW=193972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=149
SW=13340 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=68
SW=8236 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=62
SW=6841 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=313
SW=33356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=197
SW=17095 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=965
SW=178418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=62
SW=7897 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=278
SW=31641 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=170
SW=14807 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=185
SW=15753 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=134
SW=11633 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=799
SW=208828 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=134
SW=12000 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=261
SW=29437 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=318
SW=53438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=154
SW=13193 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=149
SW=12613 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=826
SW=219292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=274
SW=40345 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=185
SW=23225 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=62
SW=6932 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=313
SW=34378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=102
SW=9848 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=185
SW=16814 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=274
SW=28343 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=313
SW=35677 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=826
SW=153877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=907
SW=158803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=74
SW=9998 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=62
SW=7062 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=228
SW=21314 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=222
SW=19614 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=253
SW=25371 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=62
SW=8538 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=232
SW=21923 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=826
SW=153450 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=907
SW=156472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=215
SW=18626 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=62
SW=6347 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=88
SW=11387 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=62
SW=7366 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=826
SW=152656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=907
SW=157627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=799
SW=145206 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=170
SW=15525 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=62
SW=7013 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=936
SW=168191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=154
SW=13229 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=295
SW=32501 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=290
SW=32810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=62
SW=6775 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=336
SW=40712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=149
SW=13319 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=191
SW=18286 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=290
SW=32479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=149
SW=13051 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=278
SW=30901 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=907
SW=158048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=170
SW=14548 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=62
SW=6656 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=826
SW=152388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=82
SW=22674 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=826
SW=152325 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=68
SW=7183 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=907
SW=159389 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=799
SW=143940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=147
SW=11418 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=318
SW=37064 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=108
SW=9431 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=169
SW=14898 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=290
SW=30369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=149
SW=13107 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=62
SW=6977 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=826
SW=152382 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=265
SW=29308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=62
SW=7059 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=799
SW=145422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=274
SW=28343 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=62
SW=6268 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=68
SW=9058 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=826
SW=154583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=62
SW=6961 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=140
SW=11273 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=68
SW=7119 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=295
SW=34625 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=68
SW=7167 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=907
SW=157082 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=226
SW=21533 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=62
SW=7007 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=62
SW=6764 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=170
SW=21599 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=94
SW=8587 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=62
SW=6268 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=134
SW=11447 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=62
SW=8674 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=62
SW=6682 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=82
SW=10350 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=62
SW=6839 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=336
SW=41210 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=907
SW=164047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=799
SW=142705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=62
SW=6597 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=127
SW=9860 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=290
SW=32312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=88
SW=8622 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=185
SW=16858 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=907
SW=158972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=114
SW=9974 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=318
SW=36901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=215
SW=29253 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=68
SW=6642 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=826
SW=150175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=108
SW=10175 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=62
SW=6382 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=313
SW=34405 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=826
SW=144515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=68
SW=7166 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=799
SW=143382 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=936
SW=169216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=313
SW=34809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=253
SW=36258 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=799
SW=149692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=62
SW=10455 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=197
SW=17465 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=232
SW=21901 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=62
SW=7509 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=191
SW=17342 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=154
SW=12545 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=313
SW=35809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=185
SW=16038 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=82
SW=8697 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=253
SW=25474 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=149
SW=12597 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=94
SW=8771 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=907
SW=260628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=278
SW=31016 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=62
SW=6970 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=62
SW=6757 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=134
SW=12017 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=313
SW=34237 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=907
SW=157435 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=772
SW=145869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=169
SW=14271 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=313
SW=35224 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=210
SW=19475 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=826
SW=151972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=102
SW=9358 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=907
SW=158814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=261
SW=28019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=253
SW=24580 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=295
SW=32418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=197
SW=17501 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=253
SW=24835 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=278
SW=31396 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=286
SW=34682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=826
SW=150504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=772
SW=199030 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=216
SW=18853 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=88
SW=9083 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=826
SW=152455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=799
SW=142938 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=62
SW=6860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=253
SW=24331 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=826
SW=149779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=62
SW=6907 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=253
SW=25445 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=197
SW=17849 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=197
SW=19664 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=295
SW=33967 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=197
SW=17831 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=191
SW=17067 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=108
SW=9024 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=154
SW=12662 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=799
SW=142316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=313
SW=35868 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=128
SW=11143 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=313
SW=34069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=313
SW=53028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=88
SW=8265 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=68
SW=7120 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=191
SW=16968 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=799
SW=144644 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=274
SW=28773 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=826
SW=153292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=907
SW=159603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=134
SW=11032 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=82
SW=8037 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=62
SW=9938 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=278
SW=45511 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=826
SW=151373 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=826
SW=152167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=826
SW=154091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=799
SW=142331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=94
SW=7897 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=240
SW=24492 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=62
SW=6665 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=62
SW=7025 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=62
SW=6810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=301
SW=34826 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=82
SW=7545 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=62
SW=6209 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=215
SW=19256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=161
SW=13871 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=62
SW=6192 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=197
SW=17239 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=82
SW=8155 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=313
SW=40291 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=826
SW=149287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=134
SW=10905 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=82
SW=8134 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=318
SW=38005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=826
SW=210963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=232
SW=22852 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=290
SW=37845 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=88
SW=9319 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=62
SW=7245 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=62
SW=6043 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=62
SW=7044 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=799
SW=143359 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=210
SW=18340 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=62
SW=6427 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=154
SW=12378 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=155
SW=13824 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=274
SW=28890 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=253
SW=24512 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=155
SW=14230 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=253
SW=25575 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=191
SW=17486 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=62
SW=7124 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=62
SW=6962 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=128
SW=16096 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=170
SW=21319 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=295
SW=48462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=228
SW=30692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=191
SW=24619 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=301
SW=34075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=62
SW=6860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=826
SW=150572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=907
SW=157870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=82
SW=7925 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=936
SW=172431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=62
SW=7080 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=82
SW=9787 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=149
SW=13146 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=799
SW=144246 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=62
SW=6957 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=799
SW=174588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=185
SW=16209 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=94
SW=7903 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=246
SW=26316 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=907
SW=156292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=274
SW=32212 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=149
SW=13198 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=290
SW=33108 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=907
SW=158691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=114
SW=9491 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=161
SW=13699 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=114
SW=10388 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=826
SW=149900 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=826
SW=218013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=170
SW=14697 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=826
SW=150586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=82
SW=7852 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=907
SW=159657 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=108
SW=11521 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=185
SW=16400 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=313
SW=35434 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=228
SW=22958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=936
SW=168889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=826
SW=150636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=936
SW=170564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=62
SW=7264 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=62
SW=7177 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=62
SW=7071 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=799
SW=144912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=907
SW=157966 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=62
SW=7602 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=799
SW=142042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=228
SW=21035 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=826
SW=152853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=240
SW=24887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=154
SW=12615 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=170
SW=14504 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=313
SW=34412 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=62
SW=6230 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=222
SW=21568 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=313
SW=35182 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=114
SW=9374 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=88
SW=11695 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=94
SW=8410 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=240
SW=24390 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=799
SW=142568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=88
SW=8240 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=74
SW=7149 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=261
SW=26760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=88
SW=8101 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=261
SW=39302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=197
SW=18102 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=62
SW=6009 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=799
SW=142114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=191
SW=17539 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=62
SW=6474 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=88
SW=8466 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=62
SW=6832 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=88
SW=8882 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=114
SW=9939 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=907
SW=158899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=826
SW=151540 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=826
SW=151581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=149
SW=13124 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=290
SW=32606 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=799
SW=141082 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=62
SW=6597 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=318
SW=36895 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=826
SW=155150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=74
SW=7484 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=149
SW=12838 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=907
SW=158220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=175
SW=21969 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=228
SW=20990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=108
SW=9412 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=301
SW=34395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=114
SW=10039 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=214
SW=19294 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=295
SW=34587 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=278
SW=30979 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=214
SW=19092 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=203
SW=18389 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=261
SW=27015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=253
SW=26695 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=313
SW=35833 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=336
SW=40956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=82
SW=8152 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=826
SW=153046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=114
SW=9841 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=108
SW=8988 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=147
SW=11336 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=149
SW=12925 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=185
SW=15512 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=826
SW=153538 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=191
SW=17311 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=170
SW=14745 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=102
SW=10443 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=295
SW=34251 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=253
SW=26364 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=286
SW=34931 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=175
SW=15335 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=68
SW=7270 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=226
SW=21884 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=62
SW=7223 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=169
SW=14604 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=799
SW=144826 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=210
SW=18156 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=62
SW=7539 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=907
SW=158277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=907
SW=160010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=62
SW=6361 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=290
SW=31997 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=278
SW=30896 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=907
SW=156434 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=175
SW=14011 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=907
SW=160518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=62
SW=7251 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=253
SW=25186 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=240
SW=24073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=175
SW=15378 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=222
SW=20074 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=114
SW=9549 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=68
SW=6793 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=826
SW=151457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=161
SW=14637 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=301
SW=33517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=74
SW=9910 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=253
SW=26495 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=240
SW=27864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=88
SW=8485 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=82
SW=7681 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=155
SW=12942 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=88
SW=8029 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=826
SW=150904 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=222
SW=20458 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=278
SW=30980 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=215
SW=18877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=128
SW=12044 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=147
SW=11063 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=313
SW=34691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=295
SW=34345 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=102
SW=9530 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=108
SW=9165 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=88
SW=8003 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=936
SW=169131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=102
SW=8951 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=62
SW=6294 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=120
SW=9874 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=108
SW=9010 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=68
SW=6522 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=62
SW=6523 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=175
SW=14513 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=267
SW=26210 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=253
SW=25013 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=62
SW=7585 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=286
SW=34726 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=62
SW=6780 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=154
SW=11860 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=62
SW=6065 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=295
SW=34624 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=114
SW=9582 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=907
SW=159938 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=114
SW=9533 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=313
SW=34857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=62
SW=6749 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=799
SW=144343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=826
SW=153149 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=140
SW=11796 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=290
SW=32488 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=222
SW=19889 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=62
SW=8759 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=102
SW=9034 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=222
SW=20246 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=799
SW=140895 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=772
SW=136947 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=313
SW=34799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=907
SW=160024 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=216
SW=19521 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=114
SW=9721 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=62
SW=6910 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=169
SW=15247 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=232
SW=24851 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=94
SW=11456 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=62
SW=7213 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=907
SW=149266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=62
SW=6422 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=82
SW=7367 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=108
SW=8413 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=274
SW=29579 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=295
SW=34834 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=253
SW=25370 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=222
SW=20850 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=62
SW=7392 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=313
SW=35043 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=170
SW=15157 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=301
SW=33904 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=799
SW=209934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=295
SW=33256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=82
SW=8629 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=197
SW=18113 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=181
SW=15832 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=62
SW=6743 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=62
SW=6690 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=907
SW=161034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=295
SW=34880 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=799
SW=143334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=313
SW=34472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=295
SW=33777 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=108
SW=10485 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=286
SW=34781 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=907
SW=159893 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=799
SW=144473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=108
SW=9822 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=295
SW=33122 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=154
SW=12824 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=128
SW=12610 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=210
SW=18370 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=318
SW=36951 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=161
SW=14863 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=274
SW=28631 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=161
SW=15147 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=108
SW=10809 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=907
SW=159257 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=102
SW=9369 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=134
SW=11856 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=278
SW=34959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=301
SW=33766 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=240
SW=24892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=62
SW=6633 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=147
SW=14872 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=62
SW=6197 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=290
SW=32817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=274
SW=28081 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=313
SW=45468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=907
SW=162179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=274
SW=35556 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=62
SW=8805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=197
SW=19264 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=936
SW=170792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=155
SW=14879 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=170
SW=14776 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=826
SW=155101 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=799
SW=141099 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=907
SW=150928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=799
SW=145753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=120
SW=9519 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=149
SW=13256 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=907
SW=164168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=240
SW=32800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=313
SW=40341 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=62
SW=6723 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=261
SW=27232 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=826
SW=151715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=936
SW=167634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=826
SW=152590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=108
SW=9057 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=295
SW=34431 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=274
SW=28401 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=278
SW=31306 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=175
SW=14666 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=170
SW=15515 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=94
SW=8275 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=68
SW=7334 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=313
SW=35184 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=114
SW=10729 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=826
SW=173633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=197
SW=18249 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=203
SW=17657 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=253
SW=25066 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=108
SW=9502 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=313
SW=34903 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=907
SW=158327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=210
SW=17073 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=62
SW=7362 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=134
SW=11699 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=826
SW=152530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=108
SW=9415 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=62
SW=8906 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=114
SW=9850 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=175
SW=14904 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=267
SW=26251 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=826
SW=150818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=68
SW=8237 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=226
SW=24918 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=267
SW=26577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=62
SW=6433 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=170
SW=14642 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=799
SW=143405 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=62
SW=7164 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=102
SW=9302 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=826
SW=151716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=68
SW=7063 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=907
SW=159589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=313
SW=35161 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=318
SW=36915 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=274
SW=29957 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=907
SW=157363 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=62
SW=7918 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=210
SW=19311 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=936
SW=168580 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=62
SW=6828 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=232
SW=22995 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=62
SW=7132 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=907
SW=158105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=128
SW=11700 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=301
SW=33376 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=907
SW=161558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=102
SW=9233 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=799
SW=142977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=102
SW=9359 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=94
SW=8295 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=210
SW=18205 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=907
SW=197389 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=240
SW=24414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=108
SW=10088 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=274
SW=28556 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=191
SW=16053 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=62
SW=7005 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=301
SW=48718 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=74
SW=7259 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=295
SW=33933 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=62
SW=6313 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=907
SW=159174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=82
SW=8398 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=284
SW=30311 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=82
SW=8121 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=799
SW=141300 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=936
SW=167686 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=274
SW=28141 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=161
SW=13746 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=261
SW=27621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=94
SW=9169 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=155
SW=13248 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=62
SW=7046 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=284
SW=30957 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=253
SW=25605 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=240
SW=24954 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=253
SW=23510 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=62
SW=7145 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=62
SW=6132 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=826
SW=152405 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=228
SW=20832 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=799
SW=147782 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=318
SW=37376 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=826
SW=160731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=907
SW=160321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=284
SW=30929 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=232
SW=21867 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=210
SW=18549 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=203
SW=17083 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=936
SW=167098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=62
SW=6479 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=114
SW=10037 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=88
SW=9228 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=907
SW=159248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=68
SW=6601 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=108
SW=9258 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=62
SW=6651 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=82
SW=11393 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=772
SW=136613 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=313
SW=35272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=62
SW=6852 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=128
SW=10498 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=68
SW=7063 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=826
SW=153320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=274
SW=28398 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=318
SW=36496 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=94
SW=8189 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=295
SW=33238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=102
SW=9514 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=88
SW=10285 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=826
SW=150569 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=155
SW=13013 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=62
SW=6484 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=155
SW=13510 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=799
SW=143143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=88
SW=8032 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=228
SW=21618 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=106
SW=8577 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=826
SW=150236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=907
SW=157289 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=274
SW=28608 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=318
SW=38286 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=94
SW=7849 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=826
SW=153295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=140
SW=11345 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=94
SW=8089 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=175
SW=14492 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=68
SW=7922 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=62
SW=6038 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=290
SW=46473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=62
SW=7258 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=799
SW=151744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=318
SW=52949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=108
SW=10137 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=313
SW=35250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=128
SW=10938 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=210
SW=18331 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=62
SW=9224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=240
SW=34081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=62
SW=6655 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=907
SW=163147 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=62
SW=7562 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=170
SW=14730 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=62
SW=10080 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=62
SW=6601 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=826
SW=151926 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=68
SW=6366 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=88
SW=7808 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=278
SW=31544 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=155
SW=13645 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=82
SW=8346 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=100
SW=8959 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=170
SW=14645 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=313
SW=33886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=826
SW=150597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=295
SW=33842 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=772
SW=138704 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=240
SW=24230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=232
SW=22044 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=120
SW=10211 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=134
SW=11406 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=175
SW=14683 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=82
SW=8583 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=62
SW=7070 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=62
SW=6603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=232
SW=20821 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=62
SW=10279 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=253
SW=25099 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=175
SW=15330 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=290
SW=31815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=62
SW=9781 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=253
SW=25904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=102
SW=8988 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=278
SW=31372 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=210
SW=18100 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=290
SW=31742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=253
SW=33881 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=278
SW=47266 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=88
SW=10201 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=261
SW=40750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=253
SW=24616 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=301
SW=34353 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=82
SW=7544 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=191
SW=17363 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=203
SW=18363 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=82
SW=7556 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=108
SW=8968 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=936
SW=169277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=274
SW=28184 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=301
SW=33465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=102
SW=9479 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=274
SW=28009 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=88
SW=8021 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=62
SW=6826 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=175
SW=14105 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=114
SW=9159 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=62
SW=6328 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=261
SW=27267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=62
SW=6975 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=94
SW=7738 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=82
SW=7484 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=214
SW=19609 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=278
SW=30107 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=82
SW=8060 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=106
SW=8710 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=284
SW=29796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=826
SW=149296 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=318
SW=35328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=170
SW=14178 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=936
SW=166144 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=772
SW=138294 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=175
SW=15350 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=82
SW=8104 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=127
SW=9605 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=799
SW=144050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=62
SW=6162 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=290
SW=32200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=68
SW=7366 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=318
SW=34568 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=169
SW=14326 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=301
SW=33010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=191
SW=15568 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=191
SW=16181 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=261
SW=27051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=197
SW=25186 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=62
SW=6602 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=82
SW=8062 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=301
SW=34980 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=286
SW=34016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=62
SW=7109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=826
SW=150037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=62
SW=6332 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=313
SW=34159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=240
SW=23943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=62
SW=5743 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=191
SW=16031 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=313
SW=33693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=210
SW=17960 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=82
SW=7528 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=907
SW=159769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=197
SW=18151 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=772
SW=137267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=62
SW=6038 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=799
SW=145599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=278
SW=29176 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=228
SW=20822 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=185
SW=15497 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=301
SW=31037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=170
SW=19392 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=936
SW=168411 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=62
SW=6883 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=203
SW=17416 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=267
SW=26435 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=216
SW=18682 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=826
SW=149422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=826
SW=152860 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=124
SW=9883 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=253
SW=25288 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=240
SW=24705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=170
SW=14432 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=62
SW=6673 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=265
SW=29835 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=185
SW=15970 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=290
SW=31912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=94
SW=7604 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=286
SW=36080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=62
SW=6774 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=68
SW=6885 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=907
SW=158978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=62
SW=6386 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=232
SW=21610 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=62
SW=6546 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=826
SW=150875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=274
SW=28354 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=94
SW=8288 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=62
SW=6177 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=244
SW=22718 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=191
SW=16928 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=62
SW=7046 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=88
SW=8241 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=88
SW=7648 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=215
SW=19042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=907
SW=159263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=313
SW=33930 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=185
SW=15936 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=114
SW=9121 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=154
SW=12429 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=907
SW=159766 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=170
SW=14223 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=907
SW=146369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=826
SW=140684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=907
SW=157205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=313
SW=34465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=185
SW=15344 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=301
SW=33968 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=216
SW=18219 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=197
SW=17165 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=102
SW=8612 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=197
SW=17684 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=191
SW=17200 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=301
SW=31880 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=175
SW=13694 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=62
SW=6274 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=94
SW=7528 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=295
SW=34568 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=799
SW=143914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=772
SW=143958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=62
SW=5684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=102
SW=8947 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=94
SW=7778 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=253
SW=26829 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=62
SW=6607 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=826
SW=150423 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=170
SW=14638 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=68
SW=6584 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=68
SW=6897 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=62
SW=6069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=253
SW=24498 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=240
SW=24166 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=62
SW=6519 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=936
SW=169595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=170
SW=14636 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=222
SW=19871 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=274
SW=26636 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=228
SW=21342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=185
SW=15819 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=62
SW=7051 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=295
SW=34224 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=799
SW=142241 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=318
SW=37335 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=222
SW=20807 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=232
SW=22657 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=295
SW=34623 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=313
SW=35469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=170
SW=14670 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=88
SW=10195 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=274
SW=28877 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=62
SW=6487 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=826
SW=151315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=826
SW=151499 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=222
SW=20716 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=826
SW=158785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=68
SW=7794 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=826
SW=151391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=313
SW=35217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=313
SW=35208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=134
SW=11491 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=108
SW=8943 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=62
SW=6818 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=826
SW=150566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=222
SW=20426 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=799
SW=141587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=965
SW=175885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=936
SW=167586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=175
SW=15270 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=68
SW=7701 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=290
SW=33344 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=170
SW=14248 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=114
SW=9553 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=191
SW=16184 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=336
SW=39557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=278
SW=30696 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=88
SW=8581 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=284
SW=30051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=295
SW=34833 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=253
SW=25273 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=261
SW=26287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=191
SW=16485 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=907
SW=159148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=74
SW=5952 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=62
SW=7112 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=826
SW=150379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=82
SW=7463 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=228
SW=20676 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=94
SW=8199 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=74
SW=6931 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=155
SW=13646 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=62
SW=6045 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=222
SW=19627 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=62
SW=7782 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=253
SW=25085 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=175
SW=14426 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=203
SW=17378 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=88
SW=7271 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=88
SW=8298 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=274
SW=28869 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=772
SW=134811 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=284
SW=31081 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=284
SW=29775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=62
SW=6474 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=284
SW=31757 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=68
SW=7324 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=274
SW=26267 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=175
SW=15843 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=295
SW=35593 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=936
SW=169823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=826
SW=150462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=175
SW=14616 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=799
SW=141808 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=278
SW=31379 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=62
SW=6538 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=215
SW=19854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=936
SW=166877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=313
SW=37047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=336
SW=40978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=170
SW=13596 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=62
SW=6800 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=826
SW=152557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=114
SW=10124 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=799
SW=144944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=826
SW=151776 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=799
SW=143382 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=62
SW=6696 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=907
SW=158884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=62
SW=7874 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=203
SW=17701 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=68
SW=7399 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=134
SW=11883 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=82
SW=8252 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=826
SW=153314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=826
SW=150819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=907
SW=196675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=313
SW=39624 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=68
SW=7479 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=907
SW=159634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=295
SW=34437 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=191
SW=16895 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=907
SW=164353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=106
SW=8756 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=191
SW=17549 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=74
SW=8805 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=799
SW=145078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=826
SW=150562 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=62
SW=7276 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=336
SW=39673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=907
SW=157297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=82
SW=7909 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=301
SW=33773 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=191
SW=17447 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=240
SW=29610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=62
SW=7357 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=181
SW=15923 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=62
SW=6236 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=826
SW=152667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=181
SW=15614 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=100
SW=8537 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=62
SW=6530 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=82
SW=8121 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=336
SW=40691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=286
SW=35040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=68
SW=7531 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=108
SW=9548 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=290
SW=32709 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=240
SW=24140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=62
SW=7291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=68
SW=7582 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=826
SW=150914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=318
SW=37816 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=240
SW=25068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=240
SW=24617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=62
SW=6827 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=318
SW=36678 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=191
SW=17545 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=62
SW=7012 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=181
SW=15384 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=826
SW=150735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=88
SW=10880 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=936
SW=167080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=62
SW=6648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=197
SW=18195 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=295
SW=38660 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=62
SW=6472 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=290
SW=32572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=826
SW=149980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=94
SW=8298 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=88
SW=8000 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=185
SW=15704 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=826
SW=153708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=295
SW=33863 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=799
SW=144567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=68
SW=7105 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=62
SW=7295 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=274
SW=29193 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=286
SW=35394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=62
SW=9582 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=88
SW=8083 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=301
SW=33948 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=108
SW=8858 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=128
SW=10440 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=203
SW=17840 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=826
SW=152135 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=62
SW=7126 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=278
SW=30343 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=318
SW=36799 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=88
SW=8139 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=114
SW=10009 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=936
SW=170775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=799
SW=144534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=114
SW=9247 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=313
SW=34801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=100
SW=8761 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=68
SW=6189 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=62
SW=7092 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=62
SW=6540 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=799
SW=209500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=826
SW=150667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=336
SW=40988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=74
SW=11249 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=170
SW=15398 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=74
SW=9506 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=232
SW=22414 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=134
SW=11243 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=94
SW=7793 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=226
SW=20835 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=210
SW=18494 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=826
SW=156694 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=94
SW=8536 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=161
SW=13474 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=62
SW=6675 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=907
SW=158788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=88
SW=7664 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=62
SW=6705 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=210
SW=23637 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=170
SW=15969 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=82
SW=11792 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=68
SW=7175 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=94
SW=8279 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=62
SW=7068 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=826
SW=150943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=197
SW=17782 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=68
SW=9978 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=155
SW=13312 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=286
SW=34784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=82
SW=8221 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=197
SW=18411 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=62
SW=9224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=108
SW=9302 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=278
SW=31683 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=185
SW=16749 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=216
SW=18854 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=826
SW=200703 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=295
SW=34629 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=907
SW=159712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=318
SW=37191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=155
SW=14378 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=772
SW=139586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=68
SW=7052 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=240
SW=24602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=120
SW=9886 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=232
SW=22831 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=301
SW=49376 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=826
SW=218630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=336
SW=41158 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=68
SW=7346 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=62
SW=6954 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=82
SW=8664 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=102
SW=9956 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=799
SW=141790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=232
SW=23523 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=318
SW=37893 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=146
SW=12219 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=62
SW=6370 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=907
SW=159803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=301
SW=34550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=191
SW=17423 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=313
SW=34104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=253
SW=25086 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=907
SW=160432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=307
SW=37156 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=62
SW=6690 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=278
SW=31771 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=799
SW=142349 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=313
SW=32712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=799
SW=146169 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=62
SW=7435 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=62
SW=7416 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=82
SW=8403 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=170
SW=15364 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=134
SW=11844 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=191
SW=18285 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=134
SW=11395 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=114
SW=9782 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=799
SW=144966 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=253
SW=24902 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=62
SW=7283 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=62
SW=7096 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=284
SW=30600 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=74
SW=6932 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=936
SW=168571 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=278
SW=29270 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=799
SW=143290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=799
SW=143952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=826
SW=152733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=799
SW=143587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=108
SW=9022 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=313
SW=34630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=170
SW=15098 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=907
SW=161229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=907
SW=159515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=907
SW=162931 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=318
SW=37166 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=88
SW=8285 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=290
SW=32418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=191
SW=17383 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=68
SW=8296 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=253
SW=24967 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=114
SW=9410 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=62
SW=6525 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=149
SW=13638 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=222
SW=21077 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=62
SW=6759 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=222
SW=20028 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=826
SW=149475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=274
SW=28562 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=965
SW=178339 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=191
SW=17237 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=907
SW=158964 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=149
SW=18355 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=149
SW=13177 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=140
SW=12721 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=62
SW=6895 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=161
SW=13856 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=301
SW=49821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=120
SW=10368 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=108
SW=10808 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=274
SW=28678 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=826
SW=152649 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=826
SW=152591 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=799
SW=145334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=799
SW=149026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=799
SW=142447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=336
SW=40513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=278
SW=31342 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=88
SW=9082 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=62
SW=7282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=826
SW=151263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=826
SW=154343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=62
SW=5940 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=318
SW=37289 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=772
SW=134862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=295
SW=33673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=175
SW=15341 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=82
SW=7867 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=170
SW=21287 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=278
SW=32306 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=222
SW=20353 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=170
SW=20676 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=114
SW=10733 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=286
SW=35916 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=68
SW=7248 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=826
SW=150081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=161
SW=13620 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=222
SW=20199 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=134
SW=11062 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=161
SW=15249 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=826
SW=152380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=120
SW=10277 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=134
SW=12001 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=102
SW=9256 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=267
SW=26823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=907
SW=156937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=222
SW=26373 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=134
SW=12158 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=102
SW=11309 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=274
SW=35091 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=155
SW=15637 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=826
SW=219878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=286
SW=35064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=799
SW=206185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=62
SW=7368 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=134
SW=12919 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=253
SW=24504 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=120
SW=10379 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=826
SW=152892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=68
SW=6550 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=826
SW=154176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=267
SW=27557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=62
SW=7163 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=128
SW=11153 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=120
SW=11624 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=210
SW=20607 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=154
SW=18158 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=261
SW=27185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=88
SW=9267 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=772
SW=148275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=62
SW=7027 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=175
SW=14353 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=114
SW=14828 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=108
SW=13624 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=108
SW=9349 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=62
SW=6798 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=313
SW=35264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=108
SW=9516 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=102
SW=9433 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=313
SW=33455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=826
SW=152321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=240
SW=24791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=62
SW=6089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=68
SW=6859 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=301
SW=38559 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=799
SW=143271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=826
SW=217929 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=149
SW=14048 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=114
SW=10690 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=62
SW=6961 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=82
SW=7970 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=907
SW=189272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=191
SW=17092 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=907
SW=159678 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=62
SW=7474 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=128
SW=11086 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=290
SW=33225 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=94
SW=8294 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=62
SW=7100 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=62
SW=7576 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=62
SW=6752 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=301
SW=34316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=232
SW=21588 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=191
SW=20535 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=82
SW=8318 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=155
SW=13845 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=253
SW=29882 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=62
SW=10220 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=274
SW=28804 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=82
SW=7112 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=170
SW=15082 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=232
SW=22314 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=185
SW=15821 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=301
SW=36025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=772
SW=135670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=155
SW=14248 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=278
SW=31212 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=274
SW=28178 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=318
SW=37299 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=149
SW=13357 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=799
SW=144004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=134
SW=11980 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=114
SW=10075 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=313
SW=35643 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=197
SW=16881 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=88
SW=11794 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=149
SW=14484 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=290
SW=33550 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=169
SW=15043 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=210
SW=25918 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=799
SW=143687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=907
SW=156955 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=62
SW=9960 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=149
SW=12912 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=240
SW=24505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=82
SW=7737 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=286
SW=35706 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=170
SW=13677 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=274
SW=33742 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=313
SW=34216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=253
SW=24501 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=134
SW=11587 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=62
SW=6553 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=799
SW=152032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=313
SW=34632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=62
SW=7477 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=170
SW=14846 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=826
SW=142506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=185
SW=17106 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=88
SW=7769 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=170
SW=14480 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=907
SW=158023 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=232
SW=22281 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=286
SW=36298 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=62
SW=6992 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=62
SW=6629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=222
SW=21103 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=62
SW=7148 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=191
SW=25391 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=62
SW=9376 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=62
SW=6730 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=907
SW=232176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=128
SW=11050 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=936
SW=168058 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=290
SW=30959 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=62
SW=6852 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=278
SW=30546 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=936
SW=174478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=154
SW=13693 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=114
SW=9903 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=191
SW=17284 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=108
SW=9479 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=290
SW=31102 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=222
SW=29149 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=313
SW=35886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=301
SW=38442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=62
SW=7217 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=134
SW=16477 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=301
SW=47784 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=170
SW=20704 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=826
SW=220350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=295
SW=34483 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=175
SW=15020 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=114
SW=9705 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=799
SW=145285 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=62
SW=6594 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=108
SW=10220 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=799
SW=143018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=62
SW=7157 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=313
SW=34409 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=197
SW=16827 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=102
SW=9724 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=265
SW=28279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=336
SW=40091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=94
SW=8168 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=68
SW=6945 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=295
SW=35198 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=191
SW=17339 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=154
SW=13566 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=826
SW=150167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=210
SW=18205 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=253
SW=23886 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=62
SW=6577 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=284
SW=30098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=149
SW=13162 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=191
SW=17788 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=772
SW=197317 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=62
SW=6381 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=114
SW=10625 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=62
SW=6666 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=799
SW=142248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=170
SW=17321 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=907
SW=228736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=274
SW=29052 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=170
SW=20824 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=799
SW=143319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=68
SW=12189 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=274
SW=28684 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=313
SW=33698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=62
SW=7132 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=114
SW=11530 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=301
SW=35506 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=128
SW=12666 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=301
SW=34676 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=313
SW=34239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=82
SW=9114 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=222
SW=20244 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=240
SW=24855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=772
SW=135946 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=222
SW=21111 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=154
SW=12664 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=62
SW=6747 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=82
SW=7912 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=74
SW=7103 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=68
SW=7138 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=313
SW=35672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=799
SW=145345 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=907
SW=159242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=114
SW=9910 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=336
SW=39476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=62
SW=6656 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=307
SW=36444 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=161
SW=13507 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=274
SW=28518 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=826
SW=178020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=114
SW=14751 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=94
SW=8586 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=301
SW=48354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=240
SW=23976 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=197
SW=17871 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=170
SW=14700 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=175
SW=16750 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=185
SW=17000 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=62
SW=9447 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=301
SW=34976 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=278
SW=30941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=278
SW=31351 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=907
SW=232154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=68
SW=6434 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=62
SW=10137 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=936
SW=168366 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=826
SW=155846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=154
SW=11970 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=772
SW=196815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=222
SW=21070 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=197
SW=16997 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=253
SW=37797 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=826
SW=222167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=170
SW=15044 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=62
SW=6623 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=799
SW=207805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=197
SW=17253 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=214
SW=27301 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=161
SW=19540 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=62
SW=9815 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=240
SW=24717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=191
SW=17846 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=170
SW=14857 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=62
SW=6605 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=185
SW=15948 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=108
SW=9716 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=175
SW=14767 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=108
SW=9068 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=290
SW=31358 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=74
SW=6445 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=265
SW=29151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=175
SW=14619 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=88
SW=8497 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=197
SW=17344 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=232
SW=22379 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=197
SW=17364 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=826
SW=150851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=301
SW=33217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=94
SW=8097 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=175
SW=14851 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=68
SW=6268 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=62
SW=7396 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=826
SW=150820 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=826
SW=151764 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=278
SW=30717 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=799
SW=143679 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=290
SW=31527 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=170
SW=15672 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=74
SW=6985 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=274
SW=28615 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=826
SW=151187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=826
SW=149309 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=826
SW=152557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=826
SW=152386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=82
SW=8981 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=62
SW=6567 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=82
SW=7655 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=62
SW=7039 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=826
SW=152515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=62
SW=6765 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=826
SW=153944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=799
SW=141861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=170
SW=14462 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=907
SW=158183 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=907
SW=159727 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=108
SW=10060 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=936
SW=167444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=170
SW=14593 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=772
SW=141145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=88
SW=7891 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=936
SW=168980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=68
SW=6972 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=62
SW=6271 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=88
SW=11722 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=936
SW=245666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=336
SW=38733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=191
SW=25111 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=191
SW=18084 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=88
SW=8364 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=336
SW=40258 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=108
SW=9342 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=318
SW=37466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=62
SW=6250 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=253
SW=23191 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=261
SW=26413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=62
SW=6417 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=203
SW=19003 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=62
SW=8538 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=826
SW=152683 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=197
SW=17362 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=82
SW=7490 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=278
SW=30208 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=278
SW=30920 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=907
SW=160812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=108
SW=9851 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=80
SW=7954 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=210
SW=18834 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=114
SW=9469 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=191
SW=16256 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=826
SW=150469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=114
SW=9501 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=907
SW=159847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=907
SW=157482 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=62
SW=6540 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=100
SW=8217 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=274
SW=28563 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=185
SW=16501 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=94
SW=12222 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=94
SW=8440 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=799
SW=207140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=197
SW=17886 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=210
SW=17816 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=62
SW=6758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=210
SW=18180 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=240
SW=23937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=826
SW=152955 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=210
SW=19068 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=154
SW=14416 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=215
SW=18790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=274
SW=28345 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=149
SW=13390 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=82
SW=9276 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=261
SW=27144 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=261
SW=27879 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=826
SW=151344 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=907
SW=157856 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=215
SW=19414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=295
SW=34306 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=215
SW=19680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=68
SW=7080 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=253
SW=24744 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=108
SW=9686 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=318
SW=38939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=936
SW=194885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=313
SW=34623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=240
SW=25125 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=68
SW=6465 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=62
SW=7472 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=274
SW=29517 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=62
SW=6743 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=274
SW=28365 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=170
SW=14306 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=62
SW=6452 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=226
SW=26961 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=62
SW=6180 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=253
SW=24761 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=175
SW=14624 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=826
SW=149283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=170
SW=14403 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=261
SW=27627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=108
SW=9045 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=68
SW=6316 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=62
SW=6642 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=82
SW=8284 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=203
SW=16758 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=62
SW=6646 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=108
SW=10219 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=286
SW=34862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=286
SW=34456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=290
SW=30888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=62
SW=7273 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=114
SW=9475 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=290
SW=33530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=68
SW=7886 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=102
SW=10480 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=228
SW=22219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=170
SW=14931 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=175
SW=14685 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=936
SW=169618 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=907
SW=160029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=826
SW=150770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=295
SW=33027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=313
SW=35906 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=62
SW=7106 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=102
SW=9738 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=907
SW=158869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=799
SW=143754 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=207
SW=17732 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=313
SW=42273 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=210
SW=18996 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=197
SW=26875 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=170
SW=15374 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=907
SW=227426 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=313
SW=35133 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=155
SW=13613 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=261
SW=26236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=82
SW=13621 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=907
SW=160612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=214
SW=21586 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=191
SW=17459 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=284
SW=30609 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=203
SW=25434 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=301
SW=33863 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=301
SW=32735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=74
SW=7160 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=267
SW=26950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=155
SW=12707 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=62
SW=7119 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=108
SW=8895 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=240
SW=24487 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=120
SW=9346 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=203
SW=17315 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=181
SW=15059 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=278
SW=31779 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=62
SW=6003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=82
SW=8117 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=191
SW=15668 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=240
SW=29699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=826
SW=158020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=88
SW=7907 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=826
SW=152311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=155
SW=13079 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=253
SW=27453 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=106
SW=8706 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=278
SW=31260 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=94
SW=8646 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=82
SW=9322 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=68
SW=7105 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=907
SW=157247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=274
SW=29370 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=240
SW=23921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=62
SW=6770 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=772
SW=136437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=62
SW=7132 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=799
SW=144719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=82
SW=7585 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=313
SW=34542 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=191
SW=17199 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=82
SW=7979 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=82
SW=7211 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=169
SW=14224 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=274
SW=27570 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=62
SW=6348 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=907
SW=156961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=170
SW=14171 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=907
SW=157771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=134
SW=11337 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=88
SW=7351 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=295
SW=34069 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=826
SW=156410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=936
SW=167219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=191
SW=16415 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=62
SW=6800 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=907
SW=158833 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=290
SW=32441 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=253
SW=25149 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=68
SW=6740 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=826
SW=148669 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=62
SW=6077 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=936
SW=175702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=215
SW=34641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=290
SW=31476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=284
SW=30312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=799
SW=144230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=290
SW=31913 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=62
SW=6634 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=261
SW=27957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=62
SW=6950 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=313
SW=34584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=203
SW=17236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=907
SW=160760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=274
SW=30043 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=191
SW=16951 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=114
SW=8551 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=907
SW=158745 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=62
SW=6899 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=134
SW=11675 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=120
SW=9316 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=170
SW=13827 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=197
SW=18353 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=278
SW=31411 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=907
SW=232368 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=228
SW=20742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=907
SW=157723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=62
SW=7304 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=62
SW=6828 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=907
SW=159187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=82
SW=8327 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=247
SW=23676 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=826
SW=142875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=274
SW=25943 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=82
SW=8204 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=68
SW=6377 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=313
SW=35517 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=62
SW=9207 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=274
SW=29172 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=265
SW=29799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=155
SW=13507 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=62
SW=6319 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=197
SW=16729 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=62
SW=7414 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=284
SW=31706 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=62
SW=7353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=313
SW=35837 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=313
SW=37537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=907
SW=159180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=290
SW=32770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=155
SW=13715 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=295
SW=33212 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=62
SW=7112 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=253
SW=25496 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=114
SW=9727 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=68
SW=7125 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=799
SW=140855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=114
SW=10363 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=62
SW=9786 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=62
SW=6781 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=140
SW=17027 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=313
SW=34433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=108
SW=9300 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=108
SW=8768 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=62
SW=6984 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=62
SW=6643 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=62
SW=7059 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=88
SW=8872 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=313
SW=34203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=62
SW=5979 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=62
SW=7043 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=907
SW=160457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=799
SW=149225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=313
SW=35882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=907
SW=160014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=799
SW=143750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=169
SW=15896 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=62
SW=6679 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=826
SW=152454 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=261
SW=27105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=149
SW=12884 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=284
SW=30719 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=197
SW=25042 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=108
SW=9336 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=191
SW=17200 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=175
SW=15518 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=82
SW=11614 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=74
SW=7704 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=203
SW=18048 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=62
SW=6494 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=170
SW=14645 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=826
SW=152163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=94
SW=7222 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=74
SW=7524 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=799
SW=144308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=82
SW=7600 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=155
SW=19039 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=210
SW=18909 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=62
SW=7333 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=907
SW=159338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=799
SW=142772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=826
SW=153941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=62
SW=10314 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=68
SW=8217 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=278
SW=31110 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=68
SW=7532 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=336
SW=45544 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=336
SW=41141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=62
SW=7247 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=290
SW=32040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=907
SW=159408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=210
SW=18681 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=826
SW=153751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=114
SW=9811 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=74
SW=7774 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=62
SW=7276 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=210
SW=19111 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=161
SW=13937 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=88
SW=8382 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=175
SW=21437 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=62
SW=6709 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=799
SW=206252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=936
SW=254266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=907
SW=162653 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=62
SW=6561 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=295
SW=35170 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=108
SW=10127 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=278
SW=43640 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=313
SW=36001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=313
SW=50074 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=826
SW=222654 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=826
SW=152487 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=203
SW=17928 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=907
SW=158219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=191
SW=16765 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=907
SW=165612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=222
SW=28426 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=772
SW=139028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=936
SW=229441 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=62
SW=6200 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=826
SW=150575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=826
SW=153419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=88
SW=10196 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=965
SW=255479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=799
SW=145912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=226
SW=20842 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=907
SW=158621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=210
SW=18982 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=108
SW=10768 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=261
SW=27304 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=155
SW=13916 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=232
SW=22154 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=232
SW=22520 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=295
SW=48031 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=102
SW=9264 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=88
SW=8819 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=232
SW=30510 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=74
SW=9059 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=62
SW=6455 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=128
SW=11113 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=907
SW=159394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=68
SW=8222 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=94
SW=8135 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=62
SW=7493 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=336
SW=57476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=313
SW=53168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=286
SW=34884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=936
SW=169453 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=161
SW=13140 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=149
SW=13056 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=301
SW=33976 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=203
SW=17969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=68
SW=6740 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=295
SW=33877 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=155
SW=14318 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=62
SW=7025 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=907
SW=232237 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=62
SW=10744 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=907
SW=162410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=114
SW=8887 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=936
SW=246636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=936
SW=169318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=161
SW=14023 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=62
SW=7374 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=68
SW=7622 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=62
SW=10003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=169
SW=20431 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=88
SW=8549 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=62
SW=7661 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=284
SW=28988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=240
SW=29949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=175
SW=20531 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=214
SW=20209 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=149
SW=13635 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=232
SW=23182 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=278
SW=32015 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=278
SW=31682 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=88
SW=11281 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=278
SW=31220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=88
SW=8127 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=826
SW=150657 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=62
SW=7076 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=226
SW=21481 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=62
SW=6600 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=102
SW=9261 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=102
SW=12954 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=318
SW=36573 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=170
SW=14687 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=82
SW=7969 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=907
SW=234856 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=228
SW=21232 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=62
SW=6576 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=197
SW=17821 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=253
SW=24935 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=772
SW=138160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=336
SW=39537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=222
SW=23743 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=120
SW=13753 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=161
SW=19337 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=62
SW=6822 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=286
SW=35626 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=185
SW=16569 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=185
SW=16377 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=274
SW=31210 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=62
SW=7694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=290
SW=41221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=134
SW=11759 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=88
SW=8632 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=240
SW=34814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=261
SW=27494 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=94
SW=8244 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=102
SW=8974 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=772
SW=138628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=62
SW=8115 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=62
SW=6127 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=772
SW=136891 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=826
SW=159933 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=62
SW=8942 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=274
SW=28639 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=62
SW=6612 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=62
SW=6753 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=313
SW=34908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=62
SW=6475 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=185
SW=15399 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=907
SW=158938 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=313
SW=34912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=68
SW=6656 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=94
SW=8099 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=274
SW=28263 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=290
SW=31934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=170
SW=14116 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=62
SW=7021 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=799
SW=151249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=161
SW=13226 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=799
SW=143350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=102
SW=9816 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=318
SW=36785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=62
SW=6802 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=313
SW=35280 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=295
SW=33898 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=62
SW=7157 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=313
SW=34928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=62
SW=6663 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=826
SW=152691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=114
SW=10648 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=261
SW=27554 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=62
SW=6857 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=278
SW=31025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=274
SW=28793 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=62
SW=6692 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=62
SW=6696 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=799
SW=143170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=62
SW=6536 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=313
SW=33037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=907
SW=159841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=82
SW=7810 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=313
SW=35370 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=274
SW=25804 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=826
SW=152341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=826
SW=149004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=62
SW=6786 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=274
SW=28525 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=108
SW=8858 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=274
SW=28536 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=278
SW=31454 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=295
SW=34253 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=274
SW=27584 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=290
SW=32505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=226
SW=20608 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=295
SW=33897 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=62
SW=6907 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=267
SW=27097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=295
SW=39582 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=62
SW=5931 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=62
SW=8310 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=197
SW=16472 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=210
SW=17916 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=826
SW=152201 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=149
SW=12875 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=82
SW=8287 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=826
SW=140839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=149
SW=12651 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=284
SW=30145 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=62
SW=6381 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=62
SW=6594 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=274
SW=28938 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=191
SW=17203 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=82
SW=7578 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=799
SW=133989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=336
SW=41482 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=336
SW=41440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=82
SW=8071 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=313
SW=34818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=62
SW=6450 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=62
SW=6644 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=62
SW=6609 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=799
SW=142893 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=826
SW=151827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=301
SW=33680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=826
SW=141445 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=197
SW=17782 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=88
SW=8563 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=82
SW=7780 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=907
SW=160346 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=108
SW=11633 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=295
SW=33921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=772
SW=137214 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=88
SW=8134 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=108
SW=12919 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=261
SW=27585 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=301
SW=31377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=102
SW=15542 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=253
SW=25346 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=799
SW=144217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=290
SW=45793 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=68
SW=7676 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=936
SW=247641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=127
SW=9542 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=278
SW=31236 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=274
SW=35975 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=253
SW=25309 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=74
SW=7279 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=62
SW=6208 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=278
SW=30874 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=82
SW=9268 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=267
SW=26384 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=936
SW=167978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=62
SW=6587 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=226
SW=25781 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=318
SW=37344 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=149
SW=18697 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=253
SW=24314 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=313
SW=35077 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=826
SW=149038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=170
SW=13714 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=181
SW=15869 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=170
SW=13321 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=253
SW=24676 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=295
SW=34555 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=68
SW=6558 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=114
SW=10560 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=170
SW=14909 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=68
SW=6884 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=114
SW=10065 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=88
SW=8524 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=936
SW=175561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=215
SW=18938 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=170
SW=14488 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=155
SW=13903 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=278
SW=30742 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=154
SW=12959 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=222
SW=19351 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 


==> results/soa_auction_zed_10_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39


==> results/sparse_auction_8_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=514
SW=2829708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=529
SW=3015109 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=68
SW=43492 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=92
SW=124294 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=200
SW=571167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=188
SW=521124 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=153
SW=340657 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=188
SW=526221 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=108
SW=196739 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=85
SW=99961 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=188
SW=525717 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=528
SW=3011875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=496
SW=2715238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=197
SW=574293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=598
SW=3231298 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=85
SW=98839 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=529
SW=3019568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=135
SW=247805 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=89
SW=101155 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=599
SW=3156174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=617
SW=3437524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=202
SW=580036 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=93
SW=127699 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=93
SW=101995 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=136
SW=219587 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=72
SW=42171 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=68
SW=40557 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=71
SW=40972 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=82
SW=70483 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=159
SW=387859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=85
SW=93715 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=70
SW=42225 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=207
SW=694820 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=138
SW=261681 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=513
SW=2842340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=93
SW=106417 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=66
SW=39315 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=96
SW=133085 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=66
SW=39564 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=67
SW=39883 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=513
SW=2825673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=78
SW=64804 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=529
SW=3067583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=512
SW=2826779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=116
SW=158489 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=78
SW=65413 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=101
SW=156293 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=89
SW=97510 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=67
SW=40687 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=529
SW=3013063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=78
SW=65419 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=67
SW=40644 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=74
SW=62242 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=192
SW=526941 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=67
SW=40000 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=152
SW=302515 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=231
SW=758583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=67
SW=40689 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=172
SW=466947 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=108
SW=195311 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=231
SW=720890 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=67
SW=40414 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=101
SW=158663 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=188
SW=522492 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=188
SW=519816 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=512
SW=2830004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=599
SW=3158112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=68
SW=41758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=528
SW=3022642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=185
SW=451023 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=529
SW=3085728 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=158
SW=387175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=208
SW=590494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=127
SW=193619 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=162
SW=391268 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=66
SW=39805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=128
SW=217877 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=158
SW=391120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=163
SW=396667 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=598
SW=3164233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=105
SW=173525 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=128
SW=220620 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=66
SW=39322 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=220
SW=646675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=67
SW=40632 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=172
SW=466895 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=599
SW=3188989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=201
SW=591193 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=117
SW=241575 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=67
SW=40716 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=117
SW=240915 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=66
SW=40387 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=136
SW=245355 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=150
SW=312433 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=67
SW=39811 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=209
SW=598357 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=96
SW=130975 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=529
SW=3079772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=142
SW=247824 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=173
SW=462803 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=529
SW=3015692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=67
SW=40308 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=180
SW=599908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=129
SW=217065 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=598
SW=3159885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=72
SW=43621 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=528
SW=3009953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=598
SW=3242425 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=512
SW=2813565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=189
SW=520476 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=598
SW=3164634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=68
SW=41758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=78
SW=66538 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=617
SW=3439851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=512
SW=2827433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=71
SW=44637 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=188
SW=526203 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=96
SW=133745 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=173
SW=465743 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=67
SW=40662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=598
SW=3208231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=78
SW=98473 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=209
SW=716096 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=139
SW=285639 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=70
SW=49723 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=199
SW=643633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=139
SW=292186 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=92
SW=112465 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=135
SW=280686 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=497
SW=2857550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=67
SW=46386 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=83
SW=70618 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=139
SW=252713 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=68
SW=42145 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=111
SW=182312 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=68
SW=42714 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=140
SW=269508 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=72
SW=58459 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=95
SW=123316 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=90
SW=105643 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=108
SW=213030 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=81
SW=90010 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=511
SW=2879811 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=78
SW=70834 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=197
SW=552831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=192
SW=643420 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=140
SW=257340 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=141
SW=272163 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=529
SW=3034927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=90
SW=101404 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=68
SW=40219 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=90
SW=98947 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=68
SW=40899 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=512
SW=2824046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=514
SW=2821517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=66
SW=44505 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=150
SW=317353 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=104
SW=168716 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=513
SW=2830431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=89
SW=101893 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=511
SW=2826749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=192
SW=536706 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=68
SW=40629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=116
SW=159494 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=529
SW=3101805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=513
SW=2822723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=68
SW=43215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=67
SW=40981 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=597
SW=3173517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=512
SW=2913810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=208
SW=649886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=151
SW=342334 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=109
SW=181340 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=68
SW=39096 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=598
SW=3224073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=220
SW=600508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=512
SW=2829629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=109
SW=196233 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=75
SW=61507 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=67
SW=40275 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=146
SW=344665 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=209
SW=593956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=97
SW=127124 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=109
SW=194618 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=67
SW=39364 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=142
SW=247116 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=214
SW=447803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=137
SW=262602 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=67
SW=40218 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=74
SW=64393 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=127
SW=220269 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=147
SW=304609 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=188
SW=580027 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=158
SW=387506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=599
SW=3153231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=108
SW=183884 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=200
SW=576261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=597
SW=3184480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=108
SW=195891 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=200
SW=574131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=104
SW=163124 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=529
SW=3009035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=528
SW=3004114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=66
SW=41454 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=93
SW=103195 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=86
SW=96817 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=231
SW=721814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=173
SW=465365 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=159
SW=430646 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=71
SW=45628 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=209
SW=654269 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=74
SW=62674 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=81
SW=88615 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=136
SW=244482 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=512
SW=2835314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=82
SW=70780 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=219
SW=607342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=68
SW=39676 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=597
SW=3167967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=129
SW=220692 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=529
SW=3086648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=67
SW=41449 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=220
SW=603067 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=192
SW=533553 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=67
SW=40845 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=528
SW=3007319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=78
SW=67444 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=512
SW=2818469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=109
SW=196073 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=599
SW=3209362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=101
SW=101425 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=78
SW=65905 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=108
SW=181034 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=67
SW=39787 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=116
SW=241047 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=598
SW=3246437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=71
SW=44340 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=140
SW=255330 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=100
SW=160232 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=182
SW=581035 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=74
SW=62314 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=104
SW=166292 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=135
SW=247175 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=89
SW=99457 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=597
SW=3159642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=74
SW=63064 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=139
SW=289167 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=68
SW=40581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=528
SW=3083222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=158
SW=390830 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=151
SW=311955 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=66
SW=40671 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=209
SW=604492 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=74
SW=62712 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=116
SW=242775 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=617
SW=3449734 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=188
SW=528864 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=102
SW=97240 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=597
SW=3252314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=163
SW=398404 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=207
SW=592474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=208
SW=592354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=126
SW=196400 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=137
SW=263676 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=208
SW=550920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=162
SW=387701 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=78
SW=65212 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=71
SW=45463 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=197
SW=573742 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=136
SW=245580 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=125
SW=198414 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=83
SW=68937 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=66
SW=40240 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=104
SW=165140 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=527
SW=3060794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=140
SW=253818 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=172
SW=465290 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=74
SW=61444 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=68
SW=39420 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=66
SW=39655 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=108
SW=193538 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=529
SW=3068060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=163
SW=398759 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=163
SW=389374 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=172
SW=464415 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=74
SW=60919 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=527
SW=3064496 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=71
SW=44274 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=616
SW=3376227 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=189
SW=527286 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=78
SW=65455 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=139
SW=253455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=74
SW=62709 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=101
SW=159986 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=108
SW=195152 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=75
SW=45163 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=529
SW=4058177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=180
SW=537150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=599
SW=3169017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=193
SW=507747 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=100
SW=159731 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=128
SW=222149 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=138
SW=263448 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=67
SW=38748 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=68
SW=39538 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=116
SW=242333 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=528
SW=3005941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=529
SW=3012941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=96
SW=134888 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=67
SW=41551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=75
SW=45144 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=158
SW=390839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=617
SW=3398649 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=71
SW=45117 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=75
SW=62118 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=71
SW=42427 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=513
SW=2900379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=529
SW=3020603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=220
SW=608539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=68
SW=40737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=512
SW=2828603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=513
SW=2810345 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=67
SW=42108 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=116
SW=246249 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=513
SW=2821277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=146
SW=303978 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=159
SW=386578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=66
SW=40551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=116
SW=241835 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=209
SW=601576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=67
SW=40407 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=152
SW=330922 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=513
SW=2842532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=219
SW=606466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=67
SW=40176 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=598
SW=3159861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=199
SW=572586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=148
SW=241463 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=96
SW=132412 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=131
SW=211460 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=157
SW=387641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=82
SW=88228 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=67
SW=40495 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=512
SW=2843211 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=67
SW=41776 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=219
SW=601414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=512
SW=2847618 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=116
SW=242552 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=512
SW=2858477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=147
SW=304662 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=162
SW=389263 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=72
SW=42570 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=101
SW=96886 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=68
SW=40621 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=201
SW=583399 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=615
SW=3449037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=219
SW=609865 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=67
SW=40479 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=72
SW=43222 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=116
SW=156446 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=598
SW=3202825 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=220
SW=704876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=180
SW=448760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=126
SW=194495 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=81
SW=87916 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=171
SW=458142 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=181
SW=600007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=74
SW=62392 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=67
SW=39805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=528
SW=3034028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=230
SW=716271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=158
SW=387574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=528
SW=3081630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=67
SW=39907 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=529
SW=3013570 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=74
SW=63304 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=75
SW=63943 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=125
SW=194757 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=221
SW=710939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=196
SW=572463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=187
SW=524850 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=100
SW=100675 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=89
SW=101419 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=82
SW=69225 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=86
SW=96112 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=108
SW=194312 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=68
SW=38809 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=86
SW=73621 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=147
SW=338626 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=131
SW=236040 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=67
SW=40330 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=96
SW=132319 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=598
SW=3187914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=67
SW=40500 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=71
SW=42994 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=218
SW=661270 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=68
SW=41607 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=96
SW=133355 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=67
SW=39606 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=598
SW=3163779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=67
SW=40029 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=209
SW=649784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=68
SW=40204 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=70
SW=42363 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=207
SW=651919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=188
SW=525717 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=220
SW=607027 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=72
SW=41755 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=130
SW=213438 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=178
SW=466523 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=72
SW=42844 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=82
SW=86014 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=93
SW=124504 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=96
SW=130915 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=528
SW=3018998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=139
SW=266901 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=136
SW=246015 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=209
SW=604468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=117
SW=236775 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=598
SW=3186673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=81
SW=87583 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=67
SW=41095 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=67
SW=41551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=104
SW=165326 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=147
SW=285516 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=75
SW=59695 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=67
SW=40917 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=67
SW=40333 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=108
SW=198911 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=172
SW=462543 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=172
SW=463973 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=67
SW=40054 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=108
SW=177299 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=139
SW=263055 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=67
SW=40026 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=209
SW=648371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=66
SW=40737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=617
SW=3412911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=599
SW=3147540 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=207
SW=557106 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=109
SW=196892 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=116
SW=238170 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=108
SW=176294 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=147
SW=303093 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=92
SW=125135 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=76
SW=44151 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=67
SW=40432 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=96
SW=130771 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=109
SW=195143 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=101
SW=158513 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=108
SW=194318 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=89
SW=97147 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=158
SW=435470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=67
SW=42028 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=82
SW=87889 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=72
SW=41580 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=219
SW=608140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=74
SW=42574 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=598
SW=3156195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=75
SW=63274 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=82
SW=71263 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=188
SW=525654 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=108
SW=195611 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=91
SW=78454 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=74
SW=44037 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=528
SW=3018917 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=66
SW=40167 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=84
SW=103255 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=598
SW=3197560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=74
SW=61717 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=82
SW=70876 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=126
SW=195338 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=71
SW=42342 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=72
SW=42415 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=208
SW=545430 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=105
SW=167294 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=67
SW=39240 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=108
SW=194567 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=140
SW=250779 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=86
SW=97858 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=209
SW=651587 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=101
SW=136868 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=512
SW=2862998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=74
SW=60568 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=72
SW=42825 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=528
SW=3009950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=104
SW=167093 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=76
SW=45397 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=75
SW=64054 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=197
SW=602509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=192
SW=518568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=528
SW=3010105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=104
SW=166757 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=100
SW=156491 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=146
SW=303282 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=512
SW=2826818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=67
SW=42234 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=68
SW=40714 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=528
SW=3083711 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=67
SW=41484 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=527
SW=3031862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=66
SW=41305 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=617
SW=3394668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=78
SW=67143 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=529
SW=3076857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=188
SW=528021 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=208
SW=599692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=66
SW=41028 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=136
SW=247478 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=67
SW=40197 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=74
SW=63964 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=616
SW=3449037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=74
SW=67794 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=196
SW=551229 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=71
SW=42274 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=81
SW=86641 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=96
SW=129857 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=153
SW=332689 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=73
SW=40845 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=68
SW=41064 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=67
SW=40549 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=136
SW=248622 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=140
SW=251442 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=137
SW=264486 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=67
SW=42603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=597
SW=3192285 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=528
SW=3067139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=218
SW=602170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=598
SW=3202297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=67
SW=41964 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=209
SW=595051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=128
SW=220349 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=108
SW=194547 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=197
SW=550084 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=72
SW=41634 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=207
SW=600193 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=529
SW=3078674 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=72
SW=42565 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=78
SW=64324 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=86
SW=95275 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=598
SW=3204993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=208
SW=648916 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=528
SW=3013178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=208
SW=550587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=529
SW=3031151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=67
SW=39865 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=68
SW=39394 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=219
SW=610447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=598
SW=3165315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=181
SW=611536 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=109
SW=183212 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=67
SW=39552 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=90
SW=80839 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=159
SW=389266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=216
SW=600838 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=85
SW=95383 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=127
SW=196406 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=126
SW=195054 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=105
SW=167557 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=149
SW=317844 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=74
SW=59785 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=96
SW=129089 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=200
SW=575292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=200
SW=566143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=67
SW=40002 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=83
SW=68923 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=96
SW=130316 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=108
SW=193781 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=219
SW=607336 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=497
SW=2703367 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=162
SW=390403 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=512
SW=2890461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=219
SW=605494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=150
SW=315000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=67
SW=40647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=148
SW=311431 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=617
SW=3446476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=108
SW=194997 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=151
SW=331399 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=108
SW=194705 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=76
SW=44845 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=90
SW=98882 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=66
SW=41061 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=70
SW=41706 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=66
SW=40627 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=86
SW=97381 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=188
SW=524733 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=85
SW=131131 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=173
SW=461073 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=513
SW=2829231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=599
SW=3223231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=512
SW=2848131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=128
SW=220467 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=67
SW=39514 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=208
SW=665125 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=528
SW=3034028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=201
SW=576726 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=162
SW=392552 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=108
SW=179720 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=117
SW=157249 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=74
SW=62956 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=136
SW=246360 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=71
SW=41782 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=68
SW=39819 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=68
SW=39411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=82
SW=69112 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=147
SW=299914 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=209
SW=609121 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=196
SW=583354 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=529
SW=3021380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=208
SW=651889 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=208
SW=598978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=92
SW=122344 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=74
SW=59904 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=90
SW=97459 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=513
SW=2842856 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=67
SW=41856 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=68
SW=41335 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=92
SW=124765 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=598
SW=3225463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=78
SW=65983 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=138
SW=262971 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=528
SW=3021374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=138
SW=264642 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=101
SW=139151 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=158
SW=385343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=146
SW=303430 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=100
SW=157814 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=82
SW=83875 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=126
SW=194508 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=67
SW=39282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=66
SW=38353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=197
SW=453371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=96
SW=127739 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=92
SW=97102 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=196
SW=544566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=172
SW=462743 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=116
SW=240213 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=78
SW=63904 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=617
SW=3383511 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=209
SW=650140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=96
SW=133864 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=529
SW=3013952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=180
SW=609406 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=597
SW=3205186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=89
SW=100471 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=68
SW=40879 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=117
SW=239397 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=117
SW=243069 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=67
SW=41091 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=528
SW=3092801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=75
SW=46177 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=74
SW=62635 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=108
SW=197169 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=67
SW=40662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=173
SW=462128 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=599
SW=3220549 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=145
SW=300961 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=79
SW=66033 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=122
SW=188171 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=82
SW=41088 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=82
SW=68002 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=109
SW=197123 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=598
SW=3239506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=85
SW=96604 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=158
SW=387212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=529
SW=3010796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=85
SW=94411 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=208
SW=594342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=82
SW=68941 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=105
SW=166244 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=206
SW=549693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=115
SW=158758 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=78
SW=64780 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=149
SW=315876 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=104
SW=166325 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=513
SW=2895003 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=208
SW=651124 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=66
SW=39880 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=93
SW=102271 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=188
SW=521631 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=511
SW=2885982 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=528
SW=3016319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=138
SW=264378 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=74
SW=59773 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=208
SW=591504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=66
SW=40552 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=82
SW=69166 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=158
SW=385862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=616
SW=3402108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=196
SW=576708 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=209
SW=620086 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=182
SW=578875 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=92
SW=125786 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=67
SW=40443 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=116
SW=157294 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=67
SW=39039 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=633
SW=3583181 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=495
SW=2703147 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=66
SW=40629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=81
SW=89374 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=200
SW=585364 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=598
SW=3184645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=67
SW=40233 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=75
SW=62773 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=181
SW=451826 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=68
SW=40300 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=148
SW=315733 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=81
SW=88090 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=96
SW=132706 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=528
SW=3035174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=616
SW=3425175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=137
SW=245679 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=109
SW=128464 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=66
SW=40345 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=616
SW=3392214 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=108
SW=194150 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=82
SW=68737 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=135
SW=247311 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=68
SW=39463 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=90
SW=100169 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=529
SW=3018253 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=67
SW=42693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=598
SW=3157914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=599
SW=3223240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=598
SW=3157026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=173
SW=468732 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=67
SW=40758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=68
SW=39843 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=107
SW=102853 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=180
SW=602290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=68
SW=40647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=67
SW=40345 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=128
SW=219086 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=100
SW=155339 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=108
SW=180077 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=158
SW=386021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=78
SW=65637 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=78
SW=67248 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=108
SW=195878 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=206
SW=552360 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=219
SW=606547 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=513
SW=2840486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=104
SW=169073 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=71
SW=41661 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=126
SW=195197 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=200
SW=580083 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=528
SW=3011189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=98
SW=126737 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=162
SW=392422 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=66
SW=40684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=74
SW=63714 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=512
SW=2896548 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=181
SW=605203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=100
SW=160658 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=101
SW=159097 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=122
SW=193245 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=616
SW=3445851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=82
SW=88315 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=96
SW=129266 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=597
SW=3145179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=162
SW=389599 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=132
SW=234027 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=527
SW=3013310 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=66
SW=41287 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=617
SW=3378018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=163
SW=382957 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=219
SW=606862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=196
SW=571983 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=66
SW=39514 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=192
SW=591511 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=597
SW=3183123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=67
SW=39940 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=598
SW=3237307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=68
SW=40471 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=81
SW=84928 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=207
SW=599716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=78
SW=63903 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=617
SW=3459099 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=68
SW=40833 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=89
SW=96631 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=114
SW=195566 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=528
SW=3002444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=130
SW=213008 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=163
SW=391270 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=85
SW=96184 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=67
SW=39660 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=184
SW=448016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=159
SW=391424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=529
SW=3073731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=599
SW=3158766 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=68
SW=39823 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=196
SW=574402 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=181
SW=575452 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=161
SW=395741 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=166
SW=393481 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=162
SW=391141 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=82
SW=68491 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=74
SW=61009 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=68
SW=39954 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=72
SW=42571 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=74
SW=61666 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=159
SW=396091 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=162
SW=393676 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=529
SW=3031799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=163
SW=390023 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=67
SW=40683 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=67
SW=40159 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=512
SW=2861676 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=181
SW=603484 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=139
SW=289114 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=89
SW=96931 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=71
SW=41518 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=182
SW=579669 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=78
SW=64167 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=68
SW=39994 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=163
SW=392866 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=148
SW=316228 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=497
SW=2711080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=81
SW=85933 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=598
SW=3189097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=181
SW=457250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=179
SW=448907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=108
SW=195938 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=219
SW=610588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=67
SW=39321 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=188
SW=528966 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=68
SW=40468 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=135
SW=247512 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=599
SW=3170073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=92
SW=127387 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=173
SW=461828 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=146
SW=343771 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=67
SW=39826 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=75
SW=44646 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=70
SW=42763 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=108
SW=195953 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=188
SW=519072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=67
SW=39360 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=616
SW=3403839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=85
SW=94159 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=171
SW=486848 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=617
SW=3399075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=108
SW=178343 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=68
SW=39129 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=109
SW=178574 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=90
SW=97607 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=529
SW=3003229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=109
SW=195633 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=513
SW=2881155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=108
SW=195218 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=182
SW=582387 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=78
SW=64627 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=75
SW=62278 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=171
SW=463847 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=496
SW=2753506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=617
SW=3375875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=598
SW=3158172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=528
SW=3077636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=116
SW=243981 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=208
SW=599134 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=67
SW=40143 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=162
SW=394705 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=78
SW=65655 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=102
SW=100732 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=82
SW=68476 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=67
SW=39736 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=208
SW=564898 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=598
SW=3182772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=68
SW=40570 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=116
SW=244106 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=78
SW=64117 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=85
SW=96754 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=89
SW=97303 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=101
SW=159251 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=598
SW=3170148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=149
SW=283645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=528
SW=3081990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=126
SW=200564 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=139
SW=305490 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=200
SW=582487 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=171
SW=471447 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=616
SW=3471763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=598
SW=3150396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=74
SW=61048 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=68
SW=41157 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=529
SW=3015665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=599
SW=3212623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=528
SW=3014969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=598
SW=3206431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=89
SW=97573 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=158
SW=388667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=207
SW=550983 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=67
SW=41599 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=598
SW=3205848 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=495
SW=2707843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=512
SW=2822879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=599
SW=3182553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=100
SW=159086 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=208
SW=650180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=172
SW=468177 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=74
SW=62770 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=67
SW=40308 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=109
SW=152981 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=108
SW=194807 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=116
SW=157873 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=182
SW=581592 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=528
SW=3018983 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=116
SW=160292 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=207
SW=601513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=599
SW=3203097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=150
SW=318217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=86
SW=96055 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=100
SW=159998 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=82
SW=70495 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=162
SW=392045 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=209
SW=595105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=598
SW=3195225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=136
SW=247682 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=153
SW=341368 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=76
SW=42582 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=528
SW=3075993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=209
SW=651580 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=81
SW=87673 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=117
SW=240960 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=138
SW=266265 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=183
SW=575944 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=85
SW=94912 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=104
SW=166781 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=105
SW=148295 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=82
SW=84751 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=163
SW=455468 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=163
SW=386356 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=67
SW=40092 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=158
SW=388576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=82
SW=68311 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=67
SW=39399 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=116
SW=242934 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=512
SW=2844129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=598
SW=3155439 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=68
SW=40162 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=161
SW=394748 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=598
SW=3161943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=527
SW=3010723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=188
SW=527331 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=139
SW=264336 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=599
SW=3166302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=527
SW=3022364 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=89
SW=97969 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=180
SW=602446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=85
SW=96538 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=512
SW=2856293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=75
SW=63571 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=218
SW=608992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=136
SW=244596 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=104
SW=165209 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=154
SW=314368 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=528
SW=3069419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=617
SW=3383982 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=116
SW=242214 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=201
SW=571470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=208
SW=600379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=496
SW=2695180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=172
SW=466203 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=187
SW=523425 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=97
SW=128518 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=598
SW=3167199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=72
SW=42348 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=200
SW=579184 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=192
SW=540717 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=93
SW=126673 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=598
SW=3156840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=140
SW=253803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=171
SW=489893 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=136
SW=244725 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=513
SW=2826017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=68
SW=40924 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=138
SW=270345 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=597
SW=3220360 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=100
SW=160028 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=67
SW=39396 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=101
SW=158687 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=74
SW=60355 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=529
SW=3069815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=528
SW=3017797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=231
SW=714681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=67
SW=41439 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=108
SW=196298 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=158
SW=371029 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=108
SW=194678 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=528
SW=3021208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=82
SW=69586 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=116
SW=240498 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=67
SW=40507 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=81
SW=87829 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=109
SW=192764 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=74
SW=61188 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=108
SW=194747 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=67
SW=40329 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=598
SW=3189991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=81
SW=88351 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=72
SW=42676 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=163
SW=400300 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=109
SW=177524 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=527
SW=3020710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=527
SW=3084506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=67
SW=41892 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=220
SW=601240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=528
SW=3026054 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=68
SW=41985 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=108
SW=130156 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=598
SW=3194841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=82
SW=89770 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=78
SW=66229 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=90
SW=97246 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=617
SW=3394155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=67
SW=41980 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=108
SW=196473 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=185
SW=445667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=66
SW=40089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=616
SW=3431046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=125
SW=196362 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=116
SW=242808 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=497
SW=2768357 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=187
SW=522309 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=179
SW=457178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=513
SW=2846426 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=188
SW=572403 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=220
SW=609871 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=75
SW=44263 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=599
SW=3163899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=140
SW=249822 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=528
SW=3007660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=67
SW=40482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=196
SW=544992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=196
SW=578749 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=70
SW=42609 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=117
SW=158945 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=67
SW=40224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=108
SW=179645 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=67
SW=40827 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=108
SW=195593 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=237
SW=604096 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=77
SW=41407 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=123
SW=192110 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=142
SW=278751 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=115
SW=158837 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=78
SW=63571 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=496
SW=2749078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=136
SW=245403 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=180
SW=454532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=528
SW=3020780 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=78
SW=66286 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=66
SW=41287 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=129
SW=222570 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=189
SW=520374 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=104
SW=167078 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=82
SW=70128 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=196
SW=544320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=100
SW=157094 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=152
SW=332245 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=142
SW=278319 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=75
SW=59682 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=116
SW=239181 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=67
SW=39711 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=67
SW=39465 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=67
SW=39666 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=201
SW=575337 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=598
SW=3164442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=149
SW=280398 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=78
SW=64657 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=146
SW=300202 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=85
SW=94345 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=116
SW=244179 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=68
SW=39694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=196
SW=544014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=598
SW=3166314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=512
SW=2827413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=528
SW=3075236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=101
SW=161245 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=82
SW=84127 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=75
SW=61773 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=146
SW=303231 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=94
SW=103834 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=527
SW=3014693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=513
SW=2823725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=209
SW=596452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=116
SW=242781 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=152
SW=336409 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=208
SW=548085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=171
SW=466271 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=135
SW=246824 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=67
SW=39126 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=151
SW=332973 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=128
SW=219875 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=75
SW=59752 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=530
SW=3080373 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=127
SW=199229 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=68
SW=40014 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=67
SW=40215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=528
SW=3014603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=116
SW=244481 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=599
SW=3163596 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=71
SW=43582 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=147
SW=280779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=67
SW=40648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=497
SW=2755769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=74
SW=64281 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=67
SW=40099 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=93
SW=108407 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=219
SW=613501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=221
SW=706832 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=206
SW=548148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=528
SW=3014255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=598
SW=3157512 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=68
SW=43108 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=67
SW=43659 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=181
SW=455105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=89
SW=100498 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=71
SW=40840 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=208
SW=652249 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=127
SW=197904 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=76
SW=44671 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=220
SW=607288 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=96
SW=132388 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=89
SW=97439 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=529
SW=3026749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=117
SW=159847 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=529
SW=3086981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=162
SW=396076 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=163
SW=389195 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=86
SW=74893 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=529
SW=3017248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=219
SW=643687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=66
SW=40749 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=183
SW=581557 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=75
SW=61684 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=213
SW=557761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=220
SW=703763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=199
SW=574572 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=149
SW=316036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=79
SW=67380 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=148
SW=276843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=147
SW=302175 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=105
SW=168476 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=68
SW=40765 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=181
SW=459747 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=134
SW=240629 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=109
SW=196193 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=146
SW=300759 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=127
SW=222069 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=68
SW=40276 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=123
SW=190001 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=74
SW=61612 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=195
SW=573910 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=180
SW=602506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=218
SW=605080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=192
SW=525621 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=188
SW=521082 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=146
SW=305622 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=219
SW=603313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=528
SW=3065327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=82
SW=69340 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=598
SW=3158533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=148
SW=314557 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=67
SW=40018 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=599
SW=3174462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=528
SW=3059078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=78
SW=65161 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=67
SW=39942 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=108
SW=196484 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=66
SW=38619 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=195
SW=543252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=109
SW=125389 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=188
SW=526221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=70
SW=40933 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=529
SW=3024974 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=104
SW=167864 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=182
SW=580801 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=67
SW=39981 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=108
SW=192968 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=163
SW=394946 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=207
SW=693854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=201
SW=570877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=527
SW=3012227 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=86
SW=96541 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=597
SW=3159561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=207
SW=651607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=231
SW=715799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=617
SW=3393258 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=67
SW=41541 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=512
SW=2858619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=170
SW=486305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=528
SW=3018685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=208
SW=562942 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=136
SW=245163 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=231
SW=722879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=78
SW=64522 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=128
SW=219315 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=511
SW=2826962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=67
SW=40575 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=92
SW=126850 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=67
SW=40708 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=615
SW=3387843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=527
SW=3060077 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=67
SW=40992 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=599
SW=3158745 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=74
SW=63175 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=71
SW=42906 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=511
SW=2844245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=496
SW=2713327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=202
SW=577690 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=67
SW=43443 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=93
SW=103342 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=67
SW=41530 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=181
SW=456654 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=175
SW=469815 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=139
SW=294496 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=83
SW=89065 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=172
SW=507243 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=138
SW=273204 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=513
SW=2975374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=530
SW=5983121 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=75
SW=87304 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=528
SW=3107795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=74
SW=47008 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=617
SW=3382235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=66
SW=41904 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=529
SW=3003275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=93
SW=126002 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=179
SW=604681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=208
SW=593500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=78
SW=64582 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=152
SW=332977 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=209
SW=649663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=117
SW=240927 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=208
SW=601396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=158
SW=385639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=67
SW=40224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=129
SW=218580 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=598
SW=3219069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=513
SW=2815322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=89
SW=97636 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=150
SW=313230 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=149
SW=314701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=157
SW=391460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=200
SW=574566 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=67
SW=40684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=150
SW=313576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=180
SW=601794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=182
SW=581689 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=529
SW=3066341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=159
SW=389720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=513
SW=2819460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=143
SW=331239 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=196
SW=573466 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=80
SW=63142 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=197
SW=574198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=129
SW=217490 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=209
SW=603736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=72
SW=43399 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=529
SW=3047738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=208
SW=600586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=129
SW=203703 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=528
SW=3019213 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=78
SW=67366 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=66
SW=41071 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=68
SW=41094 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=150
SW=314244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=599
SW=3163318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=67
SW=41854 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=172
SW=507162 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=74
SW=65518 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=189
SW=517836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=89
SW=97300 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=173
SW=462224 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=90
SW=80872 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=208
SW=597553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=172
SW=459998 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=599
SW=3201469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=196
SW=573525 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=92
SW=119648 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=86
SW=96289 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=68
SW=38391 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=599
SW=3234247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=528
SW=3007751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=70
SW=43687 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=182
SW=579286 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=72
SW=43084 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=70
SW=42357 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=66
SW=40909 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=162
SW=388577 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=163
SW=391891 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=79
SW=64504 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=67
SW=39750 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=148
SW=280026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=74
SW=61360 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=76
SW=45012 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=71
SW=42877 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=136
SW=244689 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=67
SW=38547 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=82
SW=70311 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=82
SW=69604 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=159
SW=390787 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=78
SW=63853 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=512
SW=2826713 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=104
SW=171218 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=599
SW=3225502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=129
SW=221252 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=72
SW=42672 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=104
SW=170540 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=528
SW=3050924 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=96
SW=129746 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=598
SW=3195313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=67
SW=41568 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=148
SW=279564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=90
SW=98527 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=158
SW=391804 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=184
SW=445571 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=529
SW=3032830 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=67
SW=40704 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=79
SW=65458 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=67
SW=39817 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=79
SW=66186 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=209
SW=650452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=72
SW=42970 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=528
SW=3018091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=75
SW=62947 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=512
SW=2893935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=97
SW=129101 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=108
SW=194516 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=108
SW=193083 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=78
SW=64471 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=497
SW=2713033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=116
SW=239004 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=89
SW=99734 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=117
SW=241614 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=193
SW=525774 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=208
SW=592657 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=527
SW=3077834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=67
SW=41425 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=72
SW=43932 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=196
SW=543093 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=528
SW=3015073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=100
SW=142360 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=101
SW=98597 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=598
SW=3164787 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=67
SW=40554 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=172
SW=460868 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=116
SW=242613 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=67
SW=39613 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=66
SW=41659 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=92
SW=124891 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=137
SW=262122 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=108
SW=196274 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=180
SW=445940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=108
SW=177638 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=116
SW=158897 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=208
SW=650671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=608
SW=3213864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=67
SW=40468 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=181
SW=582652 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=68
SW=39165 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=148
SW=314857 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=529
SW=3089049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=101
SW=100996 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=71
SW=43315 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=93
SW=102430 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=528
SW=3025526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=512
SW=2827595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=528
SW=3045884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=78
SW=66427 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=149
SW=307857 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=96
SW=133058 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=68
SW=39234 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=207
SW=560581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=219
SW=704414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=598
SW=3203866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=89
SW=100543 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=67
SW=38961 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=67
SW=38833 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=201
SW=579145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=123
SW=188468 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=67
SW=38752 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=75
SW=59089 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=89
SW=99379 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=89
SW=98689 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=104
SW=167657 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=70
SW=41467 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=529
SW=3073790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=200
SW=575050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=67
SW=39346 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=598
SW=3196788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=117
SW=243015 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=511
SW=2836836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=92
SW=127684 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=82
SW=70045 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=616
SW=3403224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=172
SW=463280 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=528
SW=3063290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=81
SW=84217 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=188
SW=519846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=148
SW=247788 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=70
SW=41566 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=125
SW=192326 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=598
SW=3244576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=529
SW=3020612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=78
SW=65473 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=195
SW=549876 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=529
SW=3019655 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=173
SW=468125 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=136
SW=244452 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=221
SW=706229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=66
SW=40618 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=108
SW=195800 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=86
SW=96607 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=74
SW=62592 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=67
SW=41347 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=208
SW=652687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=187
SW=519705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=616
SW=3440277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=68
SW=39717 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=68
SW=40734 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=67
SW=41902 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=219
SW=612103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=512
SW=2817302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=128
SW=221709 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=529
SW=3015032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=71
SW=43483 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=128
SW=220850 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=153
SW=334171 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=117
SW=241158 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=79
SW=64744 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=108
SW=196787 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=82
SW=88339 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=207
SW=596521 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=108
SW=181097 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=108
SW=194753 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=75
SW=40966 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=512
SW=2802084 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=116
SW=238988 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=196
SW=571728 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=68
SW=40312 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=140
SW=256860 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=508
SW=2700637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=75
SW=62410 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=132
SW=270354 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=89
SW=96826 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=108
SW=125600 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=76
SW=44487 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=96
SW=132458 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=173
SW=462791 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=599
SW=3160593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=172
SW=459309 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=188
SW=524787 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=529
SW=3018136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=512
SW=2827025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=529
SW=3026543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=76
SW=43866 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=182
SW=581578 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=616
SW=3390387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=66
SW=41434 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=67
SW=40663 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=68
SW=41130 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=67
SW=40365 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=67
SW=40213 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=68
SW=41737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=599
SW=3163842 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=172
SW=470651 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=529
SW=3067130 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=136
SW=248697 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=85
SW=96245 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=201
SW=586950 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=82
SW=85576 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=176
SW=461117 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=172
SW=459359 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=67
SW=39966 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=529
SW=3024653 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=180
SW=452459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=497
SW=2750782 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=209
SW=599790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=209
SW=593590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=208
SW=593020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=172
SW=466673 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=71
SW=41506 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=220
SW=607957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=598
SW=3153066 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=129
SW=217806 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=528
SW=3066353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=68
SW=39735 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=75
SW=61600 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=83
SW=67608 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=512
SW=2818616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=108
SW=178397 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=209
SW=600805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=163
SW=388259 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=108
SW=195450 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=101
SW=161243 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=529
SW=3016415 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=173
SW=463271 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=193
SW=530688 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=599
SW=3155302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=179
SW=451793 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=79
SW=65541 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=67
SW=41934 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=511
SW=2845002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=81
SW=91483 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=162
SW=429056 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=150
SW=311490 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=495
SW=2702044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=616
SW=3379584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=599
SW=3168744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=93
SW=104467 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=109
SW=195920 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=151
SW=333082 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=67
SW=41109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=67
SW=40302 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=527
SW=3033317 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=598
SW=3230220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=196
SW=547452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=192
SW=519369 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=68
SW=41212 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=599
SW=3246721 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=156
SW=293226 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=130
SW=211869 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=599
SW=3166269 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=78
SW=67761 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=180
SW=499200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=162
SW=387545 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=85
SW=91558 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=208
SW=651440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=126
SW=194600 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=67
SW=40542 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=180
SW=458078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=615
SW=3447817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=139
SW=286383 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=162
SW=395500 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=599
SW=3207048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=528
SW=3012689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=208
SW=594151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=76
SW=43779 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=518
SW=2819453 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=199
SW=574921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=67
SW=39007 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=188
SW=524856 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=109
SW=195444 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=86
SW=89026 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=78
SW=64039 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=616
SW=3395775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=598
SW=3211228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=126
SW=194714 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=171
SW=471198 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=126
SW=194429 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=188
SW=533679 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=195
SW=572107 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=71
SW=41712 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=67
SW=40497 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=598
SW=3158340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=75
SW=63348 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=196
SW=573148 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=208
SW=547980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=196
SW=570961 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=529
SW=3019651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=189
SW=525834 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=529
SW=3052370 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=513
SW=2823330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=188
SW=525150 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=136
SW=246138 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=76
SW=43563 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=598
SW=3167197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=528
SW=3077943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=220
SW=710282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=68
SW=39528 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=128
SW=218229 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=109
SW=180902 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=122
SW=189560 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=68
SW=39802 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=599
SW=3197587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=108
SW=178848 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=89
SW=97357 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=108
SW=176472 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=171
SW=460896 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=528
SW=3066068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=126
SW=193911 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=598
SW=3163129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=79
SW=65574 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=218
SW=610279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=529
SW=3032192 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=161
SW=391964 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=152
SW=340807 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=85
SW=95419 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=100
SW=158450 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=188
SW=582613 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=72
SW=41574 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=127
SW=194993 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=495
SW=2701606 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=189
SW=523394 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=496
SW=2699002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=201
SW=575655 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=147
SW=289857 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=188
SW=526539 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=147
SW=300984 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=152
SW=332308 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=527
SW=3024853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=231
SW=725978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=513
SW=2944918 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=147
SW=298384 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=74
SW=59818 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=206
SW=557310 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=128
SW=216252 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=512
SW=2877756 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=599
SW=3161196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=172
SW=465435 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=81
SW=86362 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=101
SW=158096 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=74
SW=63706 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=79
SW=66973 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=72
SW=42441 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=108
SW=195752 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=219
SW=612784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=85
SW=95171 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=86
SW=93772 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=243
SW=714611 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=140
SW=249441 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=512
SW=2875587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=78
SW=65563 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=67
SW=40812 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=163
SW=382454 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=599
SW=3208017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=109
SW=196673 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=207
SW=652801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=173
SW=459821 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=616
SW=3439410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=86
SW=92071 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=529
SW=3031219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=108
SW=195551 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=527
SW=3019811 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=92
SW=127106 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=67
SW=42810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=67
SW=40288 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=67
SW=40492 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=67
SW=41241 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=127
SW=219459 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=68
SW=40372 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=104
SW=168266 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=135
SW=245994 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=108
SW=194688 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=512
SW=2838884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=511
SW=2894460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=219
SW=608818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=100
SW=136888 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=100
SW=159497 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=86
SW=95032 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=109
SW=193076 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=161
SW=389602 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=195
SW=574119 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=116
SW=242172 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=599
SW=3163935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=153
SW=338425 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=67
SW=40470 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=172
SW=461852 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=67
SW=41016 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=79
SW=66544 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=67
SW=40843 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=529
SW=3026083 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=67
SW=41535 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=219
SW=707441 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=196
SW=542946 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=172
SW=465227 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=90
SW=103219 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=221
SW=705341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=159
SW=369326 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=67
SW=38863 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=527
SW=3065846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=132
SW=218156 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=599
SW=3162786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=196
SW=581502 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=89
SW=99637 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=68
SW=39268 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=181
SW=601744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=116
SW=161048 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=171
SW=482162 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=85
SW=96865 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=193
SW=508311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=109
SW=194621 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=117
SW=236562 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=68
SW=39847 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=170
SW=483146 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=162
SW=390701 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=67
SW=39625 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=598
SW=3165195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=74
SW=61015 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=101
SW=100978 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=218
SW=602488 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=220
SW=600661 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=599
SW=3161230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=83
SW=69544 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=126
SW=195171 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=196
SW=573936 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=529
SW=3001088 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=122
SW=188567 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=66
SW=38874 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=195
SW=571785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=172
SW=467021 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=68
SW=39168 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=116
SW=159319 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=200
SW=575959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=209
SW=555316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=220
SW=601324 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=159
SW=388408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=497
SW=2721505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=89
SW=99674 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=598
SW=3158595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=180
SW=452042 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=89
SW=101057 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=86
SW=72904 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=180
SW=496232 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=597
SW=3184977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=136
SW=248684 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=85
SW=96496 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=220
SW=606652 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=152
SW=392108 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=89
SW=96928 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=513
SW=2830688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=116
SW=158384 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=89
SW=101224 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=598
SW=3204853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=82
SW=84856 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=97
SW=133936 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=172
SW=457100 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=219
SW=608107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=78
SW=64795 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=209
SW=661544 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=68
SW=40080 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=528
SW=3018514 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=97
SW=134095 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=101
SW=157199 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=158
SW=390986 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=162
SW=392060 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=109
SW=194838 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=162
SW=395941 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=100
SW=139238 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=598
SW=3164496 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=197
SW=551550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=78
SW=64773 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=599
SW=3160209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=67
SW=41766 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=196
SW=574722 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=220
SW=603361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=70
SW=42673 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=108
SW=197003 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=512
SW=2821013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=89
SW=100045 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=116
SW=159479 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=85
SW=96817 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=93
SW=102004 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=116
SW=241599 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=528
SW=3012407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=83
SW=69634 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=67
SW=40152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=82
SW=88204 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=68
SW=38724 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=209
SW=594313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=207
SW=648806 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=512
SW=2823450 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=141
SW=284769 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=108
SW=193343 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=598
SW=3223791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=197
SW=543636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=140
SW=251114 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=116
SW=235920 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=96
SW=131680 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=162
SW=389390 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=82
SW=86341 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=85
SW=95194 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=67
SW=39825 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=81
SW=86560 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=599
SW=3160701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=634
SW=3612071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=117
SW=242130 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=85
SW=96085 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=162
SW=394454 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=141
SW=248838 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=150
SW=314287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=117
SW=241130 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=71
SW=41595 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=181
SW=460769 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=72
SW=42958 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=109
SW=195212 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=188
SW=519468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=71
SW=42264 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=82
SW=68044 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=528
SW=3014561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=117
SW=242987 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=100
SW=161501 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=162
SW=391706 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=79
SW=65836 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=152
SW=341089 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=188
SW=521844 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=162
SW=390208 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=201
SW=574950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=204
SW=534555 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=181
SW=445862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=86
SW=97027 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=67
SW=40576 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=200
SW=589384 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=182
SW=582040 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=78
SW=65026 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=512
SW=2840285 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=70
SW=45016 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=74
SW=64345 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=68
SW=86149 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=127
SW=192710 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=161
SW=389125 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=180
SW=601104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=172
SW=461606 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=527
SW=3049103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=527
SW=3016774 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=108
SW=178631 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=172
SW=465459 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=71
SW=41883 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=599
SW=3168814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=163
SW=400205 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=196
SW=546099 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=108
SW=195545 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=86
SW=91117 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=231
SW=765393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=81
SW=90094 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=195
SW=575235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=67
SW=40069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=146
SW=294004 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=78
SW=64537 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=599
SW=3184632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=82
SW=90472 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=529
SW=3027592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=74
SW=40089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=109
SW=180599 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=79
SW=65181 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=116
SW=241115 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=173
SW=512697 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=101
SW=159152 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=116
SW=237057 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=138
SW=262953 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=529
SW=3020689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=73
SW=40806 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=183
SW=630319 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=137
SW=245841 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=141
SW=283704 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=180
SW=449702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=200
SW=574816 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=129
SW=219876 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=123
SW=190745 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=513
SW=2884368 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=182
SW=580590 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=123
SW=177851 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=67
SW=40167 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=67
SW=40182 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=599
SW=3224374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=512
SW=2815224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=67
SW=41040 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=220
SW=607879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=68
SW=41187 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=193
SW=525546 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=163
SW=398140 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=182
SW=580261 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=72
SW=43009 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=71
SW=42769 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=527
SW=2998855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=67
SW=41271 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=617
SW=3374048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=529
SW=3077370 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=162
SW=384638 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=169
SW=481868 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=67
SW=40681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=126
SW=196257 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=74
SW=60700 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=150
SW=311703 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=116
SW=241644 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=67
SW=40519 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=153
SW=333859 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=528
SW=3021689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=162
SW=393959 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=511
SW=2864505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=512
SW=2831756 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=108
SW=197033 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=599
SW=3184533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=72
SW=42631 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=158
SW=380902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=528
SW=3066563 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=158
SW=393092 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=144
SW=248931 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=149
SW=312100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=598
SW=3166887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=195
SW=576012 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=208
SW=597724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=163
SW=387923 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=208
SW=602659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=137
SW=247551 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=148
SW=313312 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=68
SW=40338 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=74
SW=63430 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=85
SW=93514 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=75
SW=59545 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=512
SW=2851329 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=528
SW=3092177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=116
SW=239883 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=208
SW=600004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=134
SW=213551 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=200
SW=575584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=497
SW=2753584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=617
SW=3375576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=75
SW=60925 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=598
SW=3142509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=86
SW=92666 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=179
SW=445049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=137
SW=248595 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=512
SW=2884830 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=528
SW=2999102 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=96
SW=132962 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=81
SW=84526 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=158
SW=391432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=159
SW=387307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=100
SW=158944 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=512
SW=2852052 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=512
SW=2885784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=219
SW=704873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=74
SW=60148 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=622
SW=3440448 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=200
SW=575100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=67
SW=40710 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=209
SW=550858 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=158
SW=388051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=512
SW=2901132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=85
SW=91819 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=200
SW=576610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=81
SW=88669 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=188
SW=527850 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=496
SW=2699923 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=528
SW=3010535 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=67
SW=39679 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=105
SW=169085 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=208
SW=599566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=148
SW=281601 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=74
SW=60577 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=67
SW=41316 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=70
SW=42232 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=100
SW=139333 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=497
SW=2702416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=86
SW=94450 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=72
SW=42495 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=513
SW=2896140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=82
SW=87094 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=75
SW=62580 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=223
SW=610999 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=528
SW=3064061 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=67
SW=41404 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=108
SW=194783 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=157
SW=388517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=188
SW=524781 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=146
SW=300930 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=511
SW=3371742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=71
SW=43674 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=68
SW=40810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=496
SW=2703529 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=78
SW=66486 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=75
SW=62883 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=172
SW=459473 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=188
SW=526848 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=104
SW=167054 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=117
SW=157805 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=599
SW=3150537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=89
SW=96442 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=85
SW=93187 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=66
SW=41413 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=116
SW=239712 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=67
SW=41034 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=162
SW=395866 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=68
SW=40297 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=617
SW=3385566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=528
SW=3016090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=139
SW=269295 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=172
SW=465063 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=91
SW=76294 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=528
SW=3018028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=599
SW=3159558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=66
SW=42655 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=528
SW=3016225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=152
SW=330688 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=146
SW=295678 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=208
SW=650686 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=83
SW=86173 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=147
SW=300703 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=71
SW=42186 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=497
SW=2696532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=116
SW=237821 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=100
SW=160952 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=172
SW=466250 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=598
SW=3184171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=196
SW=572536 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=598
SW=3198019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=79
SW=65815 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=137
SW=244784 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=67
SW=39030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=125
SW=193109 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=90
SW=96443 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=634
SW=3576893 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=208
SW=598810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=188
SW=524655 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=100
SW=159031 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=513
SW=2865975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=148
SW=284220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=76
SW=44817 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=68
SW=39421 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=75
SW=59133 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=147
SW=304975 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=188
SW=523389 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=67
SW=39448 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=126
SW=195609 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=75
SW=60688 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=197
SW=544872 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=148
SW=283395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=140
SW=254193 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=87
SW=74131 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=616
SW=3393660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=85
SW=40908 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=180
SW=450089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=85
SW=97816 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=71
SW=42400 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=109
SW=194322 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=122
SW=189947 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=138
SW=264132 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=598
SW=3157254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=72
SW=41577 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=67
SW=40081 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=86
SW=146774 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=511
SW=2808029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=66
SW=41035 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=195
SW=550323 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=171
SW=467279 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=127
SW=196631 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=126
SW=235107 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=68
SW=39177 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=513
SW=2822189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=173
SW=463481 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=197
SW=544017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=78
SW=65404 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=159
SW=455831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=163
SW=389330 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=89
SW=95828 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=67
SW=40197 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=66
SW=40452 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=540
SW=3023168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=527
SW=3017636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=74
SW=63622 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=598
SW=3207823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=82
SW=70851 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=189
SW=523506 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=153
SW=329590 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=180
SW=602413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=116
SW=241281 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=73
SW=39280 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=513
SW=2882904 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=140
SW=254697 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=108
SW=195296 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=496
SW=2693887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=208
SW=661700 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=116
SW=245559 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=173
SW=464111 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=189
SW=524997 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=599
SW=3164808 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=141
SW=287067 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=192
SW=505788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=68
SW=39183 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=512
SW=2837331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=179
SW=456911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=67
SW=39636 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=218
SW=600922 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=86
SW=74362 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=104
SW=165131 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=74
SW=62158 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=599
SW=3158103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=86
SW=95377 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=71
SW=41631 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=195
SW=545971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=200
SW=574335 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=172
SW=464210 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=173
SW=463839 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=104
SW=168146 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=158
SW=383431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=93
SW=101674 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=512
SW=2895531 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=163
SW=385907 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=67
SW=40534 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=128
SW=220229 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=138
SW=270504 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=528
SW=3067907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=528
SW=3030002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=136
SW=246761 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=512
SW=2833565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=218
SW=605191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=71
SW=41259 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=221
SW=707537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=71
SW=41919 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=136
SW=247662 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=68
SW=39690 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=126
SW=235779 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=67
SW=40087 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=188
SW=523740 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=512
SW=2844417 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=139
SW=270393 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=208
SW=548355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=74
SW=62266 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=82
SW=70759 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=180
SW=455876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=179
SW=455247 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=137
SW=246126 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=187
SW=523803 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=139
SW=257466 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=149
SW=314749 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=67
SW=40075 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=153
SW=331198 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=85
SW=95836 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=66
SW=39349 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=67
SW=38890 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=529
SW=3025105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=67
SW=40230 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=82
SW=84628 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=66
SW=38415 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=96
SW=130685 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=89
SW=99722 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=67
SW=38880 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=181
SW=601510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=81
SW=84952 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=166
SW=316597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=528
SW=3033197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=91
SW=79423 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=128
SW=224559 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=513
SW=2839494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=78
SW=64963 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=208
SW=651206 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=67
SW=39672 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=67
SW=39046 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=79
SW=63922 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=67
SW=39070 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=137
SW=272110 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=82
SW=69838 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=179
SW=656888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=220
SW=612796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=70
SW=39385 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=74
SW=60019 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=71
SW=40615 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=67
SW=39022 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=617
SW=3390219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=173
SW=470004 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=182
SW=584200 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=128
SW=219708 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=89
SW=98770 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=68
SW=39588 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=159
SW=387980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=100
SW=159737 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=513
SW=2903541 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=116
SW=238932 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=116
SW=159098 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=147
SW=303414 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=67
SW=39750 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=87
SW=41818 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=123
SW=193641 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=529
SW=3078614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=512
SW=2824343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=209
SW=549420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=75
SW=44251 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=209
SW=548355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=137
SW=245532 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=597
SW=3160656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=180
SW=447956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=207
SW=586570 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=192
SW=528828 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=174
SW=458501 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=74
SW=60805 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=68
SW=39735 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=141
SW=253566 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=196
SW=450765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=162
SW=393920 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=87
SW=74296 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=67
SW=38740 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=163
SW=395618 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=68
SW=39033 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=512
SW=2824710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=527
SW=3086651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=188
SW=526881 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=158
SW=389990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=598
SW=3159402 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=220
SW=609526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=89
SW=97702 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=75
SW=61306 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=495
SW=2706340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=208
SW=660233 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=100
SW=158444 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=197
SW=589936 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=68
SW=41025 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=100
SW=158332 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=116
SW=158726 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=513
SW=2830304 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=162
SW=394708 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=171
SW=487356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=188
SW=525255 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=158
SW=387326 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=85
SW=95407 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=126
SW=195614 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=183
SW=580989 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=96
SW=127378 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=67
SW=40153 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=617
SW=3460228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=78
SW=68395 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=189
SW=527910 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=109
SW=194996 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=68
SW=40341 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=207
SW=599290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=74
SW=62905 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=67
SW=40497 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=180
SW=446327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=200
SW=575068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=204
SW=624043 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=83
SW=69186 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=196
SW=569857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=67
SW=40128 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=66
SW=40788 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=108
SW=129860 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=172
SW=464112 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=67
SW=39579 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=82
SW=69775 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=598
SW=3160597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=67
SW=40747 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=67
SW=41226 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=172
SW=466490 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=116
SW=240564 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=108
SW=196173 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=153
SW=332485 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=78
SW=65908 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=198
SW=631105 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=77
SW=71127 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=145
SW=313570 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=112
SW=240666 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=213
SW=655879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=90
SW=92353 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=615
SW=3510568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=513
SW=2840003 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=81
SW=90527 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=512
SW=2820374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=68
SW=40939 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=598
SW=3220375 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=209
SW=600076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=153
SW=331174 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=108
SW=180683 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=529
SW=3094481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=92
SW=121124 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=67
SW=41370 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=597
SW=3164457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=231
SW=718643 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=104
SW=221960 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=68
SW=40035 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=96
SW=129398 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=66
SW=38673 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=89
SW=100549 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=138
SW=262572 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=161
SW=398780 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=528
SW=3004378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=513
SW=2830818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=128
SW=222582 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=67
SW=39418 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=79
SW=65194 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=66
SW=39816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=66
SW=40338 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=172
SW=468791 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=201
SW=568722 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=85
SW=97261 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=68
SW=40165 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=85
SW=94984 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=617
SW=3394671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=67
SW=40764 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=497
SW=2720143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=193
SW=512025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=81
SW=89546 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=146
SW=302539 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=71
SW=40896 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=100
SW=158153 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=497
SW=2706985 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=71
SW=42979 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=528
SW=3024742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=511
SW=2806751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=528
SW=3074663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=149
SW=286293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=598
SW=3159324 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=598
SW=3158046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=598
SW=3154518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=137
SW=270343 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=529
SW=3017267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=92
SW=126401 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=183
SW=578935 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=132
SW=234204 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=85
SW=96007 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=193
SW=505734 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=220
SW=601081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=529
SW=3034229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=209
SW=638378 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=208
SW=660932 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=67
SW=39133 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=71
SW=41274 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=68
SW=38805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=617
SW=3390987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=82
SW=75829 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=143
SW=281148 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=512
SW=2852955 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=66
SW=41340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=529
SW=3076356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=529
SW=3021736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=201
SW=619672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=79
SW=64797 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=138
SW=264327 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=159
SW=384685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=85
SW=93578 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=527
SW=3042062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=141
SW=258428 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=200
SW=574035 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=67
SW=40798 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=199
SW=584313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=529
SW=3024464 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=149
SW=314482 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=75
SW=46068 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=67
SW=40081 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=187
SW=525135 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=67
SW=40662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=66
SW=40785 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=196
SW=583239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=78
SW=66649 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=231
SW=717591 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=528
SW=3071348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=529
SW=3016462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=72
SW=44034 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=598
SW=3186694 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=597
SW=3187524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=67
SW=41875 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=67
SW=40881 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=71
SW=43114 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=81
SW=87919 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=199
SW=589249 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=100
SW=157784 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=195
SW=450578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=225
SW=604324 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=71
SW=41947 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=163
SW=393668 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=89
SW=97291 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=180
SW=505020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=74
SW=61377 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=142
SW=276723 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=67
SW=38517 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=67
SW=39024 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=89
SW=97123 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=528
SW=3029540 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=67
SW=40504 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=78
SW=65620 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=128
SW=220049 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=78
SW=64369 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=126
SW=194441 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=616
SW=3403365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=598
SW=3168180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=528
SW=3031400 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=109
SW=195287 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=136
SW=250374 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=186
SW=451697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=78
SW=70252 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=527
SW=3353447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=600
SW=3385362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=198
SW=556515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=117
SW=241962 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=89
SW=103189 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=67
SW=39223 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=599
SW=3169800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=68
SW=39462 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=67
SW=39190 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=75
SW=59878 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=127
SW=219719 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=183
SW=662491 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=71
SW=42967 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=67
SW=38647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=184
SW=445998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=74
SW=43687 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=81
SW=86335 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=598
SW=3162555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=82
SW=71272 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=68
SW=40398 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=67
SW=40246 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=75
SW=44337 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=74
SW=62419 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=83
SW=70930 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=116
SW=241917 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=617
SW=3393822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=75
SW=61990 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=108
SW=195728 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=528
SW=3019843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=78
SW=65731 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=130
SW=213537 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=181
SW=580069 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=127
SW=197285 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=137
SW=265911 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=67
SW=39664 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=108
SW=195518 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=68
SW=40189 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=616
SW=3380559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=599
SW=3169480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=67
SW=41346 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=180
SW=604420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=146
SW=296781 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=208
SW=606886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=598
SW=3183412 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=170
SW=486410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=529
SW=3082845 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=75
SW=45330 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=162
SW=390695 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=207
SW=652795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=67
SW=38836 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=75
SW=61828 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=67
SW=40458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=635
SW=3576545 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=158
SW=392035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=92
SW=124055 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=598
SW=3210295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=172
SW=467174 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=634
SW=3517033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=513
SW=2819246 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=172
SW=384766 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=173
SW=463674 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=86
SW=95854 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=528
SW=3016772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=513
SW=2837502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=85
SW=95323 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=82
SW=70774 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=96
SW=129209 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=68
SW=39774 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=161
SW=388214 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=66
SW=40843 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=140
SW=286701 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=100
SW=160244 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=108
SW=178466 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=82
SW=70249 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=150
SW=311989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=513
SW=2879871 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=219
SW=600277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=104
SW=170234 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=221
SW=707315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=196
SW=544578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=97
SW=132083 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=513
SW=2822388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=72
SW=43840 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=496
SW=2702940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=161
SW=446292 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=196
SW=570909 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=108
SW=195161 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=147
SW=282495 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=152
SW=331837 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=66
SW=39667 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=599
SW=3213559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=528
SW=3020621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=85
SW=96442 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=192
SW=600019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=208
SW=651064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=529
SW=3011365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=72
SW=42081 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=96
SW=133406 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=220
SW=604387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=68
SW=40603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=599
SW=3189006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=171
SW=470222 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=161
SW=386524 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=209
SW=650548 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=85
SW=96775 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=230
SW=722348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=513
SW=2844963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=78
SW=64831 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=74
SW=63997 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=100
SW=138884 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=182
SW=582160 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=66
SW=40422 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=68
SW=39201 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=220
SW=607041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=116
SW=243627 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=208
SW=650018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=173
SW=462119 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=66
SW=40662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=128
SW=216465 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=196
SW=574465 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=138
SW=262596 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=168
SW=435785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=108
SW=193841 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=528
SW=3005419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=218
SW=605965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=140
SW=256422 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=108
SW=245753 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=84
SW=65035 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=128
SW=218628 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=172
SW=461912 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=93
SW=102739 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=209
SW=592714 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=72
SW=43723 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=188
SW=524646 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=187
SW=522504 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=180
SW=596671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=85
SW=95485 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=171
SW=387559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=512
SW=2836899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=188
SW=519639 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=109
SW=196109 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=173
SW=461639 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=204
SW=624859 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=78
SW=64708 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=158
SW=389189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=89
SW=100789 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=159
SW=386701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=80
SW=44418 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=599
SW=3206298 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=220
SW=708428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=188
SW=522408 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=78
SW=65467 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=185
SW=443672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=68
SW=40210 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=68
SW=38877 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=220
SW=602020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=158
SW=383072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=89
SW=99454 ns
SW Assignments= 2 -1 0 1 -1 
Solved 2529 problems


==> results/sparse_auction_9_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=754
SW=2830609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=532
SW=3021688 ns
ERROR: mismatch in object assignment result for object-14  SW=0 HW=25
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 


==> results/sparse_auction_verilator_june3.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=141
SW=11533 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=167
SW=16491 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=862
SW=158645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=186
SW=22973 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=135
SW=11796 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=45
SW=6010 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=783
SW=150944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=51
SW=6721 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=45
SW=6813 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=45
SW=6630 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=862
SW=161464 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=275
SW=35523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=51
SW=6252 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=783
SW=151919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=783
SW=151739 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=167
SW=13972 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=45
SW=6183 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=862
SW=158516 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=45
SW=5880 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=73
SW=9204 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=45
SW=6166 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=235
SW=24073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=223
SW=20481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=304
SW=34513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=862
SW=157922 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=167
SW=14443 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=244
SW=23875 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=758
SW=139858 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=783
SW=151202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=289
SW=32338 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=186
SW=17765 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=263
SW=28142 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=174
SW=14465 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=56
SW=7702 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=45
SW=6215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=271
SW=31223 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=79
SW=9548 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=167
SW=15093 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=62
SW=7733 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=67
SW=8406 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=45
SW=6254 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=283
SW=30308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=263
SW=27758 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=56
SW=7762 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=67
SW=9390 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=56
SW=7632 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=286
SW=33190 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=783
SW=151942 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=235
SW=24731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=167
SW=14130 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=45
SW=6628 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=235
SW=23646 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=62
SW=8241 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=225
SW=22111 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=758
SW=141371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=45
SW=6288 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=235
SW=24892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=68
SW=7822 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=783
SW=209980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=79
SW=9476 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=862
SW=159165 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=889
SW=168152 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=292
SW=33446 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=271
SW=32553 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=62
SW=7669 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=205
SW=16646 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=167
SW=13973 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=244
SW=24902 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=244
SW=25511 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=67
SW=8700 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=51
SW=6797 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=62
SW=7579 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=271
SW=32175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=758
SW=142420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=45
SW=6498 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=304
SW=34573 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=325
SW=39465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=62
SW=7846 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=45
SW=5963 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=862
SW=159364 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=862
SW=161885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=73
SW=9377 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=758
SW=143164 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=256
SW=28287 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=45
SW=6581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=45
SW=6134 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=277
SW=30978 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=244
SW=24899 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=235
SW=24373 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=286
SW=32836 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=56
SW=8170 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=205
SW=17752 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=141
SW=10952 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=282
SW=33397 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=45
SW=10973 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=289
SW=32377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=325
SW=39523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=783
SW=151684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=79
SW=8960 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=205
SW=17745 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=256
SW=27397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=56
SW=7064 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=45
SW=6770 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=783
SW=151196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=57
SW=9423 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=283
SW=32198 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=73
SW=9073 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=174
SW=14449 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=186
SW=16714 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=783
SW=151380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=307
SW=37062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=45
SW=8057 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=244
SW=24725 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=73
SW=10154 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=271
SW=30628 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=235
SW=24249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=160
SW=13376 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=51
SW=7776 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=292
SW=33616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=783
SW=152968 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=85
SW=10153 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=155
SW=12349 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=186
SW=16736 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=186
SW=16294 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=68
SW=7316 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=167
SW=14343 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=51
SW=6323 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=263
SW=28044 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=45
SW=6116 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=783
SW=153988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=73
SW=9066 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=45
SW=6355 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=148
SW=16143 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=182
SW=15627 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=862
SW=159075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=62
SW=7573 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=79
SW=9559 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=45
SW=6516 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=51
SW=6426 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=271
SW=31385 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=73
SW=9175 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=235
SW=25984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=62
SW=9247 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=304
SW=35898 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=256
SW=33835 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=45
SW=6069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=268
SW=27182 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=182
SW=16562 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=188
SW=16503 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=783
SW=151571 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=862
SW=160735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=182
SW=16172 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=225
SW=21697 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=68
SW=7948 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=51
SW=6818 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=45
SW=6187 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=45
SW=6138 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=182
SW=15226 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=219
SW=21010 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=286
SW=33731 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=135
SW=11399 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=783
SW=152541 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=783
SW=152801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=282
SW=34219 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=758
SW=143866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=148
SW=13024 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=862
SW=159923 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=286
SW=33341 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=212
SW=19233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=45
SW=6210 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=45
SW=6754 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=56
SW=8056 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=56
SW=7371 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=783
SW=150849 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=304
SW=34765 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=235
SW=24315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=263
SW=28548 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=862
SW=160069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=45
SW=8164 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=182
SW=15085 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=862
SW=158513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=51
SW=7194 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=182
SW=15027 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=277
SW=31060 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=307
SW=37368 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=758
SW=142755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=160
SW=13390 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=282
SW=34484 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=154
SW=13407 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=244
SW=24258 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=62
SW=8186 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=310
SW=35059 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=783
SW=151853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=73
SW=8960 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=783
SW=151761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=167
SW=14977 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=62
SW=7896 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=200
SW=16980 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=45
SW=5885 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=889
SW=168515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=733
SW=135557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=304
SW=35115 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=783
SW=152222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=783
SW=150866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=186
SW=15517 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=167
SW=15619 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=758
SW=144011 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=862
SW=161451 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=45
SW=6433 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=67
SW=8787 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=307
SW=35895 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=56
SW=8289 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=289
SW=32179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=73
SW=10047 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=45
SW=6027 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=862
SW=159432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=45
SW=7759 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=310
SW=34382 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=62
SW=7838 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=160
SW=13613 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=45
SW=6354 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=148
SW=12526 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=45
SW=6087 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=758
SW=142430 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=271
SW=31205 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=758
SW=142477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=56
SW=7607 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=155
SW=12140 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=304
SW=34420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=79
SW=9638 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=862
SW=159935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=62
SW=8054 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=235
SW=23847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=62
SW=8228 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=282
SW=33408 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=263
SW=28307 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=263
SW=28504 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=783
SW=154014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=167
SW=14157 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=135
SW=10513 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=45
SW=6519 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=45
SW=6405 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=167
SW=17966 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=304
SW=33937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=244
SW=24431 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=62
SW=7530 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=271
SW=31719 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=80
SW=7471 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=783
SW=153238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=147
SW=10727 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=275
SW=34565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=256
SW=29199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=244
SW=25259 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=217
SW=20486 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=154
SW=13179 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=45
SW=6676 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=51
SW=6319 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=182
SW=15606 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=45
SW=6909 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=51
SW=6591 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=263
SW=27621 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=219
SW=22061 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=758
SW=142947 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=271
SW=31219 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=51
SW=6772 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=45
SW=6006 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=862
SW=157759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=79
SW=8910 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=271
SW=30937 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=304
SW=33821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=310
SW=35353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=783
SW=152187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=148
SW=12121 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=167
SW=14030 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=67
SW=8770 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=186
SW=16749 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=160
SW=13152 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=256
SW=27944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=79
SW=10539 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=67
SW=9054 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=862
SW=159720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=862
SW=158097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=862
SW=150284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=219
SW=20754 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=56
SW=7635 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=73
SW=9014 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=758
SW=145507 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=217
SW=18969 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=758
SW=143198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=186
SW=17512 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=51
SW=6352 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=182
SW=15005 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=79
SW=8882 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=45
SW=6272 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=862
SW=160842 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=282
SW=33903 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=51
SW=5926 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=129
SW=10811 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=56
SW=7392 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=244
SW=25494 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=51
SW=6145 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=79
SW=9079 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=51
SW=5694 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=307
SW=36181 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=862
SW=159551 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=889
SW=168165 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=304
SW=34771 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=235
SW=24005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=862
SW=161037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=304
SW=35815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=45
SW=8211 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=205
SW=18965 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=74
SW=7849 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=56
SW=9864 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=304
SW=35706 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=62
SW=9712 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=79
SW=8651 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=56
SW=9003 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=45
SW=7890 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=304
SW=35879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=51
SW=8526 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=45
SW=9053 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=263
SW=29778 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=304
SW=36263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=862
SW=159150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=271
SW=32041 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=307
SW=36848 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=862
SW=158961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=45
SW=5944 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=154
SW=12476 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=325
SW=40367 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=758
SW=143313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=310
SW=35465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=51
SW=6067 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=862
SW=160116 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=135
SW=10896 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=79
SW=8980 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=889
SW=168405 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=271
SW=31422 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=51
SW=6056 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=160
SW=13224 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=186
SW=17177 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=225
SW=21017 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=244
SW=24837 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=783
SW=149246 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=235
SW=25170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=129
SW=10648 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=167
SW=14419 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=225
SW=21911 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=304
SW=34446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=67
SW=8841 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=862
SW=159840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=182
SW=15441 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=256
SW=27254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=758
SW=145535 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=186
SW=16738 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=223
SW=21049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=263
SW=28613 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=256
SW=29984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=244
SW=24480 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=160
SW=13096 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=135
SW=10514 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=160
SW=13771 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=62
SW=8147 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=283
SW=32551 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=263
SW=27636 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=862
SW=158859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=207
SW=19998 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=862
SW=160400 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=205
SW=18095 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=129
SW=10516 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=862
SW=157517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=310
SW=35300 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=56
SW=7700 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=74
SW=8529 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=862
SW=163293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=45
SW=6330 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=56
SW=8271 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=194
SW=17665 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=217
SW=19611 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=129
SW=10731 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=51
SW=5782 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=45
SW=6116 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=271
SW=32938 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=45
SW=5700 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=80
SW=8047 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=286
SW=33718 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=45
SW=6441 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=783
SW=154034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=325
SW=40447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=148
SW=13082 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=862
SW=160380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=45
SW=5675 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=148
SW=12987 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=244
SW=24788 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=310
SW=35573 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=167
SW=14418 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=45
SW=6334 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=67
SW=9406 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=862
SW=158609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=194
SW=17714 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=783
SW=150258 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=167
SW=14357 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=889
SW=167886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=783
SW=152250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=45
SW=7145 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=135
SW=12537 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=45
SW=9238 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=310
SW=37885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=154
SW=16207 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=68
SW=7646 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=148
SW=14737 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=733
SW=141356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=67
SW=10955 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=262
SW=30248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=783
SW=151644 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=45
SW=6530 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=45
SW=5747 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=200
SW=17796 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=62
SW=8727 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=51
SW=6348 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=758
SW=144846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=167
SW=15216 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=167
SW=14890 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=45
SW=6445 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=45
SW=6230 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=45
SW=6488 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=67
SW=8745 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=62
SW=8720 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=263
SW=29898 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=135
SW=11699 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=186
SW=16221 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=45
SW=6562 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=733
SW=137578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=45
SW=6300 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=758
SW=144533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=73
SW=8928 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=225
SW=22041 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=283
SW=32070 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=889
SW=167685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=256
SW=29403 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=889
SW=169463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=758
SW=142312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=160
SW=14464 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=182
SW=15557 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=45
SW=6347 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=56
SW=7659 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=45
SW=6329 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=889
SW=170734 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=733
SW=135481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=67
SW=8960 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=51
SW=5730 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=862
SW=159642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=62
SW=8948 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=57
SW=6979 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=862
SW=158721 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=758
SW=138355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=200
SW=18585 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=62
SW=7840 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=289
SW=32963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=135
SW=12040 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=45
SW=6293 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=862
SW=159152 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=733
SW=135831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=51
SW=6630 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=56
SW=7675 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=783
SW=150078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=129
SW=10189 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=68
SW=7725 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=167
SW=14498 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=45
SW=6700 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=783
SW=151843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=271
SW=31413 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=212
SW=18426 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=45
SW=6421 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=135
SW=10919 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=286
SW=32879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=244
SW=25380 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=194
SW=17754 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=154
SW=13233 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=758
SW=144915 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=783
SW=151650 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=45
SW=7652 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=783
SW=151150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=45
SW=6509 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=310
SW=34502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=286
SW=49769 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=283
SW=31832 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=916
SW=180149 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=45
SW=6366 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=783
SW=151877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=135
SW=11160 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=325
SW=39137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=304
SW=33502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=67
SW=9234 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=263
SW=28507 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=79
SW=9284 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=263
SW=29640 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=45
SW=6494 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=79
SW=9201 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=79
SW=9111 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=57
SW=6553 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=244
SW=25230 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=283
SW=31962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=57
SW=6737 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=223
SW=21074 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=56
SW=11343 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=67
SW=8470 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=244
SW=25433 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=783
SW=152789 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=155
SW=12545 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=331
SW=41051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=45
SW=6426 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=194
SW=18445 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=45
SW=6527 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=862
SW=161915 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=135
SW=10604 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=235
SW=25106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=235
SW=24265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=45
SW=6383 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=45
SW=6316 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=758
SW=143660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=67
SW=8803 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=45
SW=6402 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=733
SW=135495 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=167
SW=15970 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=862
SW=163103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=200
SW=19882 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=783
SW=154906 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=235
SW=27005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=186
SW=19035 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=307
SW=37192 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=862
SW=159277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=148
SW=13983 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=51
SW=8076 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=45
SW=9083 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=304
SW=34318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=194
SW=18887 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=916
SW=177694 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=45
SW=6202 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=271
SW=30518 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=167
SW=14429 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=182
SW=16014 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=135
SW=10928 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=758
SW=143259 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=135
SW=10795 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=256
SW=27117 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=307
SW=36821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=155
SW=12113 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=148
SW=12389 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=783
SW=149806 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=263
SW=27781 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=182
SW=15165 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=45
SW=6031 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=310
SW=35231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=67
SW=8758 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=182
SW=15818 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=263
SW=28780 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=304
SW=50334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=783
SW=153726 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=862
SW=162845 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=57
SW=8816 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=45
SW=9305 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=223
SW=23435 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=217
SW=22105 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=244
SW=26851 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=45
SW=7960 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=225
SW=24263 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=783
SW=153129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=862
SW=158020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=212
SW=19223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=45
SW=8105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=62
SW=8225 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=45
SW=9737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=783
SW=152018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=862
SW=168263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=758
SW=143106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=167
SW=14711 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=45
SW=5850 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=889
SW=168201 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=155
SW=12315 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=282
SW=35362 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=283
SW=31502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=45
SW=6570 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=331
SW=40617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=148
SW=12363 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=186
SW=17310 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=283
SW=33200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=148
SW=12254 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=271
SW=31180 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=862
SW=158119 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=167
SW=14169 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=45
SW=5653 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=783
SW=154473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=56
SW=8229 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=783
SW=152323 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=51
SW=6239 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=862
SW=159760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=758
SW=142674 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=147
SW=10711 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=307
SW=37312 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=73
SW=9476 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=168
SW=13819 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=289
SW=38139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=148
SW=12422 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=45
SW=6352 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=783
SW=149469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=256
SW=29415 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=45
SW=6504 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=758
SW=143687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=263
SW=28434 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=45
SW=6811 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=51
SW=6928 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=783
SW=151530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=45
SW=6123 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=141
SW=11887 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=51
SW=8305 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=282
SW=34781 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=51
SW=6638 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=862
SW=160609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=219
SW=21314 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=45
SW=6707 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=45
SW=6427 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=167
SW=15100 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=68
SW=8132 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=45
SW=6392 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=135
SW=11746 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=45
SW=6110 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=45
SW=6686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=56
SW=7038 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=45
SW=6105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=331
SW=41524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=862
SW=159354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=758
SW=143786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=45
SW=6371 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=79
SW=10003 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=283
SW=30992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=62
SW=7654 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=182
SW=15876 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=862
SW=162182 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=79
SW=9282 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=307
SW=36269 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=212
SW=19159 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=51
SW=6709 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=783
SW=152928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=73
SW=9248 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=45
SW=6357 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=304
SW=36091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=783
SW=151217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=51
SW=6414 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=758
SW=142223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=889
SW=169488 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=310
SW=34125 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=244
SW=25038 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=758
SW=141937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=45
SW=6106 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=194
SW=16190 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=225
SW=22449 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=45
SW=6209 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=186
SW=16066 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=155
SW=11883 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=310
SW=34989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=182
SW=15448 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=56
SW=7462 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=244
SW=24597 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=148
SW=12012 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=68
SW=7615 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=862
SW=162189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=271
SW=30498 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=45
SW=5984 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=45
SW=6521 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=135
SW=11081 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=304
SW=35365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=862
SW=160681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=733
SW=137880 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=168
SW=13546 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=304
SW=34897 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=205
SW=17806 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=783
SW=149665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=67
SW=9198 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=862
SW=165349 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=256
SW=27874 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=244
SW=24799 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=286
SW=32945 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=194
SW=17371 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=244
SW=24479 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=271
SW=38097 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=275
SW=34804 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=783
SW=150641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=733
SW=136647 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=211
SW=19081 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=62
SW=7661 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=783
SW=150422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=758
SW=144261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=45
SW=5955 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=244
SW=25324 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=783
SW=150671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=45
SW=6337 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=244
SW=25726 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=194
SW=17769 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=194
SW=17439 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=282
SW=35397 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=194
SW=17246 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=186
SW=17189 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=73
SW=8603 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=155
SW=12234 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=758
SW=142218 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=310
SW=35000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=129
SW=11110 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=310
SW=38083 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=304
SW=34242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=62
SW=7782 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=51
SW=6109 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=186
SW=16869 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=758
SW=149462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=263
SW=28149 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=783
SW=152354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=862
SW=160857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=135
SW=10439 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=56
SW=7411 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=45
SW=6328 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=271
SW=31042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=783
SW=150992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=783
SW=150765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=783
SW=159583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=758
SW=143359 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=68
SW=7900 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=235
SW=23497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=45
SW=6199 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=45
SW=6296 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=45
SW=6405 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=292
SW=33655 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=56
SW=7886 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=45
SW=6707 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=212
SW=19398 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=160
SW=13563 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=45
SW=6639 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=194
SW=19178 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=56
SW=7056 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=310
SW=34599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=783
SW=151496 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=135
SW=10678 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=56
SW=7420 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=307
SW=37390 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=783
SW=150284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=225
SW=21309 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=289
SW=31652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=62
SW=8364 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=45
SW=13833 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=45
SW=5666 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=45
SW=6595 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=758
SW=155655 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=205
SW=18034 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=45
SW=6345 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=155
SW=12451 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=154
SW=12794 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=263
SW=29487 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=244
SW=25324 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=154
SW=13351 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=244
SW=24657 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=186
SW=16184 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=45
SW=6252 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=45
SW=6459 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=129
SW=11031 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=167
SW=14577 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=286
SW=33605 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=223
SW=21014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=186
SW=16605 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=292
SW=39732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=45
SW=7061 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=783
SW=148659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=862
SW=158866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=56
SW=7679 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=889
SW=172200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=45
SW=6003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=56
SW=7854 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=148
SW=12094 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=758
SW=146014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=45
SW=6475 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=758
SW=144178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=182
SW=15616 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=68
SW=7675 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=241
SW=26082 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=862
SW=158238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=263
SW=28938 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=148
SW=12203 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=283
SW=32699 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=862
SW=159767 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=79
SW=8930 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=160
SW=13833 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=79
SW=9552 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=783
SW=150590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=783
SW=149989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=167
SW=21026 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=783
SW=151698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=56
SW=7098 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=862
SW=230757 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=73
SW=9642 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=182
SW=16324 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=310
SW=35685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=223
SW=21614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=889
SW=170331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=783
SW=152045 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=889
SW=167687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=45
SW=6482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=45
SW=7357 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=45
SW=6288 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=758
SW=143934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=862
SW=159016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=45
SW=6586 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=758
SW=143128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=223
SW=20902 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=783
SW=149289 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=235
SW=24837 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=155
SW=12786 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=167
SW=14171 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=310
SW=35516 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=45
SW=5762 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=217
SW=19514 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=310
SW=35671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=79
SW=10138 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=62
SW=7572 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=68
SW=8657 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=235
SW=24172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=758
SW=142687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=62
SW=7571 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=57
SW=6166 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=256
SW=24775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=62
SW=7905 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=256
SW=26376 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=194
SW=17781 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=45
SW=6162 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=758
SW=143025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=186
SW=17986 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=45
SW=6499 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=62
SW=7754 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=45
SW=6260 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=62
SW=7679 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=79
SW=9544 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=862
SW=158609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=783
SW=150376 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=783
SW=157862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=148
SW=12337 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=289
SW=32896 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=758
SW=142399 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=45
SW=9043 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=307
SW=36785 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=783
SW=153472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=57
SW=6618 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=148
SW=11975 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=862
SW=156956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=174
SW=14991 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=223
SW=21651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=73
SW=8692 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=292
SW=33563 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=79
SW=9064 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=207
SW=20024 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=286
SW=33800 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=271
SW=32340 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=207
SW=19212 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=200
SW=17629 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=256
SW=27446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=244
SW=26287 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=310
SW=35731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=331
SW=40391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=56
SW=7423 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=783
SW=152021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=79
SW=10309 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=73
SW=9631 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=147
SW=10639 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=148
SW=13417 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=182
SW=15620 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=783
SW=153439 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=186
SW=16968 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=167
SW=14487 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=67
SW=8991 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=286
SW=34504 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=244
SW=24591 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=275
SW=34850 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=174
SW=15397 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=51
SW=6370 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=219
SW=21057 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=45
SW=6303 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=168
SW=14348 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=758
SW=144030 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=205
SW=17615 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=45
SW=6725 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=862
SW=161128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=862
SW=159474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=45
SW=5618 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=283
SW=32282 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=271
SW=31227 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=862
SW=159513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=174
SW=14799 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=862
SW=160312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=45
SW=6039 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=244
SW=25077 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=235
SW=24950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=174
SW=14471 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=217
SW=19887 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=79
SW=8937 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=51
SW=6857 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=783
SW=152609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=160
SW=13813 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=292
SW=33560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=57
SW=7405 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=244
SW=25425 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=235
SW=24107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=62
SW=8195 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=56
SW=7937 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=154
SW=13225 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=62
SW=7911 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=783
SW=151360 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=217
SW=20549 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=271
SW=30927 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=212
SW=18792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=129
SW=11170 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=147
SW=11045 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=304
SW=34746 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=282
SW=34319 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=67
SW=9080 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=73
SW=8504 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=62
SW=7684 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=889
SW=169935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=67
SW=8572 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=45
SW=6141 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=85
SW=9770 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=73
SW=8915 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=51
SW=5979 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=45
SW=6579 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=174
SW=13145 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=262
SW=27134 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=244
SW=24998 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=45
SW=5977 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=275
SW=34249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=45
SW=5669 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=155
SW=12420 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=45
SW=6518 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=282
SW=35825 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=79
SW=9464 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=862
SW=158031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=79
SW=9891 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=310
SW=35364 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=45
SW=6465 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=758
SW=143858 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=783
SW=153426 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=141
SW=11572 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=289
SW=32385 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=217
SW=20213 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=45
SW=6483 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=67
SW=9248 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=217
SW=19594 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=758
SW=142256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=733
SW=137442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=310
SW=35100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=862
SW=157537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=211
SW=18701 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=79
SW=9270 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=45
SW=6472 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=168
SW=14602 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=225
SW=21382 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=68
SW=8159 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=45
SW=6081 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=862
SW=161184 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=45
SW=5873 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=56
SW=6985 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=73
SW=9133 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=263
SW=27915 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=282
SW=34873 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=244
SW=25107 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=217
SW=20999 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=45
SW=7590 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=310
SW=34877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=167
SW=14350 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=292
SW=33049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=758
SW=145277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=286
SW=33589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=56
SW=7988 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=194
SW=17188 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=180
SW=15971 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=45
SW=6212 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=45
SW=6764 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=862
SW=159819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=282
SW=35590 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=758
SW=143508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=310
SW=34729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=286
SW=34319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=73
SW=9405 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=275
SW=35949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=862
SW=157134 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=758
SW=146327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=73
SW=9263 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=286
SW=33312 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=155
SW=12234 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=129
SW=10785 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=205
SW=18151 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=307
SW=37554 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=160
SW=14067 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=263
SW=28468 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=160
SW=14345 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=73
SW=9040 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=862
SW=161014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=67
SW=9588 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=135
SW=11700 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=271
SW=30669 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=292
SW=34116 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=235
SW=25374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=45
SW=6150 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=147
SW=11151 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=45
SW=6981 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=289
SW=32576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=263
SW=30405 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=304
SW=34867 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=862
SW=161672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=263
SW=29829 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=45
SW=6420 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=194
SW=16617 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=889
SW=171286 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=154
SW=12695 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=167
SW=14888 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=783
SW=152559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=758
SW=141878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=862
SW=158433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=758
SW=143213 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=85
SW=9787 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=148
SW=11707 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=862
SW=157950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=235
SW=24357 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=310
SW=34995 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=45
SW=6965 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=256
SW=27361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=783
SW=151943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=889
SW=169594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=783
SW=153497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=73
SW=9454 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=282
SW=34055 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=263
SW=28291 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=271
SW=30828 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=174
SW=14129 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=167
SW=13841 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=68
SW=7823 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=51
SW=6577 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=310
SW=35327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=79
SW=9490 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=783
SW=151224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=194
SW=25641 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=200
SW=17672 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=244
SW=26252 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=73
SW=8810 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=310
SW=34479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=862
SW=157476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=206
SW=17265 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=45
SW=6525 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=135
SW=10525 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=783
SW=149239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=73
SW=10404 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=45
SW=5957 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=79
SW=8946 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=174
SW=14017 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=262
SW=25887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=783
SW=151284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=51
SW=6661 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=219
SW=21143 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=262
SW=27253 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=45
SW=6069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=167
SW=13923 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=758
SW=141248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=45
SW=6019 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=67
SW=9882 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=783
SW=151075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=51
SW=6562 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=862
SW=160734 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=304
SW=35235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=307
SW=37249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=263
SW=30292 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=862
SW=161851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=45
SW=8972 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=205
SW=17729 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=889
SW=169453 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=45
SW=6199 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=225
SW=22229 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=45
SW=5827 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=862
SW=158295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=129
SW=10032 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=292
SW=37264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=862
SW=162221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=67
SW=8694 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=758
SW=142412 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=67
SW=8585 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=68
SW=7758 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=205
SW=18045 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=862
SW=162931 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=235
SW=24172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=73
SW=9245 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=263
SW=28503 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=186
SW=16537 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=45
SW=6985 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=292
SW=33907 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=57
SW=6836 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=282
SW=33959 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=45
SW=6633 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=862
SW=157639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=56
SW=8388 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=277
SW=30430 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=56
SW=7682 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=758
SW=143888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=889
SW=168230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=263
SW=28646 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=160
SW=13613 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=256
SW=28178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=68
SW=7963 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=154
SW=13018 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=45
SW=5889 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=277
SW=31640 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=244
SW=26110 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=235
SW=24911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=244
SW=24722 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=45
SW=6270 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=45
SW=6512 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=783
SW=152978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=223
SW=21017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=758
SW=142304 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=307
SW=34634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=783
SW=152872 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=862
SW=157845 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=277
SW=36002 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=225
SW=21651 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=205
SW=18175 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=200
SW=17286 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=889
SW=172032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=45
SW=6511 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=79
SW=9301 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=62
SW=7648 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=862
SW=164836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=51
SW=6755 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=73
SW=9043 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=45
SW=6373 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=56
SW=7141 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=733
SW=135474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=310
SW=35275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=45
SW=6363 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=129
SW=10102 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=51
SW=6421 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=783
SW=152862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=263
SW=29274 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=307
SW=36764 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=68
SW=8657 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=286
SW=32712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=67
SW=9081 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=62
SW=7627 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=783
SW=151313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=154
SW=12295 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=45
SW=6513 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=154
SW=13562 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=758
SW=145144 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=62
SW=7209 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=223
SW=20113 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=80
SW=8068 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=783
SW=151623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=862
SW=158902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=263
SW=29459 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=307
SW=37670 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=68
SW=8405 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=783
SW=152355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=141
SW=11699 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=68
SW=9018 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=174
SW=15078 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=51
SW=6561 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=45
SW=7071 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=289
SW=32261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=45
SW=6351 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=758
SW=143196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=307
SW=37132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=73
SW=9386 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=310
SW=34475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=129
SW=11442 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=205
SW=17213 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=45
SW=6451 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=235
SW=24224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=45
SW=6297 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=862
SW=160553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=45
SW=6009 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=167
SW=14306 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=45
SW=6373 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=45
SW=6427 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=783
SW=152450 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=51
SW=6306 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=62
SW=7604 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=271
SW=30998 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=154
SW=13457 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=56
SW=7068 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=74
SW=7544 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=167
SW=14867 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=304
SW=35359 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=783
SW=151999 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=282
SW=33655 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=733
SW=134374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=235
SW=24812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=225
SW=20970 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=85
SW=10711 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=135
SW=11766 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=174
SW=14143 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=56
SW=7679 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=45
SW=6261 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=45
SW=6478 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=226
SW=19776 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=45
SW=8865 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=244
SW=26362 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=174
SW=14288 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=283
SW=32555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=45
SW=6040 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=244
SW=25500 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=67
SW=8667 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=271
SW=32244 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=205
SW=17470 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=283
SW=32887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=244
SW=23902 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=271
SW=30724 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=62
SW=7789 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=256
SW=27638 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=244
SW=24558 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=292
SW=33996 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=56
SW=7544 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=186
SW=16701 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=200
SW=17901 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=56
SW=8000 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=73
SW=8870 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=889
SW=168956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=263
SW=27821 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=292
SW=31971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=67
SW=8636 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=263
SW=27880 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=62
SW=8013 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=45
SW=6063 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=174
SW=15013 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=79
SW=9356 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=45
SW=6702 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=256
SW=27245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=45
SW=6500 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=68
SW=8159 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=56
SW=7321 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=207
SW=18901 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=271
SW=30192 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=56
SW=7095 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=80
SW=7511 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=277
SW=29748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=783
SW=150235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=307
SW=36307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=167
SW=14045 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=889
SW=167914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=733
SW=136627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=174
SW=14804 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=56
SW=7447 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=79
SW=9397 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=758
SW=141835 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=45
SW=6341 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=289
SW=32914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=51
SW=6368 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=307
SW=37909 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=168
SW=13534 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=292
SW=33517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=186
SW=17433 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=188
SW=17607 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=256
SW=26943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=194
SW=17040 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=45
SW=6573 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=56
SW=7984 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=292
SW=33038 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=275
SW=35640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=45
SW=7941 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=783
SW=149449 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=45
SW=6558 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=304
SW=33869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=235
SW=23412 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=45
SW=5991 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=186
SW=16549 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=304
SW=34037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=205
SW=17362 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=56
SW=7832 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=862
SW=160477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=194
SW=17661 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=733
SW=138006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=45
SW=6031 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=758
SW=142784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=271
SW=32049 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=223
SW=22238 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=182
SW=15395 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=292
SW=33852 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=167
SW=14597 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=889
SW=168753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=45
SW=7345 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=200
SW=17204 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=268
SW=26763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=211
SW=18366 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=783
SW=151851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=783
SW=153828 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=79
SW=9196 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=244
SW=24809 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=235
SW=24647 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=167
SW=14028 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=45
SW=6554 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=256
SW=29223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=182
SW=16302 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=289
SW=37176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=68
SW=7901 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=275
SW=35242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=45
SW=7636 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=51
SW=7001 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=862
SW=161076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=45
SW=5982 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=225
SW=22055 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=45
SW=6150 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=783
SW=150242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=263
SW=36979 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=68
SW=8152 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=45
SW=6384 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=241
SW=24060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=186
SW=16581 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=45
SW=6361 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=62
SW=8122 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=62
SW=7737 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=212
SW=19026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=862
SW=159354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=310
SW=34489 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=182
SW=16184 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=79
SW=9394 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=155
SW=12377 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=862
SW=159280 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=167
SW=15547 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=862
SW=157829 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=783
SW=150315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=862
SW=159058 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=304
SW=36486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=182
SW=17948 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=292
SW=35917 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=211
SW=21404 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=194
SW=20503 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=67
SW=11303 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=194
SW=16639 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=186
SW=18271 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=292
SW=35453 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=174
SW=17974 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=45
SW=8685 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=68
SW=10707 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=286
SW=35419 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=758
SW=143645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=733
SW=135463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=45
SW=6576 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=67
SW=8714 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=68
SW=7448 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=244
SW=25235 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=45
SW=6560 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=783
SW=150627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=167
SW=14689 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=51
SW=6313 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=51
SW=7214 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=45
SW=8880 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=244
SW=24992 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=235
SW=24740 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=45
SW=6411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=889
SW=169352 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=167
SW=14439 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=217
SW=19605 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=263
SW=27391 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=223
SW=21284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=182
SW=15157 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=45
SW=6560 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=286
SW=32912 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=758
SW=143478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=307
SW=37249 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=217
SW=19646 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=225
SW=21097 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=282
SW=33845 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=310
SW=35785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=167
SW=14120 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=62
SW=7508 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=263
SW=29957 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=45
SW=7902 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=783
SW=150697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=783
SW=151677 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=217
SW=20144 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=783
SW=149592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=51
SW=7400 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=783
SW=150881 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=310
SW=33904 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=304
SW=36407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=135
SW=11374 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=73
SW=9287 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=45
SW=6616 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=783
SW=156573 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=217
SW=19905 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=758
SW=143074 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=916
SW=174914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=889
SW=169078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=174
SW=13612 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=51
SW=6478 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=289
SW=32353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=167
SW=14289 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=79
SW=9745 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=186
SW=16769 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=331
SW=40223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=271
SW=30791 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=62
SW=7789 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=277
SW=29825 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=282
SW=34588 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=244
SW=25014 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=256
SW=27321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=186
SW=16935 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=862
SW=157836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=57
SW=7068 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=45
SW=6081 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=783
SW=150774 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=56
SW=7038 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=223
SW=21264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=68
SW=8090 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=57
SW=6403 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=154
SW=13367 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=45
SW=5925 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=217
SW=20472 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=45
SW=6598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=244
SW=24109 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=174
SW=14489 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=200
SW=17777 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=62
SW=7536 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=62
SW=7512 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=263
SW=28901 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=733
SW=134967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=277
SW=31341 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=277
SW=29733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=45
SW=6455 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=277
SW=31208 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=51
SW=6221 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=263
SW=29293 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=174
SW=13968 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=286
SW=33301 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=889
SW=206463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=783
SW=153630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=174
SW=15140 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=758
SW=143341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=271
SW=31769 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=45
SW=6618 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=212
SW=18965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=889
SW=167854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=310
SW=36068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=325
SW=39463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=167
SW=14255 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=45
SW=7218 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=783
SW=153283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=79
SW=9144 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=758
SW=144184 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=783
SW=150799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=758
SW=144224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=45
SW=6583 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=862
SW=158404 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=45
SW=6367 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=200
SW=18281 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=51
SW=6276 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=135
SW=11099 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=56
SW=8347 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=783
SW=153390 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=783
SW=152589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=862
SW=158036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=310
SW=35247 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=51
SW=6520 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=862
SW=158062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=282
SW=34805 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=186
SW=16237 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=862
SW=159085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=80
SW=8715 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=186
SW=16192 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=57
SW=6331 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=758
SW=141817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=783
SW=151919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=45
SW=6623 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=325
SW=39470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=862
SW=157749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=56
SW=7344 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=292
SW=33510 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=186
SW=20090 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=235
SW=24625 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=45
SW=6258 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=180
SW=15128 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=45
SW=6595 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=783
SW=150096 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=180
SW=14908 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=74
SW=11612 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=45
SW=5906 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=56
SW=8468 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=331
SW=40204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=275
SW=42159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=51
SW=6536 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=73
SW=9366 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=283
SW=32844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=235
SW=25075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=45
SW=6534 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=51
SW=5791 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=783
SW=153718 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=307
SW=36863 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=235
SW=24917 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=235
SW=24122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=45
SW=6255 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=307
SW=37129 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=186
SW=17151 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=45
SW=6119 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=180
SW=15196 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=783
SW=153356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=62
SW=8021 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=889
SW=174652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=45
SW=6922 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=194
SW=16629 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=282
SW=34529 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=45
SW=6653 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=283
SW=31565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=783
SW=149516 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=68
SW=8066 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=62
SW=7622 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=182
SW=15471 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=783
SW=150132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=286
SW=33527 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=758
SW=142760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=51
SW=6713 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=45
SW=7534 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=263
SW=29333 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=275
SW=35044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=45
SW=6327 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=62
SW=8547 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=292
SW=34288 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=73
SW=9052 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=129
SW=10977 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=200
SW=17089 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=783
SW=172885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=45
SW=6465 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=271
SW=31512 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=307
SW=36949 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=62
SW=7843 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=79
SW=9379 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=889
SW=170984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=758
SW=149063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=79
SW=9230 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=304
SW=49810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=74
SW=8202 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=51
SW=9622 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=45
SW=11378 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=45
SW=6612 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=758
SW=143068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=783
SW=151346 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=325
SW=43235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=57
SW=9406 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=167
SW=15494 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=57
SW=9424 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=225
SW=23397 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=135
SW=14030 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=68
SW=8206 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=219
SW=23349 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=205
SW=20834 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=783
SW=152755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=68
SW=8499 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=160
SW=13634 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=45
SW=6479 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=862
SW=156434 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=62
SW=8065 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=45
SW=6460 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=205
SW=16814 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=167
SW=14296 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=56
SW=7888 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=51
SW=6332 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=68
SW=7685 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=45
SW=6531 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=783
SW=153010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=194
SW=16658 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=51
SW=6508 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=154
SW=13145 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=275
SW=34799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=56
SW=7498 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=194
SW=16945 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=45
SW=5816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=73
SW=9397 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=271
SW=31122 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=182
SW=16021 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=211
SW=18306 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=783
SW=152386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=286
SW=36046 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=862
SW=159246 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=307
SW=37799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=154
SW=12923 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=733
SW=135925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=51
SW=6222 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=235
SW=24951 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=85
SW=9394 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=225
SW=21623 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=292
SW=33355 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=783
SW=152089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=331
SW=39999 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=51
SW=6454 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=45
SW=5761 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=56
SW=7364 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=67
SW=9295 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=758
SW=142686 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=225
SW=22738 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=307
SW=38524 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=147
SW=12037 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=45
SW=6726 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=862
SW=158259 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=292
SW=34209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=186
SW=17244 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=304
SW=34466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=244
SW=24902 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=862
SW=159449 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=298
SW=35965 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=45
SW=6730 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=271
SW=31426 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=758
SW=143900 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=304
SW=33887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=758
SW=143504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=45
SW=7802 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=45
SW=5597 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=56
SW=7934 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=167
SW=14485 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=135
SW=12009 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=186
SW=17092 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=135
SW=10488 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=79
SW=9560 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=758
SW=144142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=244
SW=23880 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=45
SW=6593 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=45
SW=6570 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=277
SW=31204 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=57
SW=6723 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=889
SW=171217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=271
SW=33147 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=758
SW=142866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=758
SW=145547 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=783
SW=152651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=758
SW=144483 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=73
SW=8796 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=304
SW=34593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=167
SW=14216 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=862
SW=159908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=862
SW=159699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=862
SW=158718 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=307
SW=37461 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=62
SW=7782 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=283
SW=34211 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=186
SW=16495 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=51
SW=6178 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=244
SW=25906 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=79
SW=9190 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=45
SW=17575 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=148
SW=12298 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=217
SW=20744 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=45
SW=6562 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=217
SW=20463 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=783
SW=150800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=263
SW=28135 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=916
SW=175919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=186
SW=21366 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=862
SW=158422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=148
SW=11861 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=148
SW=13023 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=141
SW=10613 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=45
SW=6206 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=160
SW=12675 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=292
SW=33742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=85
SW=9905 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=73
SW=9877 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=263
SW=28726 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=783
SW=155099 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=783
SW=154430 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=758
SW=143055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=758
SW=148617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=758
SW=143138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=331
SW=41508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=271
SW=31112 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=62
SW=7699 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=45
SW=6140 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=783
SW=151648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=783
SW=152664 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=45
SW=6443 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=307
SW=38473 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=733
SW=136164 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=286
SW=33136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=174
SW=15082 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=56
SW=7210 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=167
SW=14870 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=271
SW=28943 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=217
SW=25804 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=167
SW=14486 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=79
SW=9889 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=275
SW=32474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=51
SW=6498 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=783
SW=189010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=160
SW=14277 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=217
SW=20409 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=135
SW=11401 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=160
SW=14275 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=783
SW=172241 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=85
SW=9802 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=135
SW=11830 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=67
SW=9081 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=268
SW=27172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=862
SW=159362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=217
SW=19872 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=135
SW=10444 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=67
SW=9300 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=263
SW=28799 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=154
SW=13572 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=783
SW=150792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=275
SW=35029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=758
SW=142136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=45
SW=5934 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=135
SW=11086 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=244
SW=23653 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=85
SW=10227 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=783
SW=141278 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=51
SW=6710 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=783
SW=152195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=262
SW=26403 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=45
SW=6115 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=129
SW=11231 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=85
SW=9521 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=205
SW=17426 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=155
SW=12383 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=256
SW=27260 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=62
SW=7984 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=733
SW=138095 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=45
SW=6376 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=174
SW=14378 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=79
SW=9644 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=73
SW=10274 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=73
SW=9641 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=45
SW=6479 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=310
SW=36495 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=73
SW=10161 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=67
SW=8837 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=310
SW=34769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=783
SW=150959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=235
SW=27308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=45
SW=7636 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=51
SW=8655 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=292
SW=35498 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=758
SW=206091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=783
SW=150947 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=148
SW=12319 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=79
SW=10000 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=45
SW=6346 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=56
SW=8399 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=862
SW=159729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=186
SW=16567 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=862
SW=157067 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=45
SW=6213 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=129
SW=11786 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=289
SW=32617 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=68
SW=7196 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=45
SW=7192 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=45
SW=6303 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=45
SW=6810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=292
SW=33451 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=225
SW=21112 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=186
SW=16894 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=56
SW=7559 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=154
SW=13203 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=244
SW=25349 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=45
SW=6581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=263
SW=28655 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=56
SW=8646 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=167
SW=15958 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=225
SW=22029 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=182
SW=15103 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=292
SW=33991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=733
SW=139014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=154
SW=12687 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=271
SW=30280 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=263
SW=29529 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=307
SW=36222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=148
SW=12766 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=758
SW=144221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=135
SW=11661 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=79
SW=9548 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=310
SW=36760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=194
SW=16486 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=62
SW=7299 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=148
SW=11622 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=289
SW=32682 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=168
SW=14281 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=205
SW=17398 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=758
SW=141957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=862
SW=157527 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=45
SW=5970 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=148
SW=13368 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=235
SW=25863 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=56
SW=8433 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=275
SW=34516 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=167
SW=14790 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=263
SW=27714 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=304
SW=33847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=244
SW=24963 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=135
SW=14686 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=45
SW=6629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=758
SW=209611 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=304
SW=49348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=45
SW=6336 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=167
SW=14771 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=783
SW=150760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=182
SW=20355 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=62
SW=8574 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=167
SW=16148 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=862
SW=159431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=225
SW=22847 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=275
SW=39940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=45
SW=6491 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=45
SW=6215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=217
SW=29439 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=45
SW=5682 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=188
SW=17166 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=45
SW=12429 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=45
SW=6588 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=862
SW=157525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=129
SW=10136 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=889
SW=172546 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=289
SW=33194 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=45
SW=6263 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=271
SW=30544 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=889
SW=246652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=155
SW=11848 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=79
SW=9225 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=186
SW=17247 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=73
SW=8986 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=283
SW=32280 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=217
SW=20866 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=304
SW=34458 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=292
SW=32933 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=45
SW=6419 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=135
SW=11223 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=292
SW=34547 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=167
SW=14337 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=783
SW=154266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=286
SW=34078 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=174
SW=14297 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=79
SW=9561 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=758
SW=148004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=45
SW=7681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=73
SW=9662 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=758
SW=141160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=45
SW=6270 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=304
SW=34028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=194
SW=17415 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=67
SW=8808 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=256
SW=29574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=331
SW=40351 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=68
SW=7711 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=51
SW=6201 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=282
SW=33961 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=186
SW=15898 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=155
SW=12059 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=783
SW=152205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=205
SW=17552 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=244
SW=24254 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=45
SW=6134 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=277
SW=29378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=148
SW=12036 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=188
SW=16891 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=733
SW=137482 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=45
SW=6114 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=79
SW=9750 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=45
SW=6417 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=758
SW=141762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=167
SW=15644 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=862
SW=162975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=263
SW=28443 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=167
SW=13595 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=758
SW=142133 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=51
SW=6867 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=263
SW=27988 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=310
SW=36432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=45
SW=6122 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=79
SW=10188 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=292
SW=34026 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=129
SW=10501 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=292
SW=34505 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=304
SW=49599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=56
SW=7016 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=217
SW=19555 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=235
SW=25617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=733
SW=137928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=217
SW=19298 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=155
SW=13473 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=45
SW=6791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=56
SW=7108 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=57
SW=8682 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=51
SW=6360 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=310
SW=40085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=758
SW=144159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=862
SW=159148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=79
SW=9299 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=325
SW=39582 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=45
SW=6401 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=298
SW=36387 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=160
SW=13258 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=263
SW=27774 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=783
SW=150160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=79
SW=8541 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=68
SW=8017 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=292
SW=33938 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=235
SW=24675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=194
SW=17093 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=167
SW=14982 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=174
SW=14822 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=182
SW=20286 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=45
SW=5685 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=292
SW=32163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=271
SW=30143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=271
SW=31663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=862
SW=161520 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=51
SW=6709 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=45
SW=6665 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=889
SW=169036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=783
SW=149311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=155
SW=12046 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=733
SW=134795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=217
SW=20574 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=194
SW=16569 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=244
SW=24445 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=783
SW=149937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=167
SW=14471 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=45
SW=9458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=758
SW=147152 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=194
SW=19375 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=207
SW=22433 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=160
SW=14373 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=45
SW=6597 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=235
SW=24331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=186
SW=18565 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=167
SW=14730 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=45
SW=8540 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=182
SW=15495 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=73
SW=8843 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=174
SW=14293 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=73
SW=8691 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=283
SW=32364 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=57
SW=7438 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=256
SW=29307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=174
SW=14462 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=62
SW=7477 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=194
SW=16839 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=225
SW=26829 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=194
SW=17930 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=783
SW=148506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=292
SW=35479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=68
SW=10647 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=174
SW=16387 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=51
SW=8126 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=45
SW=8404 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=783
SW=151571 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=783
SW=173037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=271
SW=31015 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=758
SW=141598 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=289
SW=31968 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=167
SW=14576 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=57
SW=7093 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=263
SW=29226 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=783
SW=153257 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=783
SW=157805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=783
SW=222818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=783
SW=150202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=56
SW=8800 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=45
SW=6411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=56
SW=7168 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=45
SW=6237 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=783
SW=194515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=45
SW=5846 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=783
SW=153569 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=758
SW=141963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=167
SW=14544 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=862
SW=157574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=862
SW=158387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=73
SW=9946 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=889
SW=183248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=167
SW=14046 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=733
SW=142634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=62
SW=8037 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=889
SW=169356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=51
SW=7846 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=45
SW=6409 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=62
SW=8712 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=889
SW=165915 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=325
SW=39980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=186
SW=17303 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=186
SW=16458 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=62
SW=8212 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=331
SW=39782 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=73
SW=9337 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=307
SW=36512 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=45
SW=6661 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=244
SW=24992 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=256
SW=26993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=45
SW=6759 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=200
SW=17336 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=45
SW=6693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=783
SW=153929 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=194
SW=16711 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=56
SW=7345 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=271
SW=45223 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=271
SW=35909 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=862
SW=158176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=73
SW=14644 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=63
SW=6541 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=205
SW=18078 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=79
SW=10655 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=186
SW=16405 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=783
SW=156434 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=79
SW=9558 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=862
SW=162987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=862
SW=158612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=45
SW=7105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=74
SW=8184 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=263
SW=29139 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=182
SW=16198 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=68
SW=7324 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=68
SW=8055 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=758
SW=142855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=194
SW=18544 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=205
SW=17693 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=45
SW=5633 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=205
SW=17628 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=235
SW=23942 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=783
SW=153693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=205
SW=18164 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=155
SW=12514 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=212
SW=19148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=263
SW=29897 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=148
SW=11910 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=56
SW=7210 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=256
SW=28575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=256
SW=26693 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=783
SW=153550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=862
SW=157770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=212
SW=18879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=286
SW=33575 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=212
SW=19153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=51
SW=6992 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=244
SW=24558 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=73
SW=9341 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=307
SW=43127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=889
SW=168491 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=310
SW=35247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=235
SW=24870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=51
SW=6638 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=45
SW=6545 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=263
SW=29864 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=45
SW=6421 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=263
SW=28527 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=167
SW=14542 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=45
SW=7603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=219
SW=21510 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=45
SW=5995 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=244
SW=25860 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=174
SW=14089 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=783
SW=149088 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=167
SW=16450 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=256
SW=27717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=73
SW=9396 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=51
SW=6629 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=45
SW=6116 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=56
SW=7780 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=200
SW=17307 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=45
SW=6440 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=73
SW=9219 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=275
SW=35810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=275
SW=34628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=289
SW=33361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=45
SW=6711 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=79
SW=9395 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=289
SW=32869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=51
SW=6204 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=67
SW=8474 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=223
SW=21154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=167
SW=13909 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=174
SW=21195 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=889
SW=169661 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=862
SW=160383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=783
SW=151259 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=286
SW=32557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=310
SW=35081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=45
SW=6568 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=67
SW=9788 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=862
SW=157977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=758
SW=141851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=203
SW=16689 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=310
SW=35003 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=205
SW=18988 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=194
SW=17453 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=167
SW=15408 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=862
SW=159299 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=304
SW=35011 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=154
SW=13291 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=256
SW=27362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=56
SW=7910 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=862
SW=159435 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=207
SW=17930 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=186
SW=17228 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=277
SW=31671 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=200
SW=18514 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=292
SW=32164 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=292
SW=33445 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=57
SW=7030 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=268
SW=27622 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=154
SW=12178 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=45
SW=6468 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=73
SW=9151 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=235
SW=25661 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=85
SW=9072 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=200
SW=17655 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=180
SW=14682 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=271
SW=31804 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=45
SW=6174 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=56
SW=7729 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=186
SW=16570 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=235
SW=24989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=783
SW=151804 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=62
SW=7760 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=783
SW=151572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=154
SW=13677 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=244
SW=24707 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=80
SW=8278 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=271
SW=31517 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=68
SW=7965 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=56
SW=7656 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=51
SW=7210 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=862
SW=159275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=263
SW=28310 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=235
SW=25275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=45
SW=6051 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=733
SW=136536 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=45
SW=6572 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=758
SW=143150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=56
SW=7162 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=304
SW=34779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=186
SW=16209 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=56
SW=8231 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=56
SW=8295 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=168
SW=13995 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=263
SW=28235 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=45
SW=6176 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=862
SW=160201 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=167
SW=16160 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=862
SW=162173 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=135
SW=11058 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=62
SW=7852 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=282
SW=34333 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=783
SW=152198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=889
SW=168141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=186
SW=18456 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=45
SW=8170 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=862
SW=161523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=283
SW=32488 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=244
SW=29896 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=51
SW=6373 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=783
SW=152436 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=45
SW=6117 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=889
SW=168652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=212
SW=18621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=283
SW=47403 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=277
SW=29450 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=758
SW=143321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=283
SW=31819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=45
SW=6487 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=256
SW=27812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=45
SW=6544 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=304
SW=34636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=200
SW=17517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=862
SW=152108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=263
SW=28476 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=186
SW=18978 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=79
SW=9668 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=862
SW=159834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=45
SW=6959 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=135
SW=10992 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=85
SW=9430 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=167
SW=14366 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=194
SW=16772 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=271
SW=31651 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=862
SW=165303 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=223
SW=20798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=862
SW=158602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=45
SW=6099 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=45
SW=6411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=862
SW=161417 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=56
SW=7640 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=238
SW=25097 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=783
SW=153090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=263
SW=27962 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=56
SW=7694 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=51
SW=6584 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=310
SW=35323 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=45
SW=5475 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=263
SW=28367 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=256
SW=29809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=154
SW=12637 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=45
SW=6096 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=194
SW=17346 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=45
SW=6292 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=277
SW=30758 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=45
SW=6279 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=304
SW=34118 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=304
SW=34517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=862
SW=159142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=289
SW=32995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=154
SW=12457 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=286
SW=33162 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=45
SW=6498 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=244
SW=24519 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=79
SW=10012 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=51
SW=6290 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=758
SW=145215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=79
SW=9433 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=45
SW=5972 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=45
SW=5922 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=141
SW=11114 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=304
SW=34016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=73
SW=8988 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=73
SW=9285 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=45
SW=6401 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=45
SW=6041 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=45
SW=7029 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=62
SW=7788 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=310
SW=35197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=45
SW=5778 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=45
SW=6306 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=862
SW=159185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=758
SW=143532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=304
SW=34014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=862
SW=159094 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=758
SW=143248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=168
SW=14606 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=45
SW=6487 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=783
SW=154788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=256
SW=26875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=148
SW=12523 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=277
SW=43468 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=194
SW=17612 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=73
SW=9460 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=186
SW=17163 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=174
SW=14068 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=56
SW=7475 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=57
SW=7120 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=200
SW=17069 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=45
SW=5678 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=167
SW=15550 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=783
SW=150419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=68
SW=7945 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=57
SW=7341 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=758
SW=143422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=56
SW=7979 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=154
SW=13564 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=205
SW=18530 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=45
SW=6012 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=862
SW=161185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=758
SW=143633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=783
SW=153560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=45
SW=5662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=51
SW=6499 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=271
SW=31323 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=51
SW=5616 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=325
SW=41195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=331
SW=40219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=45
SW=6386 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=283
SW=34367 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=862
SW=160754 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=205
SW=18501 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=783
SW=152958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=79
SW=8768 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=57
SW=7668 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=45
SW=6630 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=205
SW=18049 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=160
SW=13376 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=62
SW=8967 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=174
SW=15087 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=45
SW=6583 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=758
SW=144242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=889
SW=168794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=862
SW=186511 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=45
SW=7340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=282
SW=35259 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=73
SW=9722 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=271
SW=32275 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=310
SW=34988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=310
SW=35377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=783
SW=159256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=783
SW=153624 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=200
SW=17652 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=862
SW=191638 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=186
SW=16414 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=862
SW=161187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=217
SW=19176 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=733
SW=146393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=889
SW=167625 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=45
SW=6241 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=783
SW=165141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=783
SW=152593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=62
SW=8567 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=916
SW=176428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=758
SW=141391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=219
SW=21212 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=862
SW=160334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=205
SW=17563 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=73
SW=9826 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=256
SW=27203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=154
SW=12000 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=225
SW=22020 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=225
SW=21106 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=286
SW=33966 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=67
SW=8931 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=62
SW=7821 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=225
SW=21345 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=57
SW=6350 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=45
SW=6540 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=129
SW=10374 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=862
SW=159647 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=51
SW=6479 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=68
SW=8703 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=45
SW=6243 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=325
SW=40208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=304
SW=36079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=275
SW=35920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=889
SW=170014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=160
SW=13736 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=148
SW=14095 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=292
SW=34611 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=200
SW=17038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=51
SW=6124 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=282
SW=33565 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=154
SW=12261 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=45
SW=6267 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=862
SW=161223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=45
SW=5815 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=862
SW=160909 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=79
SW=10470 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=889
SW=171581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=889
SW=170755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=160
SW=14265 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=45
SW=5926 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=51
SW=6649 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=45
SW=6734 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=168
SW=14552 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=62
SW=7654 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=45
SW=8714 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=277
SW=29546 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=235
SW=25424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=174
SW=13824 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=207
SW=18903 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=148
SW=12489 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=225
SW=21448 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=271
SW=31573 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=271
SW=31059 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=62
SW=7273 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=271
SW=30997 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=62
SW=7738 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=783
SW=152290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=45
SW=6015 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=219
SW=21225 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=45
SW=5996 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=67
SW=10921 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=67
SW=9582 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=307
SW=35891 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=167
SW=13975 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=56
SW=7484 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=862
SW=161660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=223
SW=20411 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=45
SW=6497 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=194
SW=17252 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=244
SW=24750 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=733
SW=137088 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=325
SW=40281 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=217
SW=20238 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=85
SW=9507 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=160
SW=16118 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=45
SW=6192 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=275
SW=35482 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=182
SW=15577 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=182
SW=15898 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=263
SW=28833 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=45
SW=6617 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=289
SW=32382 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=135
SW=11232 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=62
SW=10538 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=235
SW=25514 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=256
SW=27712 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=68
SW=7941 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=67
SW=8577 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=733
SW=137207 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=45
SW=6794 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=45
SW=8137 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=733
SW=137890 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=783
SW=151992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=45
SW=6768 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=263
SW=28278 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=45
SW=6104 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=45
SW=7250 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=310
SW=34730 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=45
SW=5964 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=182
SW=15451 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=862
SW=166127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=310
SW=36871 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=51
SW=7633 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=68
SW=11313 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=263
SW=30492 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=283
SW=33662 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=167
SW=16190 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=45
SW=8674 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=758
SW=152660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=160
SW=13008 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=758
SW=143498 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=67
SW=9147 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=307
SW=37466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=45
SW=6054 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=310
SW=35229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=286
SW=33253 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=45
SW=6637 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=310
SW=36049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=45
SW=6093 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=783
SW=151860 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=79
SW=9581 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=256
SW=27881 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=45
SW=7773 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=271
SW=31934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=263
SW=28829 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=45
SW=6203 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=45
SW=5876 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=758
SW=141863 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=45
SW=6192 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=310
SW=32581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=862
SW=161666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=56
SW=7555 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=310
SW=34232 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=263
SW=27172 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=783
SW=150543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=783
SW=167558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=45
SW=5702 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=263
SW=28225 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=73
SW=8952 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=263
SW=28824 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=271
SW=30735 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=286
SW=33368 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=263
SW=28606 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=289
SW=32347 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=219
SW=20442 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=286
SW=33217 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=45
SW=5574 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=262
SW=33397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=286
SW=32979 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=45
SW=6051 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=45
SW=5943 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=194
SW=17225 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=205
SW=18142 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=783
SW=151981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=148
SW=12330 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=56
SW=7623 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=783
SW=150082 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=148
SW=12142 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=277
SW=30558 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=45
SW=6079 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=45
SW=6487 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=263
SW=28725 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=186
SW=16731 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=56
SW=7597 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=758
SW=140472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=331
SW=40463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=331
SW=40870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=56
SW=7448 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=304
SW=34406 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=45
SW=6383 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=45
SW=5622 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=45
SW=6542 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=758
SW=144989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=783
SW=151197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=292
SW=33188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=783
SW=151788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=194
SW=17305 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=62
SW=7465 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=56
SW=7193 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=862
SW=159638 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=73
SW=8658 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=286
SW=33216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=733
SW=135607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=62
SW=10926 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=73
SW=8653 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=256
SW=26839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=292
SW=32963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=67
SW=9159 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=244
SW=25832 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=758
SW=144310 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=283
SW=31969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=51
SW=6564 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=889
SW=171877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=79
SW=9143 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=271
SW=31322 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=263
SW=28518 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=244
SW=25742 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=57
SW=6649 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=45
SW=7905 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=271
SW=30978 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=56
SW=7550 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=262
SW=26641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=889
SW=167878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=45
SW=6459 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=219
SW=20148 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=307
SW=37866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=148
SW=12156 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=244
SW=24891 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=310
SW=34955 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=783
SW=142471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=167
SW=13723 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=180
SW=15707 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=167
SW=15031 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=244
SW=24480 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=282
SW=33997 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=51
SW=6700 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=79
SW=9150 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=167
SW=13700 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=51
SW=6037 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=79
SW=9049 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=62
SW=7774 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=889
SW=168611 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=212
SW=19226 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=167
SW=14632 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=154
SW=13682 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=271
SW=30803 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=155
SW=12104 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=217
SW=20319 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 


==> results/sparse_auction_zed_8_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=514
SW=2829708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=529
SW=3015109 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=68
SW=43492 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=92
SW=124294 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=200
SW=571167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=188
SW=521124 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=153
SW=340657 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=188
SW=526221 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=108
SW=196739 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=85
SW=99961 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=188
SW=525717 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=528
SW=3011875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=496
SW=2715238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=197
SW=574293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=598
SW=3231298 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=85
SW=98839 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=529
SW=3019568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=135
SW=247805 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=89
SW=101155 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=599
SW=3156174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=617
SW=3437524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=202
SW=580036 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=93
SW=127699 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=93
SW=101995 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=136
SW=219587 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=72
SW=42171 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=68
SW=40557 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=71
SW=40972 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=82
SW=70483 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=159
SW=387859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=85
SW=93715 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=70
SW=42225 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=207
SW=694820 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=138
SW=261681 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=513
SW=2842340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=93
SW=106417 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=66
SW=39315 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=96
SW=133085 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=66
SW=39564 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=67
SW=39883 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=513
SW=2825673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=78
SW=64804 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=529
SW=3067583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=512
SW=2826779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=116
SW=158489 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=78
SW=65413 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=101
SW=156293 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=89
SW=97510 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=67
SW=40687 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=529
SW=3013063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=78
SW=65419 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=67
SW=40644 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=74
SW=62242 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=192
SW=526941 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=67
SW=40000 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=152
SW=302515 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=231
SW=758583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=67
SW=40689 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=172
SW=466947 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=108
SW=195311 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=231
SW=720890 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=67
SW=40414 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=101
SW=158663 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=188
SW=522492 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=188
SW=519816 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=512
SW=2830004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=599
SW=3158112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=68
SW=41758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=528
SW=3022642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=185
SW=451023 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=529
SW=3085728 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=158
SW=387175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=208
SW=590494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=127
SW=193619 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=162
SW=391268 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=66
SW=39805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=128
SW=217877 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=158
SW=391120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=163
SW=396667 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=598
SW=3164233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=105
SW=173525 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=128
SW=220620 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=66
SW=39322 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=220
SW=646675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=67
SW=40632 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=172
SW=466895 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=599
SW=3188989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=201
SW=591193 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=117
SW=241575 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=67
SW=40716 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=117
SW=240915 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=66
SW=40387 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=136
SW=245355 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=150
SW=312433 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=67
SW=39811 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=209
SW=598357 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=96
SW=130975 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=529
SW=3079772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=142
SW=247824 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=173
SW=462803 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=529
SW=3015692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=67
SW=40308 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=180
SW=599908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=129
SW=217065 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=598
SW=3159885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=72
SW=43621 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=528
SW=3009953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=598
SW=3242425 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=512
SW=2813565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=189
SW=520476 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=598
SW=3164634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=68
SW=41758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=78
SW=66538 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=617
SW=3439851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=512
SW=2827433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=71
SW=44637 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=188
SW=526203 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=96
SW=133745 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=173
SW=465743 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=67
SW=40662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=598
SW=3208231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=78
SW=98473 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=209
SW=716096 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=139
SW=285639 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=70
SW=49723 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=199
SW=643633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=139
SW=292186 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=92
SW=112465 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=135
SW=280686 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=497
SW=2857550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=67
SW=46386 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=83
SW=70618 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=139
SW=252713 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=68
SW=42145 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=111
SW=182312 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=68
SW=42714 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=140
SW=269508 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=72
SW=58459 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=95
SW=123316 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=90
SW=105643 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=108
SW=213030 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=81
SW=90010 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=511
SW=2879811 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=78
SW=70834 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=197
SW=552831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=192
SW=643420 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=140
SW=257340 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=141
SW=272163 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=529
SW=3034927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=90
SW=101404 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=68
SW=40219 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=90
SW=98947 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=68
SW=40899 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=512
SW=2824046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=514
SW=2821517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=66
SW=44505 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=150
SW=317353 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=104
SW=168716 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=513
SW=2830431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=89
SW=101893 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=511
SW=2826749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=192
SW=536706 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=68
SW=40629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=116
SW=159494 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=529
SW=3101805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=513
SW=2822723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=68
SW=43215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=67
SW=40981 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=597
SW=3173517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=512
SW=2913810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=208
SW=649886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=151
SW=342334 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=109
SW=181340 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=68
SW=39096 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=598
SW=3224073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=220
SW=600508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=512
SW=2829629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=109
SW=196233 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=75
SW=61507 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=67
SW=40275 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=146
SW=344665 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=209
SW=593956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=97
SW=127124 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=109
SW=194618 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=67
SW=39364 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=142
SW=247116 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=214
SW=447803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=137
SW=262602 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=67
SW=40218 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=74
SW=64393 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=127
SW=220269 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=147
SW=304609 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=188
SW=580027 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=158
SW=387506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=599
SW=3153231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=108
SW=183884 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=200
SW=576261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=597
SW=3184480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=108
SW=195891 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=200
SW=574131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=104
SW=163124 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=529
SW=3009035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=528
SW=3004114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=66
SW=41454 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=93
SW=103195 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=86
SW=96817 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=231
SW=721814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=173
SW=465365 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=159
SW=430646 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=71
SW=45628 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=209
SW=654269 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=74
SW=62674 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=81
SW=88615 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=136
SW=244482 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=512
SW=2835314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=82
SW=70780 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=219
SW=607342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=68
SW=39676 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=597
SW=3167967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=129
SW=220692 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=529
SW=3086648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=67
SW=41449 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=220
SW=603067 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=192
SW=533553 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=67
SW=40845 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=528
SW=3007319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=78
SW=67444 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=512
SW=2818469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=109
SW=196073 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=599
SW=3209362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=101
SW=101425 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=78
SW=65905 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=108
SW=181034 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=67
SW=39787 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=116
SW=241047 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=598
SW=3246437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=71
SW=44340 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=140
SW=255330 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=100
SW=160232 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=182
SW=581035 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=74
SW=62314 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=104
SW=166292 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=135
SW=247175 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=89
SW=99457 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=597
SW=3159642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=74
SW=63064 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=139
SW=289167 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=68
SW=40581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=528
SW=3083222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=158
SW=390830 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=151
SW=311955 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=66
SW=40671 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=209
SW=604492 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=74
SW=62712 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=116
SW=242775 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=617
SW=3449734 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=188
SW=528864 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=102
SW=97240 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=597
SW=3252314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=163
SW=398404 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=207
SW=592474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=208
SW=592354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=126
SW=196400 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=137
SW=263676 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=208
SW=550920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=162
SW=387701 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=78
SW=65212 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=71
SW=45463 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=197
SW=573742 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=136
SW=245580 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=125
SW=198414 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=83
SW=68937 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=66
SW=40240 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=104
SW=165140 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=527
SW=3060794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=140
SW=253818 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=172
SW=465290 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=74
SW=61444 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=68
SW=39420 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=66
SW=39655 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=108
SW=193538 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=529
SW=3068060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=163
SW=398759 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=163
SW=389374 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=172
SW=464415 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=74
SW=60919 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=527
SW=3064496 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=71
SW=44274 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=616
SW=3376227 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=189
SW=527286 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=78
SW=65455 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=139
SW=253455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=74
SW=62709 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=101
SW=159986 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=108
SW=195152 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=75
SW=45163 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=529
SW=4058177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=180
SW=537150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=599
SW=3169017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=193
SW=507747 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=100
SW=159731 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=128
SW=222149 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=138
SW=263448 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=67
SW=38748 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=68
SW=39538 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=116
SW=242333 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=528
SW=3005941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=529
SW=3012941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=96
SW=134888 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=67
SW=41551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=75
SW=45144 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=158
SW=390839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=617
SW=3398649 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=71
SW=45117 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=75
SW=62118 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=71
SW=42427 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=513
SW=2900379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=529
SW=3020603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=220
SW=608539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=68
SW=40737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=512
SW=2828603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=513
SW=2810345 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=67
SW=42108 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=116
SW=246249 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=513
SW=2821277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=146
SW=303978 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=159
SW=386578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=66
SW=40551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=116
SW=241835 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=209
SW=601576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=67
SW=40407 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=152
SW=330922 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=513
SW=2842532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=219
SW=606466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=67
SW=40176 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=598
SW=3159861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=199
SW=572586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=148
SW=241463 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=96
SW=132412 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=131
SW=211460 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=157
SW=387641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=82
SW=88228 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=67
SW=40495 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=512
SW=2843211 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=67
SW=41776 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=219
SW=601414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=512
SW=2847618 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=116
SW=242552 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=512
SW=2858477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=147
SW=304662 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=162
SW=389263 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=72
SW=42570 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=101
SW=96886 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=68
SW=40621 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=201
SW=583399 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=615
SW=3449037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=219
SW=609865 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=67
SW=40479 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=72
SW=43222 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=116
SW=156446 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=598
SW=3202825 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=220
SW=704876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=180
SW=448760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=126
SW=194495 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=81
SW=87916 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=171
SW=458142 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=181
SW=600007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=74
SW=62392 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=67
SW=39805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=528
SW=3034028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=230
SW=716271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=158
SW=387574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=528
SW=3081630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=67
SW=39907 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=529
SW=3013570 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=74
SW=63304 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=75
SW=63943 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=125
SW=194757 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=221
SW=710939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=196
SW=572463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=187
SW=524850 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=100
SW=100675 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=89
SW=101419 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=82
SW=69225 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=86
SW=96112 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=108
SW=194312 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=68
SW=38809 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=86
SW=73621 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=147
SW=338626 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=131
SW=236040 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=67
SW=40330 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=96
SW=132319 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=598
SW=3187914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=67
SW=40500 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=71
SW=42994 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=218
SW=661270 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=68
SW=41607 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=96
SW=133355 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=67
SW=39606 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=598
SW=3163779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=67
SW=40029 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=209
SW=649784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=68
SW=40204 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=70
SW=42363 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=207
SW=651919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=188
SW=525717 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=220
SW=607027 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=72
SW=41755 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=130
SW=213438 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=178
SW=466523 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=72
SW=42844 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=82
SW=86014 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=93
SW=124504 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=96
SW=130915 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=528
SW=3018998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=139
SW=266901 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=136
SW=246015 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=209
SW=604468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=117
SW=236775 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=598
SW=3186673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=81
SW=87583 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=67
SW=41095 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=67
SW=41551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=104
SW=165326 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=147
SW=285516 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=75
SW=59695 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=67
SW=40917 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=67
SW=40333 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=108
SW=198911 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=172
SW=462543 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=172
SW=463973 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=67
SW=40054 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=108
SW=177299 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=139
SW=263055 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=67
SW=40026 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=209
SW=648371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=66
SW=40737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=617
SW=3412911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=599
SW=3147540 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=207
SW=557106 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=109
SW=196892 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=116
SW=238170 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=108
SW=176294 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=147
SW=303093 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=92
SW=125135 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=76
SW=44151 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=67
SW=40432 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=96
SW=130771 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=109
SW=195143 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=101
SW=158513 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=108
SW=194318 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=89
SW=97147 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=158
SW=435470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=67
SW=42028 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=82
SW=87889 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=72
SW=41580 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=219
SW=608140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=74
SW=42574 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=598
SW=3156195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=75
SW=63274 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=82
SW=71263 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=188
SW=525654 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=108
SW=195611 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=91
SW=78454 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=74
SW=44037 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=528
SW=3018917 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=66
SW=40167 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=84
SW=103255 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=598
SW=3197560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=74
SW=61717 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=82
SW=70876 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=126
SW=195338 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=71
SW=42342 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=72
SW=42415 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=208
SW=545430 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=105
SW=167294 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=67
SW=39240 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=108
SW=194567 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=140
SW=250779 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=86
SW=97858 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=209
SW=651587 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=101
SW=136868 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=512
SW=2862998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=74
SW=60568 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=72
SW=42825 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=528
SW=3009950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=104
SW=167093 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=76
SW=45397 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=75
SW=64054 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=197
SW=602509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=192
SW=518568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=528
SW=3010105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=104
SW=166757 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=100
SW=156491 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=146
SW=303282 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=512
SW=2826818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=67
SW=42234 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=68
SW=40714 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=528
SW=3083711 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=67
SW=41484 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=527
SW=3031862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=66
SW=41305 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=617
SW=3394668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=78
SW=67143 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=529
SW=3076857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=188
SW=528021 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=208
SW=599692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=66
SW=41028 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=136
SW=247478 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=67
SW=40197 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=74
SW=63964 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=616
SW=3449037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=74
SW=67794 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=196
SW=551229 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=71
SW=42274 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=81
SW=86641 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=96
SW=129857 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=153
SW=332689 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=73
SW=40845 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=68
SW=41064 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=67
SW=40549 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=136
SW=248622 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=140
SW=251442 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=137
SW=264486 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=67
SW=42603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=597
SW=3192285 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=528
SW=3067139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=218
SW=602170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=598
SW=3202297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=67
SW=41964 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=209
SW=595051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=128
SW=220349 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=108
SW=194547 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=197
SW=550084 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=72
SW=41634 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=207
SW=600193 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=529
SW=3078674 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=72
SW=42565 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=78
SW=64324 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=86
SW=95275 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=598
SW=3204993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=208
SW=648916 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=528
SW=3013178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=208
SW=550587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=529
SW=3031151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=67
SW=39865 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=68
SW=39394 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=219
SW=610447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=598
SW=3165315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=181
SW=611536 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=109
SW=183212 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=67
SW=39552 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=90
SW=80839 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=159
SW=389266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=216
SW=600838 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=85
SW=95383 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=127
SW=196406 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=126
SW=195054 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=105
SW=167557 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=149
SW=317844 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=74
SW=59785 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=96
SW=129089 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=200
SW=575292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=200
SW=566143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=67
SW=40002 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=83
SW=68923 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=96
SW=130316 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=108
SW=193781 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=219
SW=607336 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=497
SW=2703367 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=162
SW=390403 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=512
SW=2890461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=219
SW=605494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=150
SW=315000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=67
SW=40647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=148
SW=311431 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=617
SW=3446476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=108
SW=194997 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=151
SW=331399 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=108
SW=194705 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=76
SW=44845 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=90
SW=98882 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=66
SW=41061 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=70
SW=41706 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=66
SW=40627 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=86
SW=97381 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=188
SW=524733 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=85
SW=131131 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=173
SW=461073 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=513
SW=2829231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=599
SW=3223231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=512
SW=2848131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=128
SW=220467 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=67
SW=39514 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=208
SW=665125 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=528
SW=3034028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=201
SW=576726 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=162
SW=392552 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=108
SW=179720 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=117
SW=157249 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=74
SW=62956 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=136
SW=246360 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=71
SW=41782 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=68
SW=39819 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=68
SW=39411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=82
SW=69112 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=147
SW=299914 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=209
SW=609121 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=196
SW=583354 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=529
SW=3021380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=208
SW=651889 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=208
SW=598978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=92
SW=122344 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=74
SW=59904 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=90
SW=97459 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=513
SW=2842856 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=67
SW=41856 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=68
SW=41335 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=92
SW=124765 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=598
SW=3225463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=78
SW=65983 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=138
SW=262971 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=528
SW=3021374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=138
SW=264642 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=101
SW=139151 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=158
SW=385343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=146
SW=303430 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=100
SW=157814 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=82
SW=83875 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=126
SW=194508 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=67
SW=39282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=66
SW=38353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=197
SW=453371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=96
SW=127739 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=92
SW=97102 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=196
SW=544566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=172
SW=462743 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=116
SW=240213 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=78
SW=63904 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=617
SW=3383511 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=209
SW=650140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=96
SW=133864 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=529
SW=3013952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=180
SW=609406 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=597
SW=3205186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=89
SW=100471 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=68
SW=40879 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=117
SW=239397 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=117
SW=243069 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=67
SW=41091 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=528
SW=3092801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=75
SW=46177 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=74
SW=62635 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=108
SW=197169 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=67
SW=40662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=173
SW=462128 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=599
SW=3220549 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=145
SW=300961 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=79
SW=66033 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=122
SW=188171 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=82
SW=41088 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=82
SW=68002 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=109
SW=197123 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=598
SW=3239506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=85
SW=96604 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=158
SW=387212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=529
SW=3010796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=85
SW=94411 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=208
SW=594342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=82
SW=68941 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=105
SW=166244 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=206
SW=549693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=115
SW=158758 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=78
SW=64780 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=149
SW=315876 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=104
SW=166325 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=513
SW=2895003 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=208
SW=651124 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=66
SW=39880 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=93
SW=102271 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=188
SW=521631 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=511
SW=2885982 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=528
SW=3016319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=138
SW=264378 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=74
SW=59773 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=208
SW=591504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=66
SW=40552 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=82
SW=69166 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=158
SW=385862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=616
SW=3402108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=196
SW=576708 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=209
SW=620086 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=182
SW=578875 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=92
SW=125786 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=67
SW=40443 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=116
SW=157294 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=67
SW=39039 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=633
SW=3583181 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=495
SW=2703147 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=66
SW=40629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=81
SW=89374 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=200
SW=585364 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=598
SW=3184645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=67
SW=40233 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=75
SW=62773 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=181
SW=451826 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=68
SW=40300 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=148
SW=315733 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=81
SW=88090 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=96
SW=132706 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=528
SW=3035174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=616
SW=3425175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=137
SW=245679 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=109
SW=128464 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=66
SW=40345 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=616
SW=3392214 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=108
SW=194150 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=82
SW=68737 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=135
SW=247311 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=68
SW=39463 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=90
SW=100169 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=529
SW=3018253 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=67
SW=42693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=598
SW=3157914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=599
SW=3223240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=598
SW=3157026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=173
SW=468732 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=67
SW=40758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=68
SW=39843 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=107
SW=102853 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=180
SW=602290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=68
SW=40647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=67
SW=40345 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=128
SW=219086 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=100
SW=155339 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=108
SW=180077 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=158
SW=386021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=78
SW=65637 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=78
SW=67248 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=108
SW=195878 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=206
SW=552360 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=219
SW=606547 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=513
SW=2840486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=104
SW=169073 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=71
SW=41661 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=126
SW=195197 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=200
SW=580083 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=528
SW=3011189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=98
SW=126737 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=162
SW=392422 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=66
SW=40684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=74
SW=63714 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=512
SW=2896548 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=181
SW=605203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=100
SW=160658 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=101
SW=159097 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=122
SW=193245 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=616
SW=3445851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=82
SW=88315 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=96
SW=129266 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=597
SW=3145179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=162
SW=389599 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=132
SW=234027 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=527
SW=3013310 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=66
SW=41287 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=617
SW=3378018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=163
SW=382957 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=219
SW=606862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=196
SW=571983 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=66
SW=39514 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=192
SW=591511 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=597
SW=3183123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=67
SW=39940 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=598
SW=3237307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=68
SW=40471 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=81
SW=84928 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=207
SW=599716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=78
SW=63903 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=617
SW=3459099 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=68
SW=40833 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=89
SW=96631 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=114
SW=195566 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=528
SW=3002444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=130
SW=213008 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=163
SW=391270 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=85
SW=96184 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=67
SW=39660 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=184
SW=448016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=159
SW=391424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=529
SW=3073731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=599
SW=3158766 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=68
SW=39823 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=196
SW=574402 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=181
SW=575452 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=161
SW=395741 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=166
SW=393481 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=162
SW=391141 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=82
SW=68491 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=74
SW=61009 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=68
SW=39954 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=72
SW=42571 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=74
SW=61666 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=159
SW=396091 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=162
SW=393676 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=529
SW=3031799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=163
SW=390023 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=67
SW=40683 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=67
SW=40159 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=512
SW=2861676 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=181
SW=603484 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=139
SW=289114 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=89
SW=96931 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=71
SW=41518 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=182
SW=579669 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=78
SW=64167 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=68
SW=39994 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=163
SW=392866 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=148
SW=316228 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=497
SW=2711080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=81
SW=85933 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=598
SW=3189097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=181
SW=457250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=179
SW=448907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=108
SW=195938 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=219
SW=610588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=67
SW=39321 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=188
SW=528966 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=68
SW=40468 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=135
SW=247512 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=599
SW=3170073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=92
SW=127387 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=173
SW=461828 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=146
SW=343771 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=67
SW=39826 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=75
SW=44646 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=70
SW=42763 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=108
SW=195953 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=188
SW=519072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=67
SW=39360 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=616
SW=3403839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=85
SW=94159 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=171
SW=486848 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=617
SW=3399075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=108
SW=178343 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=68
SW=39129 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=109
SW=178574 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=90
SW=97607 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=529
SW=3003229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=109
SW=195633 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=513
SW=2881155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=108
SW=195218 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=182
SW=582387 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=78
SW=64627 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=75
SW=62278 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=171
SW=463847 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=496
SW=2753506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=617
SW=3375875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=598
SW=3158172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=528
SW=3077636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=116
SW=243981 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=208
SW=599134 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=67
SW=40143 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=162
SW=394705 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=78
SW=65655 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=102
SW=100732 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=82
SW=68476 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=67
SW=39736 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=208
SW=564898 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=598
SW=3182772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=68
SW=40570 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=116
SW=244106 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=78
SW=64117 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=85
SW=96754 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=89
SW=97303 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=101
SW=159251 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=598
SW=3170148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=149
SW=283645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=528
SW=3081990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=126
SW=200564 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=139
SW=305490 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=200
SW=582487 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=171
SW=471447 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=616
SW=3471763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=598
SW=3150396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=74
SW=61048 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=68
SW=41157 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=529
SW=3015665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=599
SW=3212623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=528
SW=3014969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=598
SW=3206431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=89
SW=97573 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=158
SW=388667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=207
SW=550983 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=67
SW=41599 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=598
SW=3205848 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=495
SW=2707843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=512
SW=2822879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=599
SW=3182553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=100
SW=159086 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=208
SW=650180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=172
SW=468177 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=74
SW=62770 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=67
SW=40308 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=109
SW=152981 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=108
SW=194807 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=116
SW=157873 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=182
SW=581592 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=528
SW=3018983 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=116
SW=160292 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=207
SW=601513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=599
SW=3203097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=150
SW=318217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=86
SW=96055 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=100
SW=159998 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=82
SW=70495 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=162
SW=392045 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=209
SW=595105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=598
SW=3195225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=136
SW=247682 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=153
SW=341368 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=76
SW=42582 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=528
SW=3075993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=209
SW=651580 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=81
SW=87673 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=117
SW=240960 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=138
SW=266265 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=183
SW=575944 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=85
SW=94912 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=104
SW=166781 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=105
SW=148295 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=82
SW=84751 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=163
SW=455468 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=163
SW=386356 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=67
SW=40092 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=158
SW=388576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=82
SW=68311 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=67
SW=39399 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=116
SW=242934 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=512
SW=2844129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=598
SW=3155439 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=68
SW=40162 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=161
SW=394748 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=598
SW=3161943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=527
SW=3010723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=188
SW=527331 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=139
SW=264336 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=599
SW=3166302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=527
SW=3022364 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=89
SW=97969 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=180
SW=602446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=85
SW=96538 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=512
SW=2856293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=75
SW=63571 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=218
SW=608992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=136
SW=244596 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=104
SW=165209 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=154
SW=314368 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=528
SW=3069419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=617
SW=3383982 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=116
SW=242214 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=201
SW=571470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=208
SW=600379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=496
SW=2695180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=172
SW=466203 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=187
SW=523425 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=97
SW=128518 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=598
SW=3167199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=72
SW=42348 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=200
SW=579184 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=192
SW=540717 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=93
SW=126673 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=598
SW=3156840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=140
SW=253803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=171
SW=489893 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=136
SW=244725 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=513
SW=2826017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=68
SW=40924 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=138
SW=270345 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=597
SW=3220360 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=100
SW=160028 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=67
SW=39396 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=101
SW=158687 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=74
SW=60355 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=529
SW=3069815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=528
SW=3017797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=231
SW=714681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=67
SW=41439 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=108
SW=196298 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=158
SW=371029 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=108
SW=194678 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=528
SW=3021208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=82
SW=69586 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=116
SW=240498 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=67
SW=40507 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=81
SW=87829 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=109
SW=192764 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=74
SW=61188 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=108
SW=194747 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=67
SW=40329 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=598
SW=3189991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=81
SW=88351 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=72
SW=42676 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=163
SW=400300 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=109
SW=177524 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=527
SW=3020710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=527
SW=3084506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=67
SW=41892 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=220
SW=601240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=528
SW=3026054 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=68
SW=41985 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=108
SW=130156 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=598
SW=3194841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=82
SW=89770 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=78
SW=66229 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=90
SW=97246 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=617
SW=3394155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=67
SW=41980 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=108
SW=196473 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=185
SW=445667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=66
SW=40089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=616
SW=3431046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=125
SW=196362 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=116
SW=242808 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=497
SW=2768357 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=187
SW=522309 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=179
SW=457178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=513
SW=2846426 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=188
SW=572403 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=220
SW=609871 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=75
SW=44263 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=599
SW=3163899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=140
SW=249822 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=528
SW=3007660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=67
SW=40482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=196
SW=544992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=196
SW=578749 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=70
SW=42609 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=117
SW=158945 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=67
SW=40224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=108
SW=179645 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=67
SW=40827 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=108
SW=195593 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=237
SW=604096 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=77
SW=41407 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=123
SW=192110 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=142
SW=278751 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=115
SW=158837 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=78
SW=63571 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=496
SW=2749078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=136
SW=245403 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=180
SW=454532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=528
SW=3020780 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=78
SW=66286 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=66
SW=41287 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=129
SW=222570 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=189
SW=520374 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=104
SW=167078 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=82
SW=70128 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=196
SW=544320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=100
SW=157094 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=152
SW=332245 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=142
SW=278319 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=75
SW=59682 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=116
SW=239181 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=67
SW=39711 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=67
SW=39465 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=67
SW=39666 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=201
SW=575337 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=598
SW=3164442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=149
SW=280398 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=78
SW=64657 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=146
SW=300202 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=85
SW=94345 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=116
SW=244179 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=68
SW=39694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=196
SW=544014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=598
SW=3166314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=512
SW=2827413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=528
SW=3075236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=101
SW=161245 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=82
SW=84127 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=75
SW=61773 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=146
SW=303231 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=94
SW=103834 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=527
SW=3014693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=513
SW=2823725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=209
SW=596452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=116
SW=242781 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=152
SW=336409 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=208
SW=548085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=171
SW=466271 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=135
SW=246824 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=67
SW=39126 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=151
SW=332973 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=128
SW=219875 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=75
SW=59752 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=530
SW=3080373 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=127
SW=199229 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=68
SW=40014 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=67
SW=40215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=528
SW=3014603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=116
SW=244481 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=599
SW=3163596 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=71
SW=43582 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=147
SW=280779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=67
SW=40648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=497
SW=2755769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=74
SW=64281 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=67
SW=40099 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=93
SW=108407 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=219
SW=613501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=221
SW=706832 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=206
SW=548148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=528
SW=3014255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=598
SW=3157512 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=68
SW=43108 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=67
SW=43659 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=181
SW=455105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=89
SW=100498 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=71
SW=40840 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=208
SW=652249 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=127
SW=197904 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=76
SW=44671 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=220
SW=607288 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=96
SW=132388 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=89
SW=97439 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=529
SW=3026749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=117
SW=159847 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=529
SW=3086981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=162
SW=396076 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=163
SW=389195 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=86
SW=74893 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=529
SW=3017248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=219
SW=643687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=66
SW=40749 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=183
SW=581557 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=75
SW=61684 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=213
SW=557761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=220
SW=703763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=199
SW=574572 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=149
SW=316036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=79
SW=67380 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=148
SW=276843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=147
SW=302175 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=105
SW=168476 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=68
SW=40765 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=181
SW=459747 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=134
SW=240629 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=109
SW=196193 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=146
SW=300759 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=127
SW=222069 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=68
SW=40276 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=123
SW=190001 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=74
SW=61612 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=195
SW=573910 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=180
SW=602506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=218
SW=605080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=192
SW=525621 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=188
SW=521082 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=146
SW=305622 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=219
SW=603313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=528
SW=3065327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=82
SW=69340 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=598
SW=3158533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=148
SW=314557 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=67
SW=40018 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=599
SW=3174462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=528
SW=3059078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=78
SW=65161 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=67
SW=39942 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=108
SW=196484 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=66
SW=38619 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=195
SW=543252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=109
SW=125389 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=188
SW=526221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=70
SW=40933 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=529
SW=3024974 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=104
SW=167864 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=182
SW=580801 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=67
SW=39981 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=108
SW=192968 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=163
SW=394946 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=207
SW=693854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=201
SW=570877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=527
SW=3012227 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=86
SW=96541 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=597
SW=3159561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=207
SW=651607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=231
SW=715799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=617
SW=3393258 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=67
SW=41541 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=512
SW=2858619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=170
SW=486305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=528
SW=3018685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=208
SW=562942 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=136
SW=245163 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=231
SW=722879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=78
SW=64522 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=128
SW=219315 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=511
SW=2826962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=67
SW=40575 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=92
SW=126850 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=67
SW=40708 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=615
SW=3387843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=527
SW=3060077 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=67
SW=40992 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=599
SW=3158745 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=74
SW=63175 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=71
SW=42906 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=511
SW=2844245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=496
SW=2713327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=202
SW=577690 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=67
SW=43443 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=93
SW=103342 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=67
SW=41530 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=181
SW=456654 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=175
SW=469815 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=139
SW=294496 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=83
SW=89065 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=172
SW=507243 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=138
SW=273204 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=513
SW=2975374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=530
SW=5983121 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=75
SW=87304 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=528
SW=3107795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=74
SW=47008 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=617
SW=3382235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=66
SW=41904 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=529
SW=3003275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=93
SW=126002 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=179
SW=604681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=208
SW=593500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=78
SW=64582 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=152
SW=332977 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=209
SW=649663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=117
SW=240927 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=208
SW=601396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=158
SW=385639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=67
SW=40224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=129
SW=218580 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=598
SW=3219069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=513
SW=2815322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=89
SW=97636 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=150
SW=313230 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=149
SW=314701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=157
SW=391460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=200
SW=574566 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=67
SW=40684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=150
SW=313576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=180
SW=601794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=182
SW=581689 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=529
SW=3066341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=159
SW=389720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=513
SW=2819460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=143
SW=331239 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=196
SW=573466 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=80
SW=63142 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=197
SW=574198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=129
SW=217490 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=209
SW=603736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=72
SW=43399 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=529
SW=3047738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=208
SW=600586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=129
SW=203703 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=528
SW=3019213 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=78
SW=67366 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=66
SW=41071 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=68
SW=41094 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=150
SW=314244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=599
SW=3163318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=67
SW=41854 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=172
SW=507162 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=74
SW=65518 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=189
SW=517836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=89
SW=97300 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=173
SW=462224 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=90
SW=80872 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=208
SW=597553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=172
SW=459998 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=599
SW=3201469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=196
SW=573525 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=92
SW=119648 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=86
SW=96289 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=68
SW=38391 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=599
SW=3234247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=528
SW=3007751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=70
SW=43687 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=182
SW=579286 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=72
SW=43084 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=70
SW=42357 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=66
SW=40909 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=162
SW=388577 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=163
SW=391891 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=79
SW=64504 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=67
SW=39750 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=148
SW=280026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=74
SW=61360 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=76
SW=45012 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=71
SW=42877 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=136
SW=244689 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=67
SW=38547 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=82
SW=70311 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=82
SW=69604 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=159
SW=390787 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=78
SW=63853 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=512
SW=2826713 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=104
SW=171218 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=599
SW=3225502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=129
SW=221252 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=72
SW=42672 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=104
SW=170540 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=528
SW=3050924 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=96
SW=129746 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=598
SW=3195313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=67
SW=41568 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=148
SW=279564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=90
SW=98527 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=158
SW=391804 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=184
SW=445571 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=529
SW=3032830 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=67
SW=40704 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=79
SW=65458 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=67
SW=39817 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=79
SW=66186 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=209
SW=650452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=72
SW=42970 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=528
SW=3018091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=75
SW=62947 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=512
SW=2893935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=97
SW=129101 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=108
SW=194516 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=108
SW=193083 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=78
SW=64471 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=497
SW=2713033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=116
SW=239004 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=89
SW=99734 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=117
SW=241614 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=193
SW=525774 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=208
SW=592657 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=527
SW=3077834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=67
SW=41425 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=72
SW=43932 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=196
SW=543093 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=528
SW=3015073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=100
SW=142360 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=101
SW=98597 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=598
SW=3164787 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=67
SW=40554 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=172
SW=460868 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=116
SW=242613 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=67
SW=39613 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=66
SW=41659 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=92
SW=124891 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=137
SW=262122 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=108
SW=196274 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=180
SW=445940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=108
SW=177638 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=116
SW=158897 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=208
SW=650671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=608
SW=3213864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=67
SW=40468 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=181
SW=582652 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=68
SW=39165 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=148
SW=314857 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=529
SW=3089049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=101
SW=100996 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=71
SW=43315 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=93
SW=102430 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=528
SW=3025526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=512
SW=2827595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=528
SW=3045884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=78
SW=66427 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=149
SW=307857 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=96
SW=133058 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=68
SW=39234 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=207
SW=560581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=219
SW=704414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=598
SW=3203866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=89
SW=100543 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=67
SW=38961 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=67
SW=38833 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=201
SW=579145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=123
SW=188468 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=67
SW=38752 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=75
SW=59089 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=89
SW=99379 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=89
SW=98689 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=104
SW=167657 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=70
SW=41467 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=529
SW=3073790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=200
SW=575050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=67
SW=39346 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=598
SW=3196788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=117
SW=243015 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=511
SW=2836836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=92
SW=127684 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=82
SW=70045 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=616
SW=3403224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=172
SW=463280 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=528
SW=3063290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=81
SW=84217 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=188
SW=519846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=148
SW=247788 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=70
SW=41566 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=125
SW=192326 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=598
SW=3244576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=529
SW=3020612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=78
SW=65473 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=195
SW=549876 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=529
SW=3019655 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=173
SW=468125 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=136
SW=244452 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=221
SW=706229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=66
SW=40618 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=108
SW=195800 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=86
SW=96607 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=74
SW=62592 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=67
SW=41347 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=208
SW=652687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=187
SW=519705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=616
SW=3440277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=68
SW=39717 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=68
SW=40734 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=67
SW=41902 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=219
SW=612103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=512
SW=2817302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=128
SW=221709 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=529
SW=3015032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=71
SW=43483 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=128
SW=220850 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=153
SW=334171 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=117
SW=241158 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=79
SW=64744 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=108
SW=196787 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=82
SW=88339 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=207
SW=596521 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=108
SW=181097 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=108
SW=194753 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=75
SW=40966 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=512
SW=2802084 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=116
SW=238988 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=196
SW=571728 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=68
SW=40312 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=140
SW=256860 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=508
SW=2700637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=75
SW=62410 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=132
SW=270354 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=89
SW=96826 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=108
SW=125600 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=76
SW=44487 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=96
SW=132458 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=173
SW=462791 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=599
SW=3160593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=172
SW=459309 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=188
SW=524787 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=529
SW=3018136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=512
SW=2827025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=529
SW=3026543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=76
SW=43866 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=182
SW=581578 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=616
SW=3390387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=66
SW=41434 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=67
SW=40663 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=68
SW=41130 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=67
SW=40365 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=67
SW=40213 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=68
SW=41737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=599
SW=3163842 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=172
SW=470651 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=529
SW=3067130 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=136
SW=248697 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=85
SW=96245 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=201
SW=586950 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=82
SW=85576 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=176
SW=461117 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=172
SW=459359 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=67
SW=39966 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=529
SW=3024653 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=180
SW=452459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=497
SW=2750782 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=209
SW=599790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=209
SW=593590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=208
SW=593020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=172
SW=466673 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=71
SW=41506 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=220
SW=607957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=598
SW=3153066 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=129
SW=217806 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=528
SW=3066353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=68
SW=39735 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=75
SW=61600 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=83
SW=67608 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=512
SW=2818616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=108
SW=178397 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=209
SW=600805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=163
SW=388259 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=108
SW=195450 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=101
SW=161243 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=529
SW=3016415 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=173
SW=463271 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=193
SW=530688 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=599
SW=3155302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=179
SW=451793 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=79
SW=65541 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=67
SW=41934 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=511
SW=2845002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=81
SW=91483 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=162
SW=429056 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=150
SW=311490 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=495
SW=2702044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=616
SW=3379584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=599
SW=3168744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=93
SW=104467 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=109
SW=195920 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=151
SW=333082 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=67
SW=41109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=67
SW=40302 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=527
SW=3033317 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=598
SW=3230220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=196
SW=547452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=192
SW=519369 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=68
SW=41212 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=599
SW=3246721 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=156
SW=293226 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=130
SW=211869 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=599
SW=3166269 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=78
SW=67761 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=180
SW=499200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=162
SW=387545 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=85
SW=91558 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=208
SW=651440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=126
SW=194600 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=67
SW=40542 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=180
SW=458078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=615
SW=3447817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=139
SW=286383 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=162
SW=395500 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=599
SW=3207048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=528
SW=3012689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=208
SW=594151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=76
SW=43779 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=518
SW=2819453 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=199
SW=574921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=67
SW=39007 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=188
SW=524856 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=109
SW=195444 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=86
SW=89026 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=78
SW=64039 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=616
SW=3395775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=598
SW=3211228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=126
SW=194714 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=171
SW=471198 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=126
SW=194429 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=188
SW=533679 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=195
SW=572107 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=71
SW=41712 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=67
SW=40497 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=598
SW=3158340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=75
SW=63348 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=196
SW=573148 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=208
SW=547980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=196
SW=570961 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=529
SW=3019651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=189
SW=525834 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=529
SW=3052370 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=513
SW=2823330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=188
SW=525150 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=136
SW=246138 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=76
SW=43563 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=598
SW=3167197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=528
SW=3077943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=220
SW=710282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=68
SW=39528 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=128
SW=218229 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=109
SW=180902 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=122
SW=189560 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=68
SW=39802 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=599
SW=3197587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=108
SW=178848 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=89
SW=97357 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=108
SW=176472 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=171
SW=460896 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=528
SW=3066068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=126
SW=193911 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=598
SW=3163129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=79
SW=65574 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=218
SW=610279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=529
SW=3032192 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=161
SW=391964 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=152
SW=340807 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=85
SW=95419 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=100
SW=158450 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=188
SW=582613 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=72
SW=41574 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=127
SW=194993 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=495
SW=2701606 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=189
SW=523394 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=496
SW=2699002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=201
SW=575655 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=147
SW=289857 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=188
SW=526539 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=147
SW=300984 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=152
SW=332308 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=527
SW=3024853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=231
SW=725978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=513
SW=2944918 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=147
SW=298384 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=74
SW=59818 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=206
SW=557310 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=128
SW=216252 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=512
SW=2877756 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=599
SW=3161196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=172
SW=465435 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=81
SW=86362 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=101
SW=158096 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=74
SW=63706 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=79
SW=66973 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=72
SW=42441 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=108
SW=195752 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=219
SW=612784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=85
SW=95171 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=86
SW=93772 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=243
SW=714611 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=140
SW=249441 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=512
SW=2875587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=78
SW=65563 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=67
SW=40812 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=163
SW=382454 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=599
SW=3208017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=109
SW=196673 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=207
SW=652801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=173
SW=459821 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=616
SW=3439410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=86
SW=92071 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=529
SW=3031219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=108
SW=195551 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=527
SW=3019811 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=92
SW=127106 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=67
SW=42810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=67
SW=40288 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=67
SW=40492 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=67
SW=41241 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=127
SW=219459 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=68
SW=40372 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=104
SW=168266 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=135
SW=245994 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=108
SW=194688 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=512
SW=2838884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=511
SW=2894460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=219
SW=608818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=100
SW=136888 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=100
SW=159497 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=86
SW=95032 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=109
SW=193076 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=161
SW=389602 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=195
SW=574119 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=116
SW=242172 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=599
SW=3163935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=153
SW=338425 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=67
SW=40470 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=172
SW=461852 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=67
SW=41016 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=79
SW=66544 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=67
SW=40843 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=529
SW=3026083 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=67
SW=41535 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=219
SW=707441 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=196
SW=542946 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=172
SW=465227 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=90
SW=103219 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=221
SW=705341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=159
SW=369326 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=67
SW=38863 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=527
SW=3065846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=132
SW=218156 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=599
SW=3162786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=196
SW=581502 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=89
SW=99637 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=68
SW=39268 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=181
SW=601744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=116
SW=161048 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=171
SW=482162 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=85
SW=96865 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=193
SW=508311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=109
SW=194621 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=117
SW=236562 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=68
SW=39847 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=170
SW=483146 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=162
SW=390701 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=67
SW=39625 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=598
SW=3165195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=74
SW=61015 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=101
SW=100978 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=218
SW=602488 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=220
SW=600661 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=599
SW=3161230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=83
SW=69544 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=126
SW=195171 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=196
SW=573936 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=529
SW=3001088 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=122
SW=188567 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=66
SW=38874 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=195
SW=571785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=172
SW=467021 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=68
SW=39168 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=116
SW=159319 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=200
SW=575959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=209
SW=555316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=220
SW=601324 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=159
SW=388408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=497
SW=2721505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=89
SW=99674 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=598
SW=3158595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=180
SW=452042 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=89
SW=101057 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=86
SW=72904 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=180
SW=496232 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=597
SW=3184977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=136
SW=248684 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=85
SW=96496 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=220
SW=606652 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=152
SW=392108 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=89
SW=96928 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=513
SW=2830688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=116
SW=158384 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=89
SW=101224 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=598
SW=3204853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=82
SW=84856 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=97
SW=133936 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=172
SW=457100 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=219
SW=608107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=78
SW=64795 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=209
SW=661544 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=68
SW=40080 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=528
SW=3018514 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=97
SW=134095 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=101
SW=157199 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=158
SW=390986 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=162
SW=392060 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=109
SW=194838 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=162
SW=395941 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=100
SW=139238 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=598
SW=3164496 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=197
SW=551550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=78
SW=64773 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=599
SW=3160209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=67
SW=41766 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=196
SW=574722 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=220
SW=603361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=70
SW=42673 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=108
SW=197003 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=512
SW=2821013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=89
SW=100045 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=116
SW=159479 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=85
SW=96817 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=93
SW=102004 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=116
SW=241599 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=528
SW=3012407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=83
SW=69634 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=67
SW=40152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=82
SW=88204 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=68
SW=38724 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=209
SW=594313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=207
SW=648806 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=512
SW=2823450 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=141
SW=284769 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=108
SW=193343 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=598
SW=3223791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=197
SW=543636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=140
SW=251114 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=116
SW=235920 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=96
SW=131680 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=162
SW=389390 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=82
SW=86341 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=85
SW=95194 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=67
SW=39825 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=81
SW=86560 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=599
SW=3160701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=634
SW=3612071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=117
SW=242130 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=85
SW=96085 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=162
SW=394454 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=141
SW=248838 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=150
SW=314287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=117
SW=241130 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=71
SW=41595 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=181
SW=460769 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=72
SW=42958 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=109
SW=195212 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=188
SW=519468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=71
SW=42264 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=82
SW=68044 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=528
SW=3014561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=117
SW=242987 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=100
SW=161501 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=162
SW=391706 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=79
SW=65836 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=152
SW=341089 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=188
SW=521844 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=162
SW=390208 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=201
SW=574950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=204
SW=534555 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=181
SW=445862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=86
SW=97027 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=67
SW=40576 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=200
SW=589384 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=182
SW=582040 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=78
SW=65026 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=512
SW=2840285 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=70
SW=45016 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=74
SW=64345 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=68
SW=86149 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=127
SW=192710 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=161
SW=389125 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=180
SW=601104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=172
SW=461606 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=527
SW=3049103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=527
SW=3016774 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=108
SW=178631 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=172
SW=465459 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=71
SW=41883 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=599
SW=3168814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=163
SW=400205 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=196
SW=546099 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=108
SW=195545 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=86
SW=91117 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=231
SW=765393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=81
SW=90094 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=195
SW=575235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=67
SW=40069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=146
SW=294004 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=78
SW=64537 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=599
SW=3184632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=82
SW=90472 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=529
SW=3027592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=74
SW=40089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=109
SW=180599 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=79
SW=65181 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=116
SW=241115 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=173
SW=512697 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=101
SW=159152 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=116
SW=237057 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=138
SW=262953 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=529
SW=3020689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=73
SW=40806 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=183
SW=630319 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=137
SW=245841 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=141
SW=283704 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=180
SW=449702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=200
SW=574816 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=129
SW=219876 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=123
SW=190745 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=513
SW=2884368 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=182
SW=580590 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=123
SW=177851 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=67
SW=40167 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=67
SW=40182 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=599
SW=3224374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=512
SW=2815224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=67
SW=41040 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=220
SW=607879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=68
SW=41187 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=193
SW=525546 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=163
SW=398140 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=182
SW=580261 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=72
SW=43009 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=71
SW=42769 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=527
SW=2998855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=67
SW=41271 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=617
SW=3374048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=529
SW=3077370 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=162
SW=384638 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=169
SW=481868 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=67
SW=40681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=126
SW=196257 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=74
SW=60700 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=150
SW=311703 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=116
SW=241644 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=67
SW=40519 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=153
SW=333859 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=528
SW=3021689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=162
SW=393959 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=511
SW=2864505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=512
SW=2831756 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=108
SW=197033 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=599
SW=3184533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=72
SW=42631 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=158
SW=380902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=528
SW=3066563 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=158
SW=393092 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=144
SW=248931 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=149
SW=312100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=598
SW=3166887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=195
SW=576012 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=208
SW=597724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=163
SW=387923 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=208
SW=602659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=137
SW=247551 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=148
SW=313312 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=68
SW=40338 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=74
SW=63430 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=85
SW=93514 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=75
SW=59545 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=512
SW=2851329 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=528
SW=3092177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=116
SW=239883 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=208
SW=600004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=134
SW=213551 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=200
SW=575584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=497
SW=2753584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=617
SW=3375576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=75
SW=60925 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=598
SW=3142509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=86
SW=92666 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=179
SW=445049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=137
SW=248595 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=512
SW=2884830 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=528
SW=2999102 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=96
SW=132962 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=81
SW=84526 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=158
SW=391432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=159
SW=387307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=100
SW=158944 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=512
SW=2852052 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=512
SW=2885784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=219
SW=704873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=74
SW=60148 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=622
SW=3440448 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=200
SW=575100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=67
SW=40710 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=209
SW=550858 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=158
SW=388051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=512
SW=2901132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=85
SW=91819 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=200
SW=576610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=81
SW=88669 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=188
SW=527850 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=496
SW=2699923 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=528
SW=3010535 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=67
SW=39679 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=105
SW=169085 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=208
SW=599566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=148
SW=281601 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=74
SW=60577 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=67
SW=41316 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=70
SW=42232 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=100
SW=139333 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=497
SW=2702416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=86
SW=94450 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=72
SW=42495 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=513
SW=2896140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=82
SW=87094 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=75
SW=62580 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=223
SW=610999 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=528
SW=3064061 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=67
SW=41404 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=108
SW=194783 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=157
SW=388517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=188
SW=524781 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=146
SW=300930 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=511
SW=3371742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=71
SW=43674 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=68
SW=40810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=496
SW=2703529 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=78
SW=66486 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=75
SW=62883 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=172
SW=459473 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=188
SW=526848 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=104
SW=167054 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=117
SW=157805 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=599
SW=3150537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=89
SW=96442 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=85
SW=93187 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=66
SW=41413 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=116
SW=239712 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=67
SW=41034 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=162
SW=395866 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=68
SW=40297 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=617
SW=3385566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=528
SW=3016090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=139
SW=269295 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=172
SW=465063 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=91
SW=76294 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=528
SW=3018028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=599
SW=3159558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=66
SW=42655 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=528
SW=3016225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=152
SW=330688 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=146
SW=295678 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=208
SW=650686 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=83
SW=86173 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=147
SW=300703 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=71
SW=42186 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=497
SW=2696532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=116
SW=237821 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=100
SW=160952 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=172
SW=466250 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=598
SW=3184171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=196
SW=572536 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=598
SW=3198019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=79
SW=65815 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=137
SW=244784 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=67
SW=39030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=125
SW=193109 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=90
SW=96443 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=634
SW=3576893 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=208
SW=598810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=188
SW=524655 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=100
SW=159031 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=513
SW=2865975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=148
SW=284220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=76
SW=44817 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=68
SW=39421 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=75
SW=59133 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=147
SW=304975 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=188
SW=523389 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=67
SW=39448 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=126
SW=195609 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=75
SW=60688 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=197
SW=544872 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=148
SW=283395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=140
SW=254193 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=87
SW=74131 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=616
SW=3393660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=85
SW=40908 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=180
SW=450089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=85
SW=97816 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=71
SW=42400 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=109
SW=194322 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=122
SW=189947 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=138
SW=264132 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=598
SW=3157254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=72
SW=41577 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=67
SW=40081 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=86
SW=146774 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=511
SW=2808029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=66
SW=41035 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=195
SW=550323 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=171
SW=467279 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=127
SW=196631 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=126
SW=235107 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=68
SW=39177 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=513
SW=2822189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=173
SW=463481 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=197
SW=544017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=78
SW=65404 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=159
SW=455831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=163
SW=389330 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=89
SW=95828 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=67
SW=40197 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=66
SW=40452 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=540
SW=3023168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=527
SW=3017636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=74
SW=63622 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=598
SW=3207823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=82
SW=70851 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=189
SW=523506 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=153
SW=329590 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=180
SW=602413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=116
SW=241281 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=73
SW=39280 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=513
SW=2882904 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=140
SW=254697 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=108
SW=195296 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=496
SW=2693887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=208
SW=661700 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=116
SW=245559 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=173
SW=464111 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=189
SW=524997 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=599
SW=3164808 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=141
SW=287067 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=192
SW=505788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=68
SW=39183 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=512
SW=2837331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=179
SW=456911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=67
SW=39636 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=218
SW=600922 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=86
SW=74362 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=104
SW=165131 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=74
SW=62158 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=599
SW=3158103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=86
SW=95377 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=71
SW=41631 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=195
SW=545971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=200
SW=574335 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=172
SW=464210 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=173
SW=463839 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=104
SW=168146 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=158
SW=383431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=93
SW=101674 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=512
SW=2895531 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=163
SW=385907 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=67
SW=40534 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=128
SW=220229 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=138
SW=270504 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=528
SW=3067907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=528
SW=3030002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=136
SW=246761 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=512
SW=2833565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=218
SW=605191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=71
SW=41259 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=221
SW=707537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=71
SW=41919 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=136
SW=247662 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=68
SW=39690 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=126
SW=235779 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=67
SW=40087 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=188
SW=523740 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=512
SW=2844417 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=139
SW=270393 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=208
SW=548355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=74
SW=62266 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=82
SW=70759 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=180
SW=455876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=179
SW=455247 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=137
SW=246126 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=187
SW=523803 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=139
SW=257466 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=149
SW=314749 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=67
SW=40075 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=153
SW=331198 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=85
SW=95836 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=66
SW=39349 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=67
SW=38890 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=529
SW=3025105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=67
SW=40230 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=82
SW=84628 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=66
SW=38415 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=96
SW=130685 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=89
SW=99722 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=67
SW=38880 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=181
SW=601510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=81
SW=84952 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=166
SW=316597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=528
SW=3033197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=91
SW=79423 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=128
SW=224559 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=513
SW=2839494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=78
SW=64963 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=208
SW=651206 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=67
SW=39672 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=67
SW=39046 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=79
SW=63922 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=67
SW=39070 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=137
SW=272110 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=82
SW=69838 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=179
SW=656888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=220
SW=612796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=70
SW=39385 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=74
SW=60019 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=71
SW=40615 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=67
SW=39022 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=617
SW=3390219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=173
SW=470004 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=182
SW=584200 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=128
SW=219708 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=89
SW=98770 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=68
SW=39588 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=159
SW=387980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=100
SW=159737 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=513
SW=2903541 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=116
SW=238932 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=116
SW=159098 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=147
SW=303414 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=67
SW=39750 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=87
SW=41818 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=123
SW=193641 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=529
SW=3078614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=512
SW=2824343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=209
SW=549420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=75
SW=44251 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=209
SW=548355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=137
SW=245532 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=597
SW=3160656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=180
SW=447956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=207
SW=586570 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=192
SW=528828 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=174
SW=458501 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=74
SW=60805 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=68
SW=39735 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=141
SW=253566 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=196
SW=450765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=162
SW=393920 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=87
SW=74296 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=67
SW=38740 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=163
SW=395618 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=68
SW=39033 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=512
SW=2824710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=527
SW=3086651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=188
SW=526881 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=158
SW=389990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=598
SW=3159402 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=220
SW=609526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=89
SW=97702 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=75
SW=61306 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=495
SW=2706340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=208
SW=660233 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=100
SW=158444 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=197
SW=589936 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=68
SW=41025 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=100
SW=158332 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=116
SW=158726 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=513
SW=2830304 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=162
SW=394708 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=171
SW=487356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=188
SW=525255 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=158
SW=387326 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=85
SW=95407 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=126
SW=195614 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=183
SW=580989 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=96
SW=127378 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=67
SW=40153 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=617
SW=3460228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=78
SW=68395 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=189
SW=527910 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=109
SW=194996 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=68
SW=40341 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=207
SW=599290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=74
SW=62905 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=67
SW=40497 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=180
SW=446327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=200
SW=575068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=204
SW=624043 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=83
SW=69186 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=196
SW=569857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=67
SW=40128 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=66
SW=40788 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=108
SW=129860 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=172
SW=464112 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=67
SW=39579 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=82
SW=69775 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=598
SW=3160597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=67
SW=40747 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=67
SW=41226 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=172
SW=466490 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=116
SW=240564 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=108
SW=196173 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=153
SW=332485 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=78
SW=65908 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=198
SW=631105 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=77
SW=71127 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=145
SW=313570 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=112
SW=240666 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=213
SW=655879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=90
SW=92353 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=615
SW=3510568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=513
SW=2840003 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=81
SW=90527 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=512
SW=2820374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=68
SW=40939 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=598
SW=3220375 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=209
SW=600076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=153
SW=331174 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=108
SW=180683 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=529
SW=3094481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=92
SW=121124 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=67
SW=41370 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=597
SW=3164457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=231
SW=718643 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=104
SW=221960 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=68
SW=40035 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=96
SW=129398 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=66
SW=38673 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=89
SW=100549 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=138
SW=262572 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=161
SW=398780 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=528
SW=3004378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=513
SW=2830818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=128
SW=222582 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=67
SW=39418 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=79
SW=65194 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=66
SW=39816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=66
SW=40338 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=172
SW=468791 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=201
SW=568722 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=85
SW=97261 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=68
SW=40165 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=85
SW=94984 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=617
SW=3394671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=67
SW=40764 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=497
SW=2720143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=193
SW=512025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=81
SW=89546 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=146
SW=302539 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=71
SW=40896 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=100
SW=158153 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=497
SW=2706985 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=71
SW=42979 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=528
SW=3024742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=511
SW=2806751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=528
SW=3074663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=149
SW=286293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=598
SW=3159324 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=598
SW=3158046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=598
SW=3154518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=137
SW=270343 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=529
SW=3017267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=92
SW=126401 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=183
SW=578935 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=132
SW=234204 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=85
SW=96007 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=193
SW=505734 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=220
SW=601081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=529
SW=3034229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=209
SW=638378 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=208
SW=660932 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=67
SW=39133 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=71
SW=41274 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=68
SW=38805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=617
SW=3390987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=82
SW=75829 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=143
SW=281148 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=512
SW=2852955 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=66
SW=41340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=529
SW=3076356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=529
SW=3021736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=201
SW=619672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=79
SW=64797 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=138
SW=264327 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=159
SW=384685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=85
SW=93578 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=527
SW=3042062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=141
SW=258428 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=200
SW=574035 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=67
SW=40798 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=199
SW=584313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=529
SW=3024464 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=149
SW=314482 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=75
SW=46068 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=67
SW=40081 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=187
SW=525135 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=67
SW=40662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=66
SW=40785 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=196
SW=583239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=78
SW=66649 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=231
SW=717591 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=528
SW=3071348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=529
SW=3016462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=72
SW=44034 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=598
SW=3186694 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=597
SW=3187524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=67
SW=41875 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=67
SW=40881 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=71
SW=43114 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=81
SW=87919 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=199
SW=589249 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=100
SW=157784 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=195
SW=450578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=225
SW=604324 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=71
SW=41947 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=163
SW=393668 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=89
SW=97291 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=180
SW=505020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=74
SW=61377 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=142
SW=276723 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=67
SW=38517 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=67
SW=39024 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=89
SW=97123 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=528
SW=3029540 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=67
SW=40504 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=78
SW=65620 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=128
SW=220049 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=78
SW=64369 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=126
SW=194441 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=616
SW=3403365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=598
SW=3168180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=528
SW=3031400 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=109
SW=195287 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=136
SW=250374 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=186
SW=451697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=78
SW=70252 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=527
SW=3353447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=600
SW=3385362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=198
SW=556515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=117
SW=241962 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=89
SW=103189 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=67
SW=39223 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=599
SW=3169800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=68
SW=39462 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=67
SW=39190 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=75
SW=59878 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=127
SW=219719 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=183
SW=662491 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=71
SW=42967 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=67
SW=38647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=184
SW=445998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=74
SW=43687 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=81
SW=86335 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=598
SW=3162555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=82
SW=71272 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=68
SW=40398 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=67
SW=40246 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=75
SW=44337 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=74
SW=62419 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=83
SW=70930 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=116
SW=241917 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=617
SW=3393822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=75
SW=61990 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=108
SW=195728 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=528
SW=3019843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=78
SW=65731 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=130
SW=213537 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=181
SW=580069 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=127
SW=197285 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=137
SW=265911 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=67
SW=39664 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=108
SW=195518 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=68
SW=40189 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=616
SW=3380559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=599
SW=3169480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=67
SW=41346 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=180
SW=604420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=146
SW=296781 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=208
SW=606886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=598
SW=3183412 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=170
SW=486410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=529
SW=3082845 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=75
SW=45330 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=162
SW=390695 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=207
SW=652795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=67
SW=38836 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=75
SW=61828 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=67
SW=40458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=635
SW=3576545 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=158
SW=392035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=92
SW=124055 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=598
SW=3210295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=172
SW=467174 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=634
SW=3517033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=513
SW=2819246 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=172
SW=384766 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=173
SW=463674 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=86
SW=95854 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=528
SW=3016772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=513
SW=2837502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=85
SW=95323 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=82
SW=70774 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=96
SW=129209 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=68
SW=39774 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=161
SW=388214 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=66
SW=40843 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=140
SW=286701 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=100
SW=160244 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=108
SW=178466 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=82
SW=70249 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=150
SW=311989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=513
SW=2879871 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=219
SW=600277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=104
SW=170234 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=221
SW=707315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=196
SW=544578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=97
SW=132083 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=513
SW=2822388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=72
SW=43840 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=496
SW=2702940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=161
SW=446292 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=196
SW=570909 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=108
SW=195161 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=147
SW=282495 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=152
SW=331837 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=66
SW=39667 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=599
SW=3213559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=528
SW=3020621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=85
SW=96442 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=192
SW=600019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=208
SW=651064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=529
SW=3011365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=72
SW=42081 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=96
SW=133406 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=220
SW=604387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=68
SW=40603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=599
SW=3189006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=171
SW=470222 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=161
SW=386524 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=209
SW=650548 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=85
SW=96775 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=230
SW=722348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=513
SW=2844963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=78
SW=64831 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=74
SW=63997 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=100
SW=138884 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=182
SW=582160 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=66
SW=40422 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=68
SW=39201 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=220
SW=607041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=116
SW=243627 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=208
SW=650018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=173
SW=462119 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=66
SW=40662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=128
SW=216465 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=196
SW=574465 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=138
SW=262596 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=168
SW=435785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=108
SW=193841 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=528
SW=3005419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=218
SW=605965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=140
SW=256422 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=108
SW=245753 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=84
SW=65035 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=128
SW=218628 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=172
SW=461912 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=93
SW=102739 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=209
SW=592714 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=72
SW=43723 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=188
SW=524646 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=187
SW=522504 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=180
SW=596671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=85
SW=95485 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=171
SW=387559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=512
SW=2836899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=188
SW=519639 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=109
SW=196109 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=173
SW=461639 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=204
SW=624859 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=78
SW=64708 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=158
SW=389189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=89
SW=100789 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=159
SW=386701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=80
SW=44418 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=599
SW=3206298 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=220
SW=708428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=188
SW=522408 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=78
SW=65467 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=185
SW=443672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=68
SW=40210 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=68
SW=38877 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=220
SW=602020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=158
SW=383072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=89
SW=99454 ns
SW Assignments= 2 -1 0 1 -1 
Solved 2529 problems


==> results/sparse_auction_zed_9_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=656
SW=3060983 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=676
SW=3013246 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=65
SW=42654 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=109
SW=122830 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=246
SW=570171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=228
SW=521639 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=193
SW=337507 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=227
SW=523112 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=136
SW=195515 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=95
SW=95218 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=229
SW=521007 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=675
SW=3071278 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=632
SW=2698057 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=242
SW=570777 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=752
SW=3149834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=95
SW=96676 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=676
SW=3076159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=163
SW=245549 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=100
SW=98134 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=752
SW=3154041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=776
SW=3382988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=243
SW=576117 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=108
SW=125363 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=104
SW=100549 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=155
SW=216776 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=68
SW=40534 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=64
SW=39412 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=65
SW=39771 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=86
SW=69160 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=192
SW=436724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=95
SW=92068 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=70
SW=41818 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=261
SW=653253 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=173
SW=259179 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=653
SW=2840826 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=103
SW=105241 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=66
SW=83401 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=113
SW=131464 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=65
SW=39042 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=65
SW=38845 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=654
SW=2820257 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=82
SW=63670 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=676
SW=3078406 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=654
SW=2820446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=132
SW=156392 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=82
SW=63115 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=122
SW=235707 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=100
SW=95059 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=65
SW=39882 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=675
SW=3004612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=82
SW=64906 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=65
SW=38997 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=79
SW=60931 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=232
SW=525671 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=65
SW=38743 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=181
SW=301158 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=273
SW=714583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=65
SW=39540 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=224
SW=464978 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=136
SW=192605 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=273
SW=717901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=65
SW=39639 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=123
SW=155911 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=228
SW=519485 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=228
SW=521007 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=654
SW=2825534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=753
SW=3202671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=65
SW=40030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=675
SW=3017215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=219
SW=449828 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=677
SW=3026866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=193
SW=385636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=254
SW=589539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=148
SW=191630 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=208
SW=388333 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=66
SW=39360 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=156
SW=216062 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=191
SW=390727 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=208
SW=395347 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=753
SW=3219519 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=127
SW=169670 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=156
SW=257564 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=66
SW=38800 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=255
SW=606699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=66
SW=39984 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=224
SW=464219 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=752
SW=3185862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=246
SW=590238 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=150
SW=239247 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=65
SW=39924 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=150
SW=238938 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=64
SW=38934 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=164
SW=243411 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=185
SW=309667 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=66
SW=38823 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=254
SW=597045 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=112
SW=129269 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=676
SW=3008407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=164
SW=245436 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=224
SW=459193 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=676
SW=3067049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=65
SW=38556 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=232
SW=597465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=157
SW=214838 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=752
SW=3159384 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=69
SW=42459 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=675
SW=3005209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=751
SW=3241029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=654
SW=2812568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=228
SW=518616 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=752
SW=3162663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=66
SW=40945 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=82
SW=65590 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=776
SW=3430283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=654
SW=2816594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=70
SW=43788 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=229
SW=522422 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=112
SW=133685 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=224
SW=461315 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=66
SW=39823 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=752
SW=3159756 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=82
SW=66309 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=261
SW=651654 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=165
SW=243774 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=69
SW=41235 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=237
SW=541691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=172
SW=264416 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=96
SW=93688 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=165
SW=242475 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=632
SW=2712904 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=72
SW=38568 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=87
SW=66991 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=164
SW=243597 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=65
SW=39390 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=144
SW=176891 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=65
SW=39195 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=173
SW=263928 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=69
SW=42363 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=105
SW=94879 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=99
SW=98278 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=130
SW=177026 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=91
SW=87784 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=653
SW=2946588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=82
SW=66924 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=235
SW=546503 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=228
SW=528750 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=168
SW=249159 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=168
SW=249161 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=677
SW=3079556 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=99
SW=99265 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=65
SW=38730 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=99
SW=96625 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=65
SW=39915 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=653
SW=2819162 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=654
SW=2818340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=66
SW=39795 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=188
SW=312384 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=126
SW=164965 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=655
SW=2863262 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=99
SW=99424 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=655
SW=2820197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=232
SW=532910 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=65
SW=39090 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=132
SW=157886 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=677
SW=3012247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=654
SW=2848865 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=66
SW=40644 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=65
SW=39882 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=753
SW=3150186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=655
SW=2835470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=261
SW=646237 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=193
SW=340450 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=131
SW=178319 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=65
SW=37611 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=752
SW=3156191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=255
SW=599181 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=655
SW=2868434 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=136
SW=192854 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=78
SW=60517 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=66
SW=39397 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=184
SW=301470 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=254
SW=589770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=112
SW=125011 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=136
SW=192293 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=65
SW=37671 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=163
SW=245201 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=219
SW=446330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=172
SW=259926 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=66
SW=39135 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=78
SW=62725 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=155
SW=218078 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=180
SW=303189 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=228
SW=525113 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=196
SW=385870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=751
SW=3194346 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=130
SW=181582 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=246
SW=574632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=753
SW=3179277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=137
SW=194756 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=247
SW=573750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=126
SW=160213 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=677
SW=2999850 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=676
SW=3050458 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=64
SW=39915 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=103
SW=101881 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=96
SW=94297 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=274
SW=719350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=225
SW=462983 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=193
SW=387961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=83
SW=41640 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=261
SW=687739 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=78
SW=60541 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=91
SW=87754 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=165
SW=242625 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=654
SW=2829182 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=86
SW=68248 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=255
SW=609468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=64
SW=39565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=752
SW=3160065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=157
SW=220103 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=677
SW=3085840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=65
SW=40317 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=255
SW=599791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=233
SW=530366 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=65
SW=38722 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=677
SW=3047638 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=83
SW=65284 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=655
SW=2814575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=137
SW=193925 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=752
SW=3148445 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=110
SW=99685 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=83
SW=63510 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=140
SW=178280 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=65
SW=38682 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=150
SW=238569 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=752
SW=3179529 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=69
SW=42792 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=167
SW=252674 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=123
SW=157787 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=240
SW=576684 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=78
SW=60405 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=126
SW=164258 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=164
SW=245459 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=99
SW=96961 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=751
SW=3152156 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=78
SW=61102 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=180
SW=284778 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=65
SW=39115 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=677
SW=3052574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=191
SW=389023 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=185
SW=310536 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=64
SW=39118 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=254
SW=601651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=79
SW=60211 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=150
SW=240618 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=777
SW=3396251 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=232
SW=523772 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=110
SW=95161 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=752
SW=3225711 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=209
SW=396283 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=254
SW=591252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=253
SW=589480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=148
SW=195527 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=172
SW=261002 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=238
SW=547392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=208
SW=387859 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=82
SW=65089 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=69
SW=41646 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=243
SW=571440 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=165
SW=241572 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=149
SW=196256 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=86
SW=67651 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=65
SW=39250 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=126
SW=163846 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=676
SW=3067159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=168
SW=254403 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=225
SW=462226 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=78
SW=60727 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=66
SW=38826 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=65
SW=39069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=136
SW=191627 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=676
SW=3068381 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=208
SW=396922 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=207
SW=387586 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=225
SW=461834 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=79
SW=60244 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=676
SW=3076145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=69
SW=42291 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=776
SW=3373130 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=229
SW=523349 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=82
SW=63756 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=168
SW=252254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=78
SW=61204 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=122
SW=157939 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=137
SW=194777 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=73
SW=44182 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=676
SW=3012067 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=214
SW=446309 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=752
SW=3163311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=233
SW=503322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=122
SW=158915 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=160
SW=218445 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=173
SW=261677 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=66
SW=39441 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=66
SW=38796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=151
SW=240923 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=676
SW=2998591 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=677
SW=3066913 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=112
SW=131203 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=65
SW=39042 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=73
SW=43503 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=192
SW=388771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=777
SW=3572719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=70
SW=44145 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=78
SW=61302 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=68
SW=41448 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=655
SW=2840330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=676
SW=3017815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=255
SW=605212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=65
SW=39264 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=655
SW=2856183 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=653
SW=2805749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=65
SW=39990 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=150
SW=241665 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=654
SW=2817518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=179
SW=302223 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=192
SW=385753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=81
SW=39196 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=150
SW=240476 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=254
SW=597081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=64
SW=39382 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=192
SW=329040 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=654
SW=2841165 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=254
SW=606045 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=65
SW=39442 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=752
SW=3204663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=247
SW=571362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=171
SW=240149 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=112
SW=130444 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=153
SW=210017 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=192
SW=384142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=91
SW=86662 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=66
SW=39337 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=655
SW=2838272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=65
SW=40371 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=255
SW=598971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=654
SW=2895966 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=151
SW=239526 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=654
SW=2813501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=181
SW=303123 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=209
SW=389437 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=70
SW=42430 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=106
SW=95953 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=66
SW=39952 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=247
SW=581367 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=776
SW=3371348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=255
SW=658597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=64
SW=39738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=69
SW=42390 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=132
SW=155032 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=752
SW=3155183 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=272
SW=704209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=214
SW=448159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=148
SW=194693 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=92
SW=86833 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=224
SW=457565 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=233
SW=599113 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=78
SW=61078 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=66
SW=38739 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=676
SW=3078287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=274
SW=712987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=193
SW=384733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=675
SW=3034276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=65
SW=39354 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=676
SW=3011527 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=78
SW=62293 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=79
SW=62073 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=149
SW=191885 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=273
SW=708712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=243
SW=614355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=229
SW=521903 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=107
SW=98983 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=100
SW=99514 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=87
SW=68329 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=96
SW=93844 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=136
SW=193055 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=66
SW=37791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=90
SW=71490 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=179
SW=297828 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=159
SW=233181 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=65
SW=39354 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=112
SW=131651 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=752
SW=3183822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=66
SW=40365 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=69
SW=41362 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=256
SW=604290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=65
SW=40738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=112
SW=130387 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=65
SW=38706 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=752
SW=3265666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=66
SW=39849 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=260
SW=648610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=65
SW=38344 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=69
SW=41404 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=260
SW=649869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=228
SW=522612 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=255
SW=604041 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=70
SW=41571 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=152
SW=211283 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=225
SW=464984 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=69
SW=41413 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=91
SW=85021 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=109
SW=124057 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=113
SW=129136 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=677
SW=3073510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=172
SW=263871 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=163
SW=244644 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=255
SW=596097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=150
SW=234842 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=752
SW=3219807 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=91
SW=85834 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=66
SW=39621 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=65
SW=39954 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=127
SW=162790 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=176
SW=282066 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=78
SW=58141 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=65
SW=38926 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=65
SW=39033 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=136
SW=195800 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=223
SW=461111 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=224
SW=463628 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=65
SW=38547 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=131
SW=176069 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=171
SW=312333 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=67
SW=39004 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=260
SW=646392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=65
SW=39483 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=777
SW=3368611 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=751
SW=3138668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=238
SW=555219 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=137
SW=194993 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=150
SW=239277 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=130
SW=175403 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=180
SW=299262 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=109
SW=124015 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=73
SW=43293 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=64
SW=38988 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=112
SW=129509 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=136
SW=193700 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=122
SW=156775 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=136
SW=192980 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=99
SW=95764 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=192
SW=386539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=66
SW=40108 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=92
SW=85387 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=69
SW=40164 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=255
SW=605040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=73
SW=41199 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=752
SW=3151907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=78
SW=62659 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=86
SW=68068 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=228
SW=523532 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=136
SW=195038 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=94
SW=77125 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=74
SW=42990 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=676
SW=3011506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=65
SW=39358 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=86
SW=66933 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=752
SW=3222807 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=78
SW=60987 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=86
SW=69814 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=149
SW=193697 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=70
SW=41193 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=69
SW=40642 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=236
SW=542727 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=126
SW=164153 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=65
SW=37536 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=136
SW=193247 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=168
SW=249338 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=102
SW=95800 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=260
SW=647827 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=122
SW=134957 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=655
SW=2817530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=78
SW=58984 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=69
SW=41377 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=676
SW=3043642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=127
SW=165095 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=73
SW=44355 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=78
SW=61951 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=236
SW=543128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=231
SW=515319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=675
SW=3056941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=126
SW=164432 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=122
SW=155182 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=180
SW=300978 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=655
SW=2815016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=64
SW=40014 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=66
SW=40047 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=676
SW=3014473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=65
SW=40423 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=676
SW=3077639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=65
SW=39940 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=776
SW=3384500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=82
SW=65467 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=676
SW=3017857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=228
SW=520694 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=255
SW=596301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=65
SW=39615 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=164
SW=245172 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=65
SW=39573 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=78
SW=62454 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=776
SW=3387707 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=78
SW=62200 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=237
SW=548888 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=69
SW=41268 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=91
SW=85762 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=112
SW=127952 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=192
SW=365662 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=65
SW=40129 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=64
SW=40281 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=66
SW=39816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=164
SW=247530 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=168
SW=249876 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=172
SW=262892 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=65
SW=41241 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=752
SW=3190325 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=677
SW=3012079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=256
SW=598683 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=753
SW=3156695 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=65
SW=40378 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=254
SW=590347 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=156
SW=219065 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=136
SW=193805 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=236
SW=546792 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=68
SW=40438 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=254
SW=647224 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=676
SW=3019883 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=70
SW=40953 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=85
SW=63223 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=96
SW=93541 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=753
SW=3189834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=261
SW=646690 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=675
SW=3127955 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=237
SW=549050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=677
SW=3029618 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=64
SW=38839 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=65
SW=37773 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=255
SW=642994 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=753
SW=3156984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=232
SW=609427 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=130
SW=180307 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=66
SW=37807 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=94
SW=78649 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=210
SW=435914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=254
SW=597342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=95
SW=94201 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=149
SW=193127 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=148
SW=193328 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=126
SW=166603 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=187
SW=315351 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=78
SW=58336 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=113
SW=126448 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=247
SW=571380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=247
SW=564621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=65
SW=38724 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=86
SW=69124 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=112
SW=130021 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=137
SW=192545 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=256
SW=604075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=632
SW=2694198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=208
SW=390058 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=654
SW=2842874 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=254
SW=603477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=184
SW=313585 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=65
SW=39738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=188
SW=308883 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=776
SW=3389933 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=136
SW=191576 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=191
SW=328932 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=136
SW=192377 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=73
SW=43986 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=99
SW=96277 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=66
SW=39735 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=68
SW=40536 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=66
SW=39340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=95
SW=97093 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=228
SW=523020 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=95
SW=92248 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=224
SW=459767 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=655
SW=2827466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=753
SW=3157982 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=670
SW=2843573 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=157
SW=218279 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=66
SW=40167 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=261
SW=661467 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=677
SW=3025609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=245
SW=621123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=209
SW=392860 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=131
SW=178241 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=132
SW=155272 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=79
SW=61261 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=165
SW=243213 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=70
SW=41283 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=64
SW=38296 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=66
SW=39174 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=87
SW=67597 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=180
SW=299730 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=253
SW=606015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=242
SW=579141 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=676
SW=3015604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=260
SW=650701 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=262
SW=596775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=108
SW=119782 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=79
SW=58597 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=99
SW=96646 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=653
SW=2838434 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=66
SW=40129 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=65
SW=40596 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=109
SW=122377 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=752
SW=3216174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=83
SW=64858 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=172
SW=260874 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=677
SW=3022783 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=172
SW=262455 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=116
SW=136936 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=192
SW=382423 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=179
SW=302727 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=122
SW=155650 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=91
SW=83587 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=149
SW=192278 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=66
SW=37693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=64
SW=37551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=219
SW=450406 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=112
SW=126073 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=100
SW=95278 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=236
SW=543642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=225
SW=462614 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=150
SW=329064 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=82
SW=63546 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=777
SW=3378755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=261
SW=649648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=112
SW=133250 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=676
SW=3014305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=231
SW=608154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=768
SW=3156575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=99
SW=98695 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=64
SW=39793 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=150
SW=238983 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=150
SW=240477 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=65
SW=39801 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=676
SW=3087353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=73
SW=45063 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=78
SW=60852 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=136
SW=196286 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=66
SW=39772 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=224
SW=521675 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=752
SW=3198693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=180
SW=296778 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=82
SW=63873 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=145
SW=187403 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=65
SW=39685 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=98
SW=66856 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=136
SW=195872 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=752
SW=3234883 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=96
SW=95035 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=192
SW=384517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=683
SW=3002005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=95
SW=93478 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=237
SW=548505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=87
SW=66627 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=126
SW=164555 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=236
SW=545529 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=132
SW=157396 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=83
SW=63343 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=188
SW=313419 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=144
SW=164023 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=654
SW=2878901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=260
SW=650124 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=66
SW=38400 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=104
SW=99994 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=229
SW=518211 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=655
SW=2868401 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=677
SW=3014629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=172
SW=260756 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=79
SW=58900 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=255
SW=589071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=81
SW=38908 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=86
SW=66976 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=191
SW=385681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=777
SW=3394619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=243
SW=572958 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=243
SW=588990 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=240
SW=577998 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=109
SW=123796 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=65
SW=38784 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=133
SW=155518 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=65
SW=37848 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=800
SW=3517281 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=632
SW=2694250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=66
SW=40437 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=103
SW=87160 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=246
SW=580668 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=753
SW=3179774 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=66
SW=39702 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=78
SW=62200 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=215
SW=451433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=65
SW=39946 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=187
SW=314184 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=91
SW=87832 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=113
SW=131257 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=676
SW=3028562 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=776
SW=3408356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=164
SW=244413 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=122
SW=127591 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=66
SW=37887 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=775
SW=3387170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=136
SW=192044 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=86
SW=67462 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=164
SW=245954 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=65
SW=38556 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=99
SW=98647 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=677
SW=3010663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=65
SW=40393 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=752
SW=3147810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=753
SW=3148601 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=752
SW=3155676 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=225
SW=469031 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=66
SW=39504 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=65
SW=38803 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=100
SW=100891 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=232
SW=635167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=65
SW=39774 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=65
SW=39144 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=156
SW=216723 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=122
SW=154948 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=131
SW=179585 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=192
SW=385774 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=83
SW=64843 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=82
SW=65865 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=137
SW=193370 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=238
SW=548351 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=265
SW=606208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=670
SW=2832387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=126
SW=168005 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=69
SW=40557 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=148
SW=195032 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=240
SW=579138 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=676
SW=3044345 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=112
SW=124706 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=209
SW=391576 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=66
SW=39663 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=79
SW=62533 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=653
SW=2888484 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=232
SW=601452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=123
SW=158734 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=133
SW=158206 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=136
SW=191798 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=777
SW=3425589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=91
SW=87124 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=112
SW=126574 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=752
SW=3137439 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=209
SW=386584 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=160
SW=231584 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=677
SW=3011140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=66
SW=39739 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=776
SW=3406763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=208
SW=381955 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=256
SW=605361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=243
SW=570051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=65
SW=37776 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=232
SW=534171 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=753
SW=3175716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=65
SW=39349 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=753
SW=3223212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=66
SW=38518 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=91
SW=82570 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=255
SW=598911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=82
SW=63271 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=776
SW=3384878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=64
SW=40074 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=99
SW=95983 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=136
SW=195212 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=676
SW=2999560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=153
SW=210602 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=207
SW=390001 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=95
SW=95164 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=66
SW=38500 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=219
SW=445987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=192
SW=389722 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=676
SW=3014311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=753
SW=3157614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=65
SW=39124 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=242
SW=571293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=240
SW=574929 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=208
SW=393259 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=209
SW=391522 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=209
SW=388501 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=86
SW=67765 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=78
SW=59466 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=65
SW=39978 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=70
SW=41325 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=79
SW=60150 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=191
SW=391963 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=208
SW=391531 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=677
SW=3084098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=208
SW=388510 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=65
SW=38094 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=66
SW=39267 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=654
SW=2815814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=231
SW=602355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=180
SW=287304 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=99
SW=95752 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=69
SW=40560 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=240
SW=578598 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=82
SW=63123 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=65
SW=38253 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=208
SW=391621 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=189
SW=314373 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=633
SW=2703117 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=109
SW=84271 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=751
SW=3179271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=214
SW=454865 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=214
SW=446864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=136
SW=193790 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=261
SW=607350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=64
SW=38334 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=228
SW=523181 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=65
SW=39256 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=164
SW=246126 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=752
SW=3161754 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=108
SW=124321 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=224
SW=461281 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=179
SW=297753 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=66
SW=38071 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=73
SW=43597 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=70
SW=41655 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=137
SW=193202 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=228
SW=515981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=65
SW=39003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=776
SW=3398739 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=96
SW=92524 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=216
SW=485447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=776
SW=3396719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=130
SW=176897 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=65
SW=38526 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=133
SW=175691 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=99
SW=94906 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=677
SW=3126728 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=136
SW=193952 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=654
SW=2816861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=136
SW=193334 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=241
SW=579003 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=82
SW=63390 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=78
SW=60928 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=225
SW=461741 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=632
SW=2697175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=777
SW=3368888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=752
SW=3192468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=676
SW=3010708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=168
SW=241808 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=253
SW=596574 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=65
SW=39511 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=208
SW=393079 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=83
SW=63691 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=109
SW=98857 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=86
SW=67761 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=66
SW=38841 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=237
SW=564108 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=753
SW=3176757 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=66
SW=40024 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=150
SW=241817 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=83
SW=62941 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=96
SW=94500 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=99
SW=94072 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=122
SW=157964 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=752
SW=3155381 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=176
SW=321610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=677
SW=3015911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=148
SW=196202 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=172
SW=265791 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=246
SW=576996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=225
SW=928263 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=776
SW=3403142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=752
SW=3210681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=79
SW=59548 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=66
SW=39832 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=676
SW=3007963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=752
SW=3159482 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=676
SW=3060415 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=764
SW=3155018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=100
SW=95623 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=193
SW=385846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=238
SW=548844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=64
SW=40234 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=752
SW=3155061 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=632
SW=2749669 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=655
SW=2818931 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=752
SW=3177905 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=122
SW=156787 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=260
SW=647623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=239
SW=467882 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=78
SW=60904 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=65
SW=39121 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=112
SW=151205 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=136
SW=192512 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=132
SW=202134 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=241
SW=580869 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=676
SW=3015814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=132
SW=157910 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=254
SW=598833 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=768
SW=3239037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=184
SW=317463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=95
SW=94003 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=122
SW=158590 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=86
SW=68950 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=208
SW=391378 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=254
SW=591954 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=752
SW=3139239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=164
SW=245834 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=193
SW=339637 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=74
SW=42319 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=676
SW=3033119 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=259
SW=650560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=92
SW=86367 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=150
SW=238847 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=172
SW=264701 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=240
SW=624861 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=95
SW=92815 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=126
SW=165827 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=120
SW=146227 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=92
SW=83107 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=208
SW=391528 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=208
SW=384250 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=66
SW=38769 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=192
SW=387625 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=86
SW=67566 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=65
SW=38637 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=150
SW=239442 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=654
SW=2909283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=752
SW=3147440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=66
SW=39943 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=208
SW=391555 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=752
SW=3153651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=675
SW=3051065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=227
SW=523989 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=172
SW=261273 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=752
SW=3210885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=676
SW=3014866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=100
SW=95131 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=232
SW=600336 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=95
SW=94606 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=654
SW=2808614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=78
SW=61683 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=256
SW=604816 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=164
SW=243099 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=126
SW=163295 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=189
SW=311460 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=677
SW=3015193 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=776
SW=3410531 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=151
SW=239898 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=246
SW=569544 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=254
SW=597465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=633
SW=2693779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=224
SW=460658 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=228
SW=523050 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=112
SW=126355 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=753
SW=3157823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=69
SW=40887 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=247
SW=578223 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=232
SW=538958 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=108
SW=122629 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=753
SW=3152679 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=168
SW=252533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=216
SW=486194 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=163
SW=242495 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=655
SW=2818157 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=64
SW=38527 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=172
SW=267468 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=752
SW=3162113 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=122
SW=158978 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=64
SW=37684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=122
SW=156503 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=78
SW=59524 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=677
SW=3059071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=676
SW=3013546 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=272
SW=766154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=65
SW=40821 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=136
SW=194420 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=192
SW=331491 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=136
SW=192683 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=676
SW=3011014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=87
SW=68113 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=151
SW=284721 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=64
SW=40195 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=92
SW=86665 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=137
SW=192194 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=78
SW=58269 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=136
SW=193034 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=66
SW=38409 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=752
SW=3180849 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=91
SW=86568 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=87
SW=42673 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=209
SW=396679 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=130
SW=176071 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=676
SW=3015952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=676
SW=3087359 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=65
SW=40440 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=256
SW=598843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=675
SW=3059929 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=65
SW=40023 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=123
SW=128389 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=752
SW=3187548 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=91
SW=88186 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=82
SW=64330 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=100
SW=95107 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=776
SW=3389306 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=66
SW=40863 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=137
SW=196004 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=218
SW=443963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=65
SW=38569 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=777
SW=3420198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=148
SW=195782 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=150
SW=241161 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=632
SW=2761480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=228
SW=520167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=214
SW=453901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=654
SW=2841899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=228
SW=526367 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=255
SW=605811 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=74
SW=42846 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=752
SW=3158547 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=168
SW=290340 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=676
SW=3004012 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=65
SW=39895 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=236
SW=544503 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=241
SW=576282 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=70
SW=41146 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=132
SW=195347 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=65
SW=39673 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=148
SW=177197 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=65
SW=39192 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=136
SW=195374 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=255
SW=600600 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=65
SW=39772 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=145
SW=189370 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=176
SW=276680 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=132
SW=156932 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=82
SW=62757 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=632
SW=2745919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=163
SW=242933 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=215
SW=452207 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=676
SW=3018991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=83
SW=65155 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=65
SW=39826 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=155
SW=219092 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=228
SW=518618 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=127
SW=165653 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=86
SW=68943 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=236
SW=542534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=122
SW=156535 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=191
SW=330492 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=176
SW=276723 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=78
SW=58620 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=150
SW=238751 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=65
SW=38487 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=68
SW=39150 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=65
SW=38614 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=246
SW=572277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=751
SW=3160193 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=177
SW=278025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=83
SW=62712 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=180
SW=299532 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=95
SW=94114 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=150
SW=237867 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=65
SW=38265 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=237
SW=541323 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=752
SW=3162269 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=654
SW=2823449 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=676
SW=3010576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=123
SW=158027 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=91
SW=82699 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=78
SW=60163 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=181
SW=299313 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=103
SW=101497 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=677
SW=3015019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=655
SW=2818004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=254
SW=591741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=150
SW=239406 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=193
SW=332865 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=238
SW=546762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=224
SW=517421 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=163
SW=246779 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=64
SW=37441 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=192
SW=330505 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=157
SW=216770 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=78
SW=58729 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=677
SW=3013462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=147
SW=230751 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=66
SW=38574 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=65
SW=38136 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=676
SW=3007030 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=150
SW=241257 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=752
SW=3210352 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=69
SW=42552 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=176
SW=278559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=65
SW=39639 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=633
SW=2725480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=78
SW=62688 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=66
SW=39132 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=104
SW=106111 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=255
SW=610720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=271
SW=702995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=238
SW=545436 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=675
SW=3060137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=753
SW=3151131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=65
SW=38178 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=66
SW=38620 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=213
SW=450677 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=117
SW=100039 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=68
SW=39645 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=260
SW=650359 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=148
SW=195494 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=72
SW=43143 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=256
SW=605278 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=112
SW=131713 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=99
SW=95365 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=677
SW=3118385 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=133
SW=158045 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=676
SW=3028646 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=208
SW=392794 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=208
SW=389170 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=90
SW=73471 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=675
SW=3009838 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=255
SW=603534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=65
SW=39279 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=240
SW=630228 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=78
SW=60580 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=237
SW=553461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=273
SW=701378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=245
SW=570314 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=184
SW=314851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=83
SW=65938 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=177
SW=274155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=180
SW=300231 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=127
SW=165053 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=65
SW=39316 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=214
SW=506214 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=160
SW=239450 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=136
SW=194606 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=180
SW=298353 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=157
SW=221258 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=65
SW=39462 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=144
SW=186713 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=78
SW=59817 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=243
SW=571782 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=232
SW=598857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=256
SW=602269 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=231
SW=525288 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=229
SW=518372 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=180
SW=303165 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=255
SW=598773 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=677
SW=3061337 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=87
SW=67164 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=752
SW=3152576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=187
SW=311943 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=65
SW=38715 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=768
SW=3174066 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=677
SW=2994433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=82
SW=63927 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=65
SW=39510 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=136
SW=194429 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=66
SW=38166 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=236
SW=542016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=122
SW=123913 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=229
SW=525722 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=70
SW=39903 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=675
SW=3060208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=127
SW=166748 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=241
SW=579996 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=65
SW=39462 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=136
SW=191540 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=209
SW=393394 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=260
SW=642370 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=247
SW=567959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=677
SW=3005596 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=95
SW=95851 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=760
SW=3256659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=261
SW=648424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=273
SW=713771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=775
SW=3442707 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=65
SW=40950 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=654
SW=2850864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=216
SW=483953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=677
SW=3014014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=237
SW=559557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=165
SW=243558 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=272
SW=719758 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=82
SW=63238 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=157
SW=217016 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=654
SW=2819891 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=66
SW=40083 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=108
SW=125527 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=65
SW=39007 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=788
SW=3423044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=677
SW=3004975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=66
SW=38799 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=753
SW=3259734 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=79
SW=61608 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=68
SW=41175 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=653
SW=2886276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=633
SW=2703334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=246
SW=569742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=66
SW=39247 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=103
SW=100207 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=65
SW=39625 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=213
SW=453449 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=225
SW=465290 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=173
SW=265524 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=91
SW=82512 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=223
SW=463946 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=172
SW=261654 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=654
SW=2832467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=676
SW=3013051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=78
SW=59838 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=675
SW=3067712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=73
SW=43560 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=777
SW=3378581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=66
SW=39834 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=676
SW=2995132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=109
SW=124585 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=233
SW=603016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=255
SW=590193 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=82
SW=63292 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=192
SW=377647 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=261
SW=646885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=151
SW=239256 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=254
SW=597708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=191
SW=383368 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=65
SW=39102 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=156
SW=216402 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=752
SW=3191652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=654
SW=2808560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=100
SW=97105 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=184
SW=312402 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=184
SW=350421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=192
SW=386824 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=247
SW=571299 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=66
SW=39354 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=185
SW=311710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=232
SW=599310 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=240
SW=578727 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=676
SW=3055229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=191
SW=385090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=655
SW=2816114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=176
SW=332641 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=242
SW=571995 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=78
SW=61746 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=243
SW=572097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=156
SW=215771 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=255
SW=603120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=69
SW=42970 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=675
SW=3047413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=254
SW=599073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=148
SW=194585 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=677
SW=3012229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=82
SW=65430 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=66
SW=39843 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=64
SW=39666 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=185
SW=311583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=752
SW=3163622 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=65
SW=40528 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=225
SW=456239 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=78
SW=63796 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=229
SW=515660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=100
SW=96031 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=224
SW=461167 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=94
SW=78034 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=253
SW=597600 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=225
SW=459169 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=752
SW=3199155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=242
SW=572334 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=108
SW=118700 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=95
SW=94129 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=66
SW=37819 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=752
SW=3220836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=676
SW=3004603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=68
SW=42309 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=241
SW=580146 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=70
SW=41196 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=70
SW=41094 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=65
SW=40206 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=209
SW=387592 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=209
SW=388990 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=82
SW=62449 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=66
SW=38800 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=176
SW=279741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=79
SW=59827 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=73
SW=44121 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=79
SW=42267 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=164
SW=242195 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=65
SW=37575 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=86
SW=68350 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=87
SW=68263 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=191
SW=389182 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=82
SW=62772 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=655
SW=2822786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=127
SW=168347 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=751
SW=3209193 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=156
SW=217118 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=69
SW=41545 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=126
SW=168338 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=677
SW=3046307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=112
SW=127438 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=752
SW=3186474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=65
SW=39603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=176
SW=278640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=99
SW=97552 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=193
SW=389572 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=218
SW=443627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=677
SW=3027505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=66
SW=39244 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=82
SW=63703 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=66
SW=39142 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=82
SW=65592 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=261
SW=647272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=70
SW=41274 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=675
SW=3013042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=79
SW=62118 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=654
SW=2880204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=112
SW=127865 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=136
SW=193256 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=137
SW=193280 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=82
SW=62893 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=632
SW=2709469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=150
SW=235076 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=99
SW=98314 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=150
SW=273480 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=233
SW=522668 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=254
SW=591525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=677
SW=3011761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=64
SW=40092 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=80
SW=42198 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=236
SW=541034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=677
SW=3081637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=117
SW=140341 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=107
SW=98176 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=752
SW=3162480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=64
SW=39454 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=224
SW=459236 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=160
SW=238971 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=65
SW=38091 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=66
SW=39535 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=109
SW=122491 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=171
SW=260952 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=136
SW=194195 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=214
SW=491171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=130
SW=176765 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=132
SW=157243 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=261
SW=647779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=753
SW=3155678 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=64
SW=37899 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=239
SW=579612 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=65
SW=38152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=188
SW=311967 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=677
SW=3029620 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=110
SW=98458 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=69
SW=41112 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=103
SW=100420 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=675
SW=3021910 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=655
SW=2857956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=676
SW=3104825 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=82
SW=64879 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=188
SW=305733 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=113
SW=130828 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=65
SW=37485 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=236
SW=558030 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=271
SW=702421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=752
SW=3157155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=99
SW=97828 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=66
SW=37275 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=64
SW=37726 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=245
SW=578535 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=144
SW=186650 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=66
SW=37467 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=78
SW=58020 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=100
SW=98125 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=99
SW=97450 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=126
SW=165811 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=70
SW=39618 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=676
SW=3106466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=246
SW=573600 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=66
SW=38109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=753
SW=3153858 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=150
SW=238812 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=654
SW=2839665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=109
SW=126484 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=86
SW=68683 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=780
SW=3467214 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=224
SW=461462 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=675
SW=3018772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=92
SW=84028 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=227
SW=519818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=173
SW=244520 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=70
SW=40411 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=148
SW=189884 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=752
SW=3184047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=676
SW=3014242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=82
SW=63484 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=237
SW=548192 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=676
SW=3050876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=224
SW=465854 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=164
SW=242696 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=271
SW=704533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=65
SW=39505 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=136
SW=192326 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=95
SW=94978 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=79
SW=60480 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=66
SW=39693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=261
SW=695191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=228
SW=520599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=776
SW=3377648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=66
SW=38571 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=65
SW=39282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=65
SW=40183 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=255
SW=649962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=654
SW=2813834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=156
SW=217406 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=676
SW=3066587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=71
SW=41755 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=156
SW=219161 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=192
SW=332433 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=150
SW=238593 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=83
SW=62902 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=137
SW=194906 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=91
SW=86656 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=253
SW=597744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=130
SW=178265 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=136
SW=289638 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=65
SW=39867 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=654
SW=2799239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=151
SW=237278 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=243
SW=569892 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=65
SW=40045 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=167
SW=255642 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=632
SW=2700268 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=79
SW=61030 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=160
SW=228258 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=99
SW=95905 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=123
SW=124079 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=73
SW=43144 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=112
SW=129961 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=224
SW=459320 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=752
SW=3159087 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=223
SW=457223 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=229
SW=522201 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=677
SW=3014230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=653
SW=2821994 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=677
SW=3026752 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=74
SW=43174 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=241
SW=579447 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=776
SW=3443661 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=65
SW=40011 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=65
SW=39424 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=64
SW=39817 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=65
SW=39231 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=65
SW=39078 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=66
SW=38866 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=752
SW=3196836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=224
SW=469523 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=676
SW=3011671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=164
SW=245946 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=96
SW=94915 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=247
SW=585648 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=91
SW=82806 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=223
SW=458701 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=224
SW=456334 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=65
SW=38418 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=676
SW=3062678 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=214
SW=450163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=633
SW=2691835 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=260
SW=598881 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=254
SW=589785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=254
SW=589122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=224
SW=466778 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=70
SW=40228 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=255
SW=605166 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=752
SW=3188961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=156
SW=216014 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=677
SW=3007379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=65
SW=38631 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=79
SW=60057 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=86
SW=66883 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=654
SW=2816117 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=131
SW=176810 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=255
SW=597981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=208
SW=386653 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=137
SW=194657 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=122
SW=158855 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=676
SW=3015397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=224
SW=462632 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=231
SW=527697 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=752
SW=3203331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=214
SW=449338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=83
SW=63274 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=64
SW=40051 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=655
SW=2837780 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=91
SW=89056 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=197
SW=427588 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=184
SW=309726 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=632
SW=2698168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=777
SW=3375197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=753
SW=3190821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=103
SW=101434 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=136
SW=195443 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=192
SW=333874 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=65
SW=40143 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=65
SW=39295 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=677
SW=3024922 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=751
SW=3177255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=236
SW=543471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=233
SW=516515 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=64
SW=39699 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=752
SW=3184490 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=188
SW=291441 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=152
SW=210311 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=752
SW=3206697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=83
SW=65460 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=214
SW=445288 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=192
SW=386242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=96
SW=89902 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=260
SW=648804 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=148
SW=192971 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=66
SW=38782 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=214
SW=455507 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=776
SW=3386252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=179
SW=283215 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=209
SW=392815 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=751
SW=3156702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=677
SW=3011476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=253
SW=593487 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=73
SW=42792 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=654
SW=2813219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=246
SW=573288 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=66
SW=38088 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=228
SW=524247 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=136
SW=193712 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=95
SW=87475 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=82
SW=63310 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=777
SW=3386600 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=752
SW=3150666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=149
SW=192998 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=225
SW=469052 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=136
SW=191933 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=229
SW=531573 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=242
SW=571713 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=70
SW=81318 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=65
SW=39681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=753
SW=3152288 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=79
SW=61573 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=242
SW=569418 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=238
SW=547311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=243
SW=571155 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=676
SW=3016189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=228
SW=524277 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=676
SW=2995312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=655
SW=2822300 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=228
SW=523838 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=163
SW=245877 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=73
SW=43065 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=764
SW=3159312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=677
SW=3020623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=272
SW=707773 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=65
SW=38677 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=157
SW=216959 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=130
SW=179632 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=143
SW=186425 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=65
SW=38860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=752
SW=3152294 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=130
SW=176780 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=99
SW=95773 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=130
SW=175114 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=224
SW=459110 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=676
SW=3207027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=147
SW=193778 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=753
SW=3158478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=83
SW=63792 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=256
SW=606877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=676
SW=3028513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=209
SW=389941 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=192
SW=387922 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=95
SW=94339 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=122
SW=156328 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=229
SW=522455 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=70
SW=40530 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=149
SW=193502 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=631
SW=2695315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=228
SW=555321 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=631
SW=2697034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=247
SW=573906 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=177
SW=287007 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=228
SW=523251 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=181
SW=340842 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=193
SW=330225 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=677
SW=3018694 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=274
SW=723118 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=655
SW=2814506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=180
SW=294600 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=78
SW=58531 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=237
SW=553197 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=155
SW=213119 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=653
SW=2888618 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=752
SW=3154430 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=224
SW=497297 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=91
SW=85354 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=122
SW=156992 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=79
SW=61564 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=82
SW=65766 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=69
SW=41634 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=136
SW=194477 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=256
SW=612702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=95
SW=93349 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=95
SW=91411 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=273
SW=715639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=169
SW=247979 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=654
SW=2833484 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=82
SW=63295 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=64
SW=39238 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=220
SW=380119 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=753
SW=3203988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=136
SW=194750 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=260
SW=649272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=223
SW=457513 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=777
SW=3505530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=95
SW=91318 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=676
SW=3024046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=136
SW=194168 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=676
SW=3013204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=109
SW=125788 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=65
SW=42327 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=66
SW=40350 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=66
SW=38860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=66
SW=40002 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=156
SW=275735 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=65
SW=39648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=127
SW=164752 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=164
SW=244527 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=136
SW=192884 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=654
SW=2832770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=655
SW=2833748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=255
SW=606535 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=116
SW=135866 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=122
SW=156383 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=95
SW=93343 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=137
SW=191015 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=209
SW=388576 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=241
SW=620448 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=150
SW=240257 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=753
SW=3158819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=192
SW=334929 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=65
SW=39894 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=224
SW=460957 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=66
SW=41224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=82
SW=64714 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=65
SW=39604 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=676
SW=3020209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=66
SW=40549 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=271
SW=703724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=235
SW=587478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=224
SW=462406 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=99
SW=100972 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=272
SW=703063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=205
SW=369145 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=66
SW=37998 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=684
SW=3045809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=157
SW=218273 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=753
SW=3159434 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=242
SW=579375 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=99
SW=97987 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=65
SW=38007 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=231
SW=599203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=133
SW=159158 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=216
SW=479702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=95
SW=94456 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=233
SW=506670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=136
SW=191957 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=150
SW=234548 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=64
SW=38053 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=216
SW=482035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=209
SW=388873 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=65
SW=38005 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=752
SW=3160686 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=78
SW=59491 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=109
SW=98911 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=256
SW=602145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=255
SW=598911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=752
SW=3157863 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=86
SW=68185 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=148
SW=193238 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=243
SW=571098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=677
SW=2998555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=144
SW=187085 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=64
SW=37362 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=243
SW=570096 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=224
SW=464692 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=66
SW=38340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=132
SW=158365 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=245
SW=623044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=238
SW=623053 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=255
SW=597582 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=192
SW=387256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=632
SW=2716459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=99
SW=129761 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=752
SW=3154482 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=215
SW=449788 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=99
SW=99001 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=91
SW=71719 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=215
SW=444248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=753
SW=3183939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=163
SW=245511 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=95
SW=94201 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=254
SW=604828 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=191
SW=339108 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=99
SW=952990 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=655
SW=3054184 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=131
SW=158926 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=99
SW=100504 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=751
SW=3166682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=91
SW=83742 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=113
SW=133138 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=225
SW=459191 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=255
SW=604872 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=82
SW=63327 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=266
SW=698141 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=65
SW=39417 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=676
SW=3012646 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=112
SW=132707 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=123
SW=155875 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=192
SW=388249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=208
SW=390601 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=137
SW=193982 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=208
SW=390673 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=116
SW=197963 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=752
SW=3159528 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=236
SW=549105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=82
SW=63612 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=752
SW=3154757 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=64
SW=39942 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=243
SW=572511 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=254
SW=600234 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=69
SW=87172 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=136
SW=193178 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=654
SW=2821205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=99
SW=97699 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=132
SW=157156 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=95
SW=95656 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=103
SW=100831 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=151
SW=239760 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=676
SW=3006208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=87
SW=67786 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=66
SW=39267 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=91
SW=86353 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=66
SW=38062 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=255
SW=591891 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=261
SW=645961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=655
SW=2815646 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=181
SW=283497 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=137
SW=194462 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=753
SW=3202998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=237
SW=541029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=168
SW=249570 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=150
SW=234107 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=112
SW=129325 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=208
SW=387454 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=91
SW=85210 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=95
SW=93979 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=66
SW=38586 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=92
SW=85882 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=752
SW=3153590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=800
SW=3585238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=150
SW=239162 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=95
SW=94846 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=207
SW=392518 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=180
SW=246239 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=184
SW=313077 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=150
SW=239799 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=69
SW=40371 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=214
SW=458635 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=83
SW=41674 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=137
SW=191945 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=227
SW=514166 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=69
SW=41469 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=86
SW=66612 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=677
SW=3008119 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=151
SW=241031 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=122
SW=159739 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=209
SW=389260 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=83
SW=64810 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=192
SW=340354 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=228
SW=519267 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=207
SW=388132 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=246
SW=572583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=232
SW=531555 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=214
SW=444188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=96
SW=94594 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=65
SW=39417 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=246
SW=635653 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=239
SW=578913 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=82
SW=63130 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=658
SW=2836547 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=70
SW=43029 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=78
SW=61998 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=65
SW=38979 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=148
SW=191216 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=218
SW=388948 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=233
SW=663697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=225
SW=461333 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=675
SW=3009106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=677
SW=3012595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=131
SW=178193 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=224
SW=464818 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=69
SW=40656 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=753
SW=3218025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=208
SW=397846 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=237
SW=542670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=136
SW=193739 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=95
SW=90250 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=273
SW=713362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=92
SW=86806 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=242
SW=571290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=65
SW=38652 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=180
SW=292602 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=83
SW=62754 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=752
SW=3180729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=91
SW=87954 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=676
SW=3028241 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=65
SW=39291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=130
SW=178013 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=82
SW=64213 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=151
SW=239706 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=224
SW=456557 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=122
SW=157138 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=150
SW=276690 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=172
SW=262362 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=676
SW=3020684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=66
SW=38947 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=240
SW=578262 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=165
SW=243198 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=180
SW=282627 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=213
SW=447448 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=246
SW=573165 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=156
SW=218750 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=143
SW=189272 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=654
SW=2833595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=240
SW=580368 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=130
SW=176102 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=65
SW=38958 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=65
SW=39366 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=753
SW=3161622 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=654
SW=2810456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=66
SW=40461 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=255
SW=606679 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=65
SW=39510 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=233
SW=522794 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=209
SW=395335 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=241
SW=579504 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=69
SW=42234 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=69
SW=42829 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=676
SW=2995903 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=64
SW=40297 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=775
SW=3367234 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=676
SW=3023026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=208
SW=382843 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=215
SW=481886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=65
SW=39531 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=149
SW=194051 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=79
SW=59998 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=184
SW=310104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=150
SW=240120 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=65
SW=40683 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=192
SW=330195 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=677
SW=3061606 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=209
SW=392014 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=655
SW=2812310 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=672
SW=2829566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=136
SW=195128 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=752
SW=3218211 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=68
SW=41922 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=193
SW=380728 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=676
SW=3014743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=192
SW=390817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=168
SW=248895 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=185
SW=311089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=752
SW=3155763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=252
SW=572271 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=255
SW=596301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=209
SW=385510 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=255
SW=600855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=164
SW=246161 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=188
SW=313476 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=66
SW=38899 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=79
SW=62092 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=95
SW=92599 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=79
SW=58096 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=655
SW=2889996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=682
SW=3032668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=150
SW=238307 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=254
SW=638298 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=153
SW=212288 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=247
SW=574866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=632
SW=2703703 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=775
SW=3375337 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=78
SW=58836 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=752
SW=3186417 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=96
SW=90073 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=215
SW=446230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=164
SW=245862 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=655
SW=2833233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=677
SW=2996712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=113
SW=130045 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=92
SW=83295 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=193
SW=389248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=192
SW=385432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=122
SW=158279 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=655
SW=2849378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=655
SW=2839889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=273
SW=704977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=78
SW=59140 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=777
SW=3386627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=246
SW=571359 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=65
SW=39001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=237
SW=548702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=191
SW=387301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=653
SW=2849601 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=95
SW=90316 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=246
SW=573828 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=92
SW=134509 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=228
SW=522413 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=633
SW=2698621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=676
SW=3564354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=65
SW=40230 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=126
SW=167303 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=254
SW=597687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=177
SW=281190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=79
SW=58530 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=65
SW=38401 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=69
SW=41107 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=117
SW=137581 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=632
SW=2700349 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=95
SW=92437 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=70
SW=41107 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=654
SW=2839769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=92
SW=86992 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=79
SW=60997 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=256
SW=607887 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=675
SW=3016555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=64
SW=39970 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=137
SW=193718 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=193
SW=435092 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=227
SW=519950 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=181
SW=300960 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=655
SW=2815838 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=69
SW=42298 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=65
SW=39360 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=632
SW=2701882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=82
SW=65707 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=79
SW=61776 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=225
SW=458746 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=228
SW=521760 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=127
SW=165062 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=132
SW=155699 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=753
SW=3149168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=99
SW=96166 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=95
SW=92218 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=65
SW=39228 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=151
SW=237987 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=65
SW=39465 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=208
SW=392899 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=66
SW=39420 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=777
SW=3379190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=677
SW=3047680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=172
SW=267204 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=223
SW=462836 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=94
SW=74907 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=676
SW=3010375 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=751
SW=3159723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=66
SW=40173 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=676
SW=3051011 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=206
SW=330958 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=179
SW=294126 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=261
SW=649542 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=91
SW=85309 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=181
SW=299148 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=70
SW=41335 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=632
SW=2840460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=150
SW=236688 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=123
SW=158687 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=242
SW=466070 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=753
SW=3222489 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=241
SW=572226 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=752
SW=3152675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=83
SW=63601 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=165
SW=242805 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=65
SW=39058 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=148
SW=191549 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=99
SW=95101 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=800
SW=3516483 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=255
SW=597042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=228
SW=523592 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=122
SW=157904 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=653
SW=2821898 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=176
SW=281478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=73
SW=43680 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=65
SW=37744 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=78
SW=58222 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=180
SW=303342 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=228
SW=522137 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=66
SW=37768 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=147
SW=195107 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=78
SW=60477 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=236
SW=541388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=176
SW=279873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=169
SW=251598 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=90
SW=72022 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=777
SW=3426254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=66
SW=40353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=214
SW=448258 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=95
SW=95890 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=69
SW=41733 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=136
SW=192824 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=145
SW=187379 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=173
SW=262248 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=752
SW=3196590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=69
SW=41292 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=65
SW=39411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=95
SW=96208 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=655
SW=2800001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=66
SW=39573 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=236
SW=548556 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=224
SW=464441 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=148
SW=195047 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=149
SW=192467 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=75
SW=37989 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=655
SW=2870394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=224
SW=461123 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=236
SW=541434 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=82
SW=62772 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=192
SW=386439 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=209
SW=387193 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=100
SW=95503 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=65
SW=38746 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=65
SW=39718 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=690
SW=3059440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=676
SW=3014662 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=78
SW=62196 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=752
SW=3148641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=86
SW=69966 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=229
SW=522347 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=192
SW=325917 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=233
SW=601785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=150
SW=274218 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=65
SW=38308 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=654
SW=2838261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=169
SW=253695 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=147
SW=191432 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=632
SW=2741762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=254
SW=603433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=151
SW=242418 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=225
SW=462809 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=228
SW=523545 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=752
SW=3164289 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=180
SW=283260 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=233
SW=504260 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=64
SW=38380 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=656
SW=2898141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=214
SW=455594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=65
SW=38619 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=256
SW=599754 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=91
SW=73144 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=127
SW=162428 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=78
SW=60541 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=751
SW=3201447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=96
SW=94684 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=70
SW=40467 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=237
SW=540813 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=246
SW=570858 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=224
SW=463558 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=224
SW=462583 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=127
SW=166262 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=206
SW=417854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=103
SW=101548 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=654
SW=2839949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=209
SW=383734 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=65
SW=38418 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=156
SW=217248 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=171
SW=268320 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=677
SW=3020653 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=677
SW=3063143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=165
SW=244451 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=654
SW=2827022 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=255
SW=602892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=70
SW=40144 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=272
SW=705106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=70
SW=40899 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=163
SW=246425 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=65
SW=38248 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=148
SW=195683 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=66
SW=38482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=228
SW=522617 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=654
SW=2837402 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=172
SW=269564 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=237
SW=545376 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=78
SW=58585 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=86
SW=68278 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=213
SW=451751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=214
SW=453941 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=164
SW=243195 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=229
SW=520596 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=169
SW=254817 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=188
SW=311610 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=66
SW=39105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=192
SW=331134 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=95
SW=94489 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=65
SW=38734 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=65
SW=37995 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=675
SW=3016318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=66
SW=38493 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=92
SW=82348 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=65
SW=38086 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=112
SW=128659 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=100
SW=100144 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=66
SW=38271 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=231
SW=600885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=91
SW=82747 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=183
SW=315471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=677
SW=3029839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=94
SW=77689 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=157
SW=221921 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=654
SW=2834696 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=82
SW=63898 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=261
SW=649771 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=66
SW=37851 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=75
SW=38398 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=83
SW=62890 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=65
SW=38215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=172
SW=270624 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=87
SW=68287 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=233
SW=599076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=255
SW=610770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=66
SW=38478 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=78
SW=58399 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=69
SW=39907 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=76
SW=37917 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=776
SW=3441380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=223
SW=461978 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=240
SW=580920 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=156
SW=218453 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=99
SW=96901 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=66
SW=38560 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=191
SW=385108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=122
SW=157973 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=654
SW=2830577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=150
SW=236586 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=132
SW=157111 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=180
SW=301287 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=65
SW=37890 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=70
SW=40347 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=145
SW=192533 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=676
SW=3081677 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=654
SW=2816342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=238
SW=547805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=73
SW=43783 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=253
SW=546036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=164
SW=243801 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=753
SW=3153243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=213
SW=445771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=237
SW=548055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=231
SW=526610 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=224
SW=457259 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=78
SW=59382 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=64
SW=38214 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=167
SW=252530 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=218
SW=447899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=207
SW=391714 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=90
SW=72745 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=65
SW=38209 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=207
SW=393565 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=66
SW=39088 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=654
SW=2821046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=676
SW=3065491 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=227
SW=524249 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=192
SW=388348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=753
SW=3154821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=256
SW=606339 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=100
SW=96076 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=78
SW=60505 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=632
SW=2703163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=260
SW=657112 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=122
SW=157174 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=242
SW=578376 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=64
SW=38041 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=122
SW=156962 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=132
SW=155506 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=653
SW=2823350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=208
SW=393499 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=217
SW=528591 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=227
SW=522716 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=192
SW=385762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=95
SW=93367 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=148
SW=194090 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=239
SW=578081 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=112
SW=126712 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=66
SW=39648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=776
SW=3436280 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=82
SW=66780 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=229
SW=525105 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=140
SW=193019 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=65
SW=38806 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=254
SW=598380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=79
SW=61066 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=65
SW=39352 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=213
SW=443960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=245
SW=606703 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=250
SW=621549 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=86
SW=67807 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=243
SW=568323 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=65
SW=39016 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=66
SW=38772 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=123
SW=127309 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=223
SW=460945 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=65
SW=38589 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=87
SW=68253 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=751
SW=3209229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=65
SW=39681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=65
SW=39969 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=225
SW=466316 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=150
SW=238814 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=137
SW=194825 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=192
SW=330460 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=82
SW=64123 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=243
SW=580659 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=78
SW=62832 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=180
SW=300153 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=136
SW=193733 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=254
SW=592557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=94
SW=75502 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=776
SW=3401618 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=655
SW=2836265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=109
SW=88477 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=655
SW=2850200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=66
SW=40182 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=753
SW=3148965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=254
SW=597747 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=193
SW=331690 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=130
SW=177782 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=676
SW=3028043 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=108
SW=118849 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=65
SW=39435 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=752
SW=3245376 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=274
SW=718015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=126
SW=167689 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=66
SW=38541 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=112
SW=127876 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=64
SW=37746 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=99
SW=99424 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=171
SW=262443 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=208
SW=443990 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=677
SW=2995339 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=653
SW=2873259 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=156
SW=218399 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=65
SW=38116 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=83
SW=63910 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=65
SW=39202 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=65
SW=39207 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=224
SW=466918 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=246
SW=565026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=113
SW=94474 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=65
SW=38722 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=95
SW=92971 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=776
SW=3389836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=65
SW=38812 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=633
SW=2713525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=232
SW=511799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=91
SW=87970 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=180
SW=301719 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=69
SW=40138 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=123
SW=156587 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=633
SW=2702731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=69
SW=41910 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=676
SW=3020353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=654
SW=2836629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=677
SW=3026272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=182
SW=284685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=752
SW=3200874 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=752
SW=3152912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=751
SW=3148661 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=173
SW=265590 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=676
SW=3117293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=108
SW=125285 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=240
SW=579270 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=160
SW=231927 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=96
SW=93931 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=232
SW=501444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=255
SW=598459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=677
SW=3028687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=255
SW=598402 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=261
SW=659998 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=65
SW=38319 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=69
SW=39630 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=66
SW=38203 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=776
SW=3476555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=86
SW=70831 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=175
SW=280791 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=654
SW=2899884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=65
SW=40804 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=676
SW=3019084 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=675
SW=3015682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=245
SW=576675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=83
SW=63510 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=171
SW=263985 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=192
SW=384067 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=96
SW=90958 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=676
SW=3035656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=168
SW=256062 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=245
SW=572589 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=65
SW=39724 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=247
SW=581805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=676
SW=3117140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=188
SW=311655 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=74
SW=44571 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=64
SW=39822 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=228
SW=523233 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=65
SW=39519 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=64
SW=39471 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=242
SW=579144 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=83
SW=65356 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=273
SW=715645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=676
SW=3022564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=676
SW=3070174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=69
SW=43203 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=753
SW=3183321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=753
SW=3144978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=65
SW=40791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=66
SW=39910 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=69
SW=42418 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=92
SW=86416 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=247
SW=588075 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=122
SW=157487 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=219
SW=501500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=254
SW=602610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=70
SW=40200 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=208
SW=391591 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=99
SW=96094 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=214
SW=450310 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=79
SW=60336 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=175
SW=274398 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=65
SW=38121 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=65
SW=37728 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=100
SW=95818 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=675
SW=3067961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=73
SW=39283 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=83
SW=65032 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=156
SW=215799 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=82
SW=62610 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=148
SW=191758 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=776
SW=3449118 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=752
SW=3157475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=676
SW=3091763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=136
SW=193556 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=164
SW=244017 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=219
SW=444080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=82
SW=62911 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=676
SW=3061000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=752
SW=3174626 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=236
SW=541457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=151
SW=237638 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=100
SW=100414 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=66
SW=38422 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=752
SW=3157001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=65
SW=38952 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=66
SW=37647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=78
SW=58047 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=156
SW=219266 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=240
SW=581289 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=70
SW=40531 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=64
SW=37428 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=218
SW=443996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=73
SW=42294 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=91
SW=84466 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=752
SW=3193248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=86
SW=69672 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=65
SW=38214 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=65
SW=38662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=73
SW=43159 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=79
SW=60895 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=87
SW=69801 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=151
SW=242135 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=775
SW=3437021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=78
SW=61005 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=136
SW=193001 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=676
SW=3010483 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=82
SW=63522 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=153
SW=210839 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=241
SW=579543 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=148
SW=195059 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=172
SW=263133 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=69
SW=37351 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=146
SW=192293 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=66
SW=38980 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=777
SW=3373928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=753
SW=3162927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=66
SW=39165 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=232
SW=600975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=179
SW=295608 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=254
SW=603786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=752
SW=3177491 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=216
SW=483869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=680
SW=3063280 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=73
SW=43806 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=208
SW=387991 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=260
SW=649645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=66
SW=37933 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=79
SW=59947 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=66
SW=39309 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=800
SW=3635047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=192
SW=390727 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=108
SW=121694 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=752
SW=3202800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=224
SW=466154 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=800
SW=3509838 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=654
SW=2818373 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=208
SW=382984 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=223
SW=462995 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=96
SW=95182 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=677
SW=3008635 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=654
SW=2832642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=95
SW=93297 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=86
SW=69487 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=112
SW=127432 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=64
SW=39396 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=208
SW=387250 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=65
SW=40711 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=179
SW=284465 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=123
SW=157657 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=130
SW=177179 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=100
SW=68911 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=184
SW=310569 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=654
SW=2876360 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=256
SW=598500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=126
SW=168035 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=272
SW=703537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=235
SW=539843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=112
SW=129715 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=654
SW=2851911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=69
SW=42067 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=632
SW=2698353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=208
SW=392332 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=243
SW=569556 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=136
SW=193508 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=176
SW=279330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=193
SW=329866 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=65
SW=38103 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=752
SW=3155526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=676
SW=3018718 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=95
SW=94360 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=231
SW=596791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=255
SW=592383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=676
SW=3007267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=69
SW=41664 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=112
SW=131776 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=255
SW=601758 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=65
SW=39183 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=751
SW=3254956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=224
SW=469279 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=207
SW=386182 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=260
SW=649090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=96
SW=94408 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=273
SW=770009 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=655
SW=2839265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=82
SW=63945 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=78
SW=62548 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=117
SW=137414 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=241
SW=580536 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=65
SW=38758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=65
SW=38805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=254
SW=613822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=150
SW=244373 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=260
SW=647263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=224
SW=460058 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=64
SW=39492 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=156
SW=214304 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=242
SW=571836 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=172
SW=262068 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=193
SW=388720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=136
SW=243245 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=676
SW=2998675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=255
SW=605679 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=169
SW=253833 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=137
SW=193949 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=83
SW=63511 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=157
SW=255246 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=225
SW=462317 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=104
SW=101647 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=254
SW=591651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=69
SW=41899 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=228
SW=524900 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=229
SW=519707 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=233
SW=594882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=95
SW=94447 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=201
SW=384181 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=654
SW=2833499 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=229
SW=519065 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=137
SW=192995 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=224
SW=459640 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=250
SW=624205 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=82
SW=65454 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=191
SW=388048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=100
SW=97657 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=193
SW=386887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=77
SW=43804 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=752
SW=3153555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=273
SW=706924 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=228
SW=521918 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=83
SW=63063 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=219
SW=443396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=65
SW=39057 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=66
SW=37932 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=255
SW=599262 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=192
SW=381223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=99
SW=98311 ns
SW Assignments= 2 -1 0 1 -1 
Solved 2529 problems


==> results/spec_auction_2_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=511
SW=2826502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=528
SW=3012111 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=68
SW=45609 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=92
SW=125545 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=200
SW=570786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=187
SW=519798 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=153
SW=420744 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=188
SW=528766 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=109
SW=195295 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=95
SW=96979 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=188
SW=522633 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=527
SW=3014300 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=495
SW=2705215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=197
SW=571468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=598
SW=3207667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=85
SW=99961 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=527
SW=3012794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=137
SW=319187 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=89
SW=100939 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=598
SW=3150981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=616
SW=3427851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=196
SW=580963 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=93
SW=127873 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=94
SW=100813 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=129
SW=218365 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=71
SW=41868 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=67
SW=40860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=68
SW=41181 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=82
SW=70237 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=157
SW=387435 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=85
SW=94396 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=71
SW=43846 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=208
SW=656996 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=137
SW=261527 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=512
SW=2838316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=94
SW=106795 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=68
SW=39271 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=96
SW=132276 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=67
SW=40795 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=67
SW=40239 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=513
SW=2825903 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=79
SW=64446 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=528
SW=3088794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=511
SW=2823133 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=117
SW=157531 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=79
SW=64743 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=119
SW=156398 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=89
SW=145993 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=66
SW=40665 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=529
SW=3006522 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=78
SW=66105 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=67
SW=41436 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=74
SW=62785 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=192
SW=526443 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=67
SW=39900 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=146
SW=345911 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=231
SW=720068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=68
SW=40431 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=171
SW=466764 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=108
SW=193498 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=232
SW=720221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=67
SW=40648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=114
SW=159151 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=188
SW=520926 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=188
SW=521622 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=511
SW=2823104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=599
SW=3205171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=66
SW=42039 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=528
SW=3020127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=185
SW=457299 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=529
SW=3033153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=158
SW=386366 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=208
SW=589630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=126
SW=194195 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=163
SW=392105 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=68
SW=40452 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=129
SW=220202 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=157
SW=390750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=162
SW=395355 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=598
SW=3162589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=104
SW=171886 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=128
SW=272312 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=67
SW=40365 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=219
SW=605468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=68
SW=40971 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=172
SW=466035 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=599
SW=3188587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=200
SW=593300 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=117
SW=240751 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=68
SW=40851 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=117
SW=240899 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=68
SW=40600 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=136
SW=244208 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=150
SW=311639 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=66
SW=39930 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=209
SW=598348 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=96
SW=131632 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=529
SW=3009470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=136
SW=247114 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=172
SW=462519 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=528
SW=3068888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=68
SW=40282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=181
SW=598714 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=127
SW=218126 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=598
SW=3222145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=71
SW=44298 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=528
SW=3012561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=599
SW=3244027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=512
SW=2812753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=189
SW=524974 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=599
SW=3161163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=67
SW=42532 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=78
SW=67672 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=615
SW=3436827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=513
SW=2823688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=71
SW=45628 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=187
SW=527079 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=96
SW=135811 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=172
SW=462732 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=68
SW=41575 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=599
SW=3155371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=78
SW=67269 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=208
SW=652162 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=135
SW=244583 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=70
SW=42705 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=196
SW=543190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=138
SW=265817 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=86
SW=95731 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=137
SW=244898 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=497
SW=2767060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=68
SW=41307 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=83
SW=68730 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=136
SW=245158 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=66
SW=40197 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=109
SW=177967 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=67
SW=39801 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=138
SW=266303 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=71
SW=42862 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=89
SW=96703 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=89
SW=98218 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=108
SW=178810 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=82
SW=88519 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=513
SW=2839937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=79
SW=67479 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=197
SW=549397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=188
SW=532090 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=150
SW=251060 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=140
SW=249944 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=527
SW=3028361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=106
SW=100690 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=67
SW=39552 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=90
SW=99856 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=67
SW=41055 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=513
SW=2884060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=513
SW=2817424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=67
SW=41127 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=151
SW=315483 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=104
SW=166213 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=512
SW=2825671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=89
SW=102555 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=512
SW=2878624 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=192
SW=536116 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=67
SW=40647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=117
SW=160171 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=533
SW=3019391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=513
SW=2812648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=67
SW=41010 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=68
SW=40446 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=597
SW=3209737 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=512
SW=2840719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=208
SW=649129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=152
SW=341666 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=108
SW=219304 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=67
SW=39888 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=598
SW=3156279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=218
SW=601525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=511
SW=2824396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=108
SW=195785 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=74
SW=62482 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=68
SW=40239 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=146
SW=304565 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=207
SW=591601 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=96
SW=127318 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=108
SW=194765 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=68
SW=39258 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=136
SW=292199 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=197
SW=447876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=139
SW=262346 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=68
SW=40725 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=75
SW=64690 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=127
SW=219323 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=146
SW=304199 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=187
SW=526030 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=158
SW=389357 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=599
SW=3199831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=108
SW=185291 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=200
SW=575383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=598
SW=3236509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=108
SW=197308 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=200
SW=573192 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=104
SW=162229 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=527
SW=3003437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=529
SW=3002285 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=67
SW=41401 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=94
SW=103189 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=85
SW=96859 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=231
SW=721130 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=173
SW=466368 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=158
SW=391626 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=72
SW=43422 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=207
SW=650959 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=74
SW=63319 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=81
SW=89401 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=137
SW=243772 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=513
SW=2904185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=83
SW=71722 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=220
SW=606010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=68
SW=39681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=598
SW=3163971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=128
SW=224701 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=527
SW=3034185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=68
SW=41037 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=219
SW=600274 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=192
SW=532816 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=67
SW=40623 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=529
SW=3008688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=78
SW=66727 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=512
SW=2861353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=108
SW=198193 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=599
SW=3147945 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=102
SW=102196 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=79
SW=65698 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=109
SW=232364 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=67
SW=41704 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=117
SW=241151 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=598
SW=3179379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=71
SW=43401 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=141
SW=253414 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=100
SW=159577 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=183
SW=582238 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=74
SW=61944 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=104
SW=166984 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=136
SW=247495 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=89
SW=97576 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=599
SW=3155349 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=74
SW=63367 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=141
SW=287684 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=66
SW=40881 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=527
SW=3012429 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=158
SW=390806 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=151
SW=312068 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=66
SW=40377 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=207
SW=604396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=75
SW=63366 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=117
SW=243659 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=617
SW=3391010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=189
SW=528106 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=101
SW=97218 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=598
SW=3189577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=161
SW=398447 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=209
SW=591169 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=209
SW=594394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=127
SW=198106 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=138
SW=263504 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=209
SW=551272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=162
SW=389904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=78
SW=66357 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=71
SW=43194 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=197
SW=571966 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=135
SW=244169 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=126
SW=197915 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=82
SW=70446 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=68
SW=41137 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=104
SW=166028 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=529
SW=3018665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=141
SW=254054 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=172
SW=464220 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=74
SW=62605 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=68
SW=40260 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=66
SW=39571 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=108
SW=196325 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=528
SW=3014138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=162
SW=399408 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=162
SW=390569 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=172
SW=465069 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=74
SW=62326 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=528
SW=3022562 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=70
SW=43717 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=616
SW=3420614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=188
SW=526354 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=79
SW=65199 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=139
SW=252572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=74
SW=62157 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=100
SW=159425 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=108
SW=196645 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=75
SW=45105 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=529
SW=3014108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=180
SW=447792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=599
SW=3211801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=192
SW=505338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=100
SW=159922 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=129
SW=221347 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=139
SW=262351 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=67
SW=39231 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=68
SW=40264 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=116
SW=241349 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=528
SW=3057879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=528
SW=3010916 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=96
SW=133660 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=68
SW=40786 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=76
SW=45243 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=158
SW=440712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=616
SW=3396698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=70
SW=44400 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=74
SW=63426 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=71
SW=42726 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=513
SW=2840959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=527
SW=3015620 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=220
SW=610379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=68
SW=41787 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=521
SW=2821264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=513
SW=2861149 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=66
SW=42558 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=116
SW=242834 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=513
SW=2820028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=146
SW=303920 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=158
SW=387423 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=67
SW=40125 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=116
SW=241742 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=209
SW=600127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=68
SW=40698 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=151
SW=330570 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=513
SW=2879162 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=219
SW=608041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=66
SW=41220 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=598
SW=3159201 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=201
SW=572775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=147
SW=242527 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=96
SW=131391 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=131
SW=211541 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=157
SW=386991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=81
SW=88848 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=68
SW=40179 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=512
SW=2841745 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=68
SW=42660 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=220
SW=601022 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=513
SW=2847952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=116
SW=241931 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=512
SW=2817361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=146
SW=305585 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=163
SW=389105 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=71
SW=44178 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=117
SW=95541 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=67
SW=40965 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=200
SW=583000 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=617
SW=3370973 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=219
SW=609199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=68
SW=41770 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=70
SW=43491 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=116
SW=156646 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=598
SW=3158328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=220
SW=707063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=180
SW=448614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=126
SW=194452 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=82
SW=88795 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=171
SW=459990 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=180
SW=602224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=74
SW=62518 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=67
SW=39657 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=529
SW=3028761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=231
SW=715616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=158
SW=386963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=528
SW=3035097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=67
SW=39969 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=528
SW=3052590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=75
SW=64602 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=74
SW=63243 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=144
SW=193681 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=221
SW=710485 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=196
SW=570931 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=188
SW=525420 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=100
SW=100497 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=90
SW=101740 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=83
SW=74568 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=85
SW=96046 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=108
SW=195592 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=67
SW=40107 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=86
SW=73287 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=145
SW=301676 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=133
SW=234890 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=68
SW=40020 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=96
SW=131665 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=599
SW=3247870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=66
SW=44163 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=72
SW=42705 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=219
SW=606470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=66
SW=41616 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=96
SW=132670 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=67
SW=39852 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=598
SW=3224701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=67
SW=41245 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=209
SW=650681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=68
SW=40686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=72
SW=43033 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=208
SW=652483 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=189
SW=524613 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=219
SW=605956 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=71
SW=41646 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=130
SW=264992 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=173
SW=466881 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=71
SW=43272 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=81
SW=86785 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=92
SW=124450 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=96
SW=130410 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=529
SW=3019730 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=139
SW=306254 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=137
SW=247760 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=209
SW=598616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=117
SW=236162 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=599
SW=3178899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=81
SW=86259 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=67
SW=41647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=68
SW=41289 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=104
SW=165235 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=147
SW=283957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=74
SW=60214 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=66
SW=39741 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=66
SW=40153 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=109
SW=197233 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=171
SW=464085 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=172
SW=465036 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=66
SW=40336 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=108
SW=177382 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=137
SW=263870 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=67
SW=40105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=207
SW=650725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=68
SW=42126 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=616
SW=3368741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=599
SW=3144015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=207
SW=557173 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=108
SW=196501 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=116
SW=240557 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=108
SW=176164 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=151
SW=301463 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=93
SW=125179 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=74
SW=44152 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=67
SW=39693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=96
SW=134046 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=108
SW=195838 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=101
SW=159268 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=109
SW=194534 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=89
SW=97272 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=157
SW=389567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=68
SW=41340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=81
SW=87874 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=72
SW=41310 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=220
SW=606748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=76
SW=42672 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=599
SW=3214243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=74
SW=64954 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=83
SW=71263 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=187
SW=525921 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=108
SW=196420 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=91
SW=78685 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=76
SW=44146 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=527
SW=3053237 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=66
SW=42070 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=83
SW=69454 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=597
SW=3188581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=75
SW=63130 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=83
SW=71062 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=127
SW=195527 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=72
SW=41818 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=72
SW=41703 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=197
SW=544432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=104
SW=165650 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=66
SW=39384 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=108
SW=194359 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=140
SW=250340 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=86
SW=96339 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=208
SW=649312 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=100
SW=136324 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=513
SW=2821729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=74
SW=61710 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=72
SW=43554 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=527
SW=3070248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=104
SW=167053 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=75
SW=45543 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=75
SW=64164 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=196
SW=544975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=192
SW=517264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=528
SW=3045240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=104
SW=168634 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=100
SW=156848 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=146
SW=304400 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=512
SW=2820295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=67
SW=41577 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=66
SW=40215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=529
SW=3010233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=66
SW=41694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=527
SW=3079908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=68
SW=41646 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=616
SW=3390008 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=79
SW=67864 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=528
SW=3019617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=187
SW=526225 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=208
SW=597640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=67
SW=40404 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=136
SW=248288 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=68
SW=40792 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=74
SW=63090 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=616
SW=3386834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=74
SW=65181 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=196
SW=548683 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=72
SW=42594 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=82
SW=87270 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=96
SW=131317 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=152
SW=335391 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=68
SW=41143 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=66
SW=41031 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=67
SW=41599 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=136
SW=249092 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=139
SW=250244 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=137
SW=263519 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=66
SW=42366 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=597
SW=3232822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=529
SW=3011775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=219
SW=602353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=599
SW=3156267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=67
SW=41848 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=208
SW=593176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=129
SW=220403 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=109
SW=195085 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=197
SW=549160 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=72
SW=41169 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=209
SW=599230 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=529
SW=3024254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=72
SW=42979 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=78
SW=64954 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=85
SW=94921 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=599
SW=3155212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=208
SW=649063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=529
SW=3057666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=208
SW=550950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=529
SW=3030999 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=66
SW=40395 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=67
SW=39282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=219
SW=610222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=597
SW=3157452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=181
SW=609736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=108
SW=182293 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=67
SW=41034 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=90
SW=81826 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=157
SW=388965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=208
SW=598759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=85
SW=96061 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=126
SW=194071 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=126
SW=195440 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=104
SW=167296 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=149
SW=315885 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=75
SW=59751 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=97
SW=129406 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=201
SW=574567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=200
SW=566509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=68
SW=40206 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=83
SW=68955 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=97
SW=130606 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=109
SW=193174 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=219
SW=604798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=496
SW=2697222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=161
SW=392081 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=511
SW=2847266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=219
SW=605053 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=150
SW=314732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=66
SW=40876 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=147
SW=359648 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=616
SW=3393467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=108
SW=193885 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=153
SW=333566 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=108
SW=196177 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=75
SW=45426 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=90
SW=101187 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=67
SW=41670 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=71
SW=42178 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=67
SW=39927 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=85
SW=97093 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=189
SW=524158 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=85
SW=93874 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=172
SW=460659 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=511
SW=2885305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=599
SW=3158847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=512
SW=2890504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=129
SW=221908 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=66
SW=41292 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=208
SW=660751 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=529
SW=3086565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=199
SW=576286 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=163
SW=393648 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=109
SW=179950 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=117
SW=156748 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=74
SW=62733 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=135
SW=245096 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=72
SW=42475 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=67
SW=39411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=67
SW=39193 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=82
SW=68809 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=147
SW=300674 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=208
SW=609658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=197
SW=583579 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=529
SW=3019742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=209
SW=650350 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=225
SW=649238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=93
SW=121981 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=74
SW=60729 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=89
SW=97792 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=512
SW=2839888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=66
SW=42030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=67
SW=41253 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=92
SW=123760 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=598
SW=3180205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=78
SW=65557 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=139
SW=263996 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=528
SW=3077961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=138
SW=262562 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=100
SW=138949 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=159
SW=385202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=145
SW=304673 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=101
SW=156928 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=81
SW=84352 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=125
SW=193934 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=67
SW=39289 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=68
SW=38664 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=195
SW=453900 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=96
SW=167092 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=90
SW=99595 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=195
SW=546960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=172
SW=463746 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=116
SW=238997 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=78
SW=64323 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=615
SW=3435323 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=208
SW=651559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=97
SW=135052 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=528
SW=3017001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=180
SW=654185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=598
SW=3159765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=89
SW=100044 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=66
SW=41343 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=117
SW=239911 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=116
SW=240521 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=68
SW=40606 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=527
SW=3029784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=76
SW=46218 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=74
SW=62373 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=109
SW=197684 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=67
SW=40450 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=173
SW=461649 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=597
SW=3159706 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=146
SW=300740 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=78
SW=65757 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=122
SW=188557 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=66
SW=40872 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=82
SW=68542 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=108
SW=197153 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=598
SW=3183019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=85
SW=95778 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=159
SW=387365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=529
SW=3050889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=86
SW=96286 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=209
SW=551632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=83
SW=68739 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=104
SW=165113 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=207
SW=551334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=126
SW=159211 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=78
SW=64479 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=148
SW=316076 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=104
SW=165917 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=511
SW=2822902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=208
SW=651397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=67
SW=39612 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=93
SW=101518 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=189
SW=521871 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=513
SW=2835022 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=528
SW=3013607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=138
SW=263474 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=74
SW=60549 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=209
SW=592738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=67
SW=40038 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=82
SW=68959 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=158
SW=387228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=616
SW=3439340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=195
SW=575767 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=207
SW=556603 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=183
SW=579892 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=93
SW=125475 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=67
SW=39810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=116
SW=157747 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=68
SW=38958 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=633
SW=3524364 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=497
SW=2701731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=68
SW=41976 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=81
SW=90871 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=201
SW=584791 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=597
SW=3180666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=67
SW=41119 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=75
SW=62877 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=179
SW=452493 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=66
SW=41827 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=148
SW=315272 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=81
SW=88768 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=96
SW=133617 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=528
SW=3029879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=616
SW=3377534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=136
SW=246194 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=115
SW=128868 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=67
SW=40011 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=615
SW=3442112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=108
SW=192865 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=82
SW=69724 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=136
SW=247607 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=68
SW=39450 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=89
SW=100482 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=529
SW=3056319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=68
SW=43636 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=599
SW=3151102 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=597
SW=3155172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=597
SW=3254803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=172
SW=470289 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=68
SW=41689 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=67
SW=39738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=89
SW=103045 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=180
SW=600379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=66
SW=40152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=68
SW=39990 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=129
SW=218180 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=101
SW=156061 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=108
SW=180601 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=158
SW=386616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=79
SW=65265 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=78
SW=66903 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=109
SW=197642 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=208
SW=551155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=218
SW=605416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=512
SW=2835841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=104
SW=170671 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=70
SW=42024 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=125
SW=198986 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=182
SW=582808 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=527
SW=3008414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=97
SW=125464 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=163
SW=393524 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=66
SW=42111 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=75
SW=63955 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=512
SW=2845963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=180
SW=603928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=100
SW=160102 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=100
SW=158284 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=108
SW=192778 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=617
SW=3397625 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=86
SW=89644 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=96
SW=129010 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=597
SW=3203812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=163
SW=390276 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=133
SW=234206 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=527
SW=3056604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=67
SW=41628 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=616
SW=3373106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=161
SW=382056 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=219
SW=658405 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=197
SW=573103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=67
SW=39529 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=191
SW=535198 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=599
SW=3181257 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=68
SW=41328 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=599
SW=3190243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=68
SW=40104 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=81
SW=84408 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=209
SW=599977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=78
SW=64210 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=616
SW=3391229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=66
SW=41358 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=89
SW=96094 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=108
SW=196007 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=528
SW=3055374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=130
SW=214327 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=162
SW=392034 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=85
SW=96151 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=67
SW=39283 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=185
SW=446394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=159
SW=389885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=529
SW=3019497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=601
SW=3157663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=67
SW=40669 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=196
SW=576478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=181
SW=577635 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=162
SW=393953 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=163
SW=394985 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=163
SW=390738 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=82
SW=68092 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=74
SW=60696 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=67
SW=40558 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=71
SW=42630 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=75
SW=62292 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=158
SW=455886 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=162
SW=394088 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=529
SW=3030944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=162
SW=391355 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=66
SW=39648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=67
SW=40317 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=512
SW=2817433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=180
SW=602131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=139
SW=288317 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=90
SW=97359 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=71
SW=41847 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=181
SW=579409 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=78
SW=64399 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=67
SW=40491 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=163
SW=392819 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=149
SW=316394 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=496
SW=2706910 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=81
SW=87790 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=599
SW=3180816 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=181
SW=458208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=179
SW=449166 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=108
SW=254552 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=219
SW=609055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=67
SW=40071 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=188
SW=528201 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=67
SW=40755 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=136
SW=247268 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=598
SW=3227590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=92
SW=129265 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=172
SW=462348 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=146
SW=300027 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=66
SW=39682 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=75
SW=44484 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=71
SW=43581 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=109
SW=195604 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=188
SW=519778 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=67
SW=39117 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=616
SW=3450122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=85
SW=95425 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=170
SW=485019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=616
SW=3472236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=108
SW=179890 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=67
SW=40272 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=109
SW=178207 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=90
SW=96000 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=528
SW=3002927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=108
SW=198004 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=513
SW=2819554 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=108
SW=195487 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=181
SW=583231 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=78
SW=65175 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=74
SW=61953 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=173
SW=466092 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=496
SW=2699418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=616
SW=3429500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=598
SW=3154486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=528
SW=3015690 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=117
SW=243695 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=209
SW=600074 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=68
SW=40386 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=163
SW=395466 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=79
SW=66475 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=118
SW=101767 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=82
SW=70476 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=66
SW=40974 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=207
SW=566323 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=599
SW=3178993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=66
SW=41656 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=116
SW=243629 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=79
SW=64566 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=86
SW=97704 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=89
SW=97642 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=100
SW=159871 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=599
SW=3156471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=149
SW=282125 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=529
SW=3018044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=127
SW=198670 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=139
SW=267860 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=200
SW=577750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=171
SW=469066 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=616
SW=3401510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=599
SW=3230344 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=74
SW=61182 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=68
SW=41223 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=527
SW=3011297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=598
SW=3166255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=529
SW=3013604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=598
SW=3157651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=89
SW=98478 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=157
SW=388340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=207
SW=549744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=67
SW=42235 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=598
SW=3158763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=496
SW=2746987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=512
SW=2822821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=597
SW=3228574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=101
SW=160222 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=208
SW=648637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=173
SW=469734 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=74
SW=62464 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=66
SW=41241 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=109
SW=151942 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=108
SW=194899 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=117
SW=158041 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=181
SW=580522 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=528
SW=3020123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=116
SW=160111 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=208
SW=601627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=597
SW=3163939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=150
SW=318455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=85
SW=97489 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=100
SW=159655 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=82
SW=71118 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=163
SW=392871 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=207
SW=591928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=598
SW=3142674 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=136
SW=252748 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=151
SW=340370 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=76
SW=43332 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=529
SW=3035715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=208
SW=653326 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=81
SW=88086 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=116
SW=241043 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=137
SW=267029 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=182
SW=578395 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=85
SW=94818 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=104
SW=223156 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=104
SW=148282 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=81
SW=85953 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=167
SW=394440 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=162
SW=384821 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=66
SW=41073 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=158
SW=389391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=82
SW=68997 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=66
SW=39630 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=116
SW=241088 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=515
SW=3404786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=598
SW=3151407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=67
SW=41010 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=163
SW=444624 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=599
SW=3158565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=528
SW=3065940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=188
SW=527301 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=139
SW=263659 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=599
SW=3217215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=527
SW=3016277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=90
SW=98283 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=179
SW=600940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=85
SW=96610 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=512
SW=2813755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=74
SW=64167 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=219
SW=607603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=136
SW=243620 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=104
SW=165301 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=147
SW=313355 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=528
SW=3019820 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=615
SW=3425072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=116
SW=243320 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=199
SW=571843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=208
SW=600583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=495
SW=2694750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=171
SW=464505 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=188
SW=524947 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=97
SW=128961 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=599
SW=3161902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=71
SW=44461 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=199
SW=585259 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=193
SW=541426 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=93
SW=125100 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=597
SW=3156742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=141
SW=256895 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=171
SW=487729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=136
SW=243173 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=511
SW=2818282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=68
SW=40519 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=138
SW=268937 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=598
SW=3162417 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=101
SW=160256 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=68
SW=39555 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=101
SW=157766 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=74
SW=60757 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=529
SW=3012875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=527
SW=3014849 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=231
SW=717428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=67
SW=42022 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=111
SW=196600 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=152
SW=332123 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=109
SW=193192 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=527
SW=3015938 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=82
SW=72480 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=117
SW=239717 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=67
SW=40972 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=81
SW=87838 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=109
SW=192872 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=74
SW=59479 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=108
SW=193828 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=67
SW=40008 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=597
SW=3232816 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=81
SW=89328 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=72
SW=42795 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=162
SW=398738 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=109
SW=176278 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=529
SW=3017792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=528
SW=3023454 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=67
SW=42090 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=219
SW=600068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=528
SW=3078120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=66
SW=41947 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=109
SW=131175 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=597
SW=3192025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=82
SW=91101 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=79
SW=66909 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=89
SW=97207 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=615
SW=3392261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=67
SW=41661 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=108
SW=197093 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=185
SW=444138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=68
SW=40905 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=616
SW=3420788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=127
SW=196942 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=116
SW=242584 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=496
SW=2714271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=189
SW=522136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=186
SW=456651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=513
SW=2902772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=189
SW=527869 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=220
SW=607165 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=75
SW=43989 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=597
SW=3198148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=140
SW=250780 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=528
SW=3007472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=66
SW=41038 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=197
SW=546100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=196
SW=579772 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=72
SW=42718 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=115
SW=159280 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=68
SW=40380 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=108
SW=178712 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=67
SW=40476 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=108
SW=195280 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=220
SW=602176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=66
SW=41388 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=122
SW=191099 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=142
SW=277889 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=116
SW=158563 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=78
SW=64612 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=496
SW=2706531 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=137
SW=247028 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=187
SW=455097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=528
SW=3073599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=78
SW=66963 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=67
SW=40618 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=129
SW=220598 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=187
SW=518691 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=104
SW=167641 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=82
SW=70522 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=195
SW=543055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=100
SW=157540 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=151
SW=331356 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=143
SW=319670 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=74
SW=61174 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=116
SW=241565 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=68
SW=40557 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=67
SW=40185 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=66
SW=40188 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=201
SW=575338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=598
SW=3163636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=149
SW=282845 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=78
SW=64143 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=145
SW=301091 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=86
SW=94276 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=116
SW=238552 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=66
SW=39288 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=196
SW=544183 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=597
SW=3202927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=513
SW=2826895 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=528
SW=3055539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=101
SW=161401 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=81
SW=85126 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=74
SW=61858 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=147
SW=302543 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=93
SW=104152 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=527
SW=3072810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=513
SW=2819059 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=209
SW=593497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=116
SW=242248 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=153
SW=337334 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=208
SW=549499 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=171
SW=464265 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=136
SW=248879 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=66
SW=39327 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=152
SW=332672 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=127
SW=219583 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=75
SW=60009 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=528
SW=3078602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=125
SW=197017 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=66
SW=39810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=67
SW=40186 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=529
SW=3011081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=116
SW=244283 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=599
SW=3159060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=71
SW=43495 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=149
SW=279908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=67
SW=40246 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=495
SW=2699244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=74
SW=64593 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=66
SW=40206 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=94
SW=107880 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=219
SW=614977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=221
SW=705112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=206
SW=548779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=528
SW=3005693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=599
SW=3198078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=68
SW=40275 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=67
SW=40456 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=180
SW=453180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=89
SW=100987 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=71
SW=40746 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=207
SW=651302 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=125
SW=197630 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=76
SW=44056 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=218
SW=608308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=97
SW=133708 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=89
SW=98038 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=528
SW=3027114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=116
SW=160396 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=535
SW=3074340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=162
SW=395274 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=162
SW=390756 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=86
SW=74871 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=529
SW=3070682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=223
SW=606664 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=68
SW=40599 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=182
SW=584608 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=75
SW=62914 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=207
SW=556729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=220
SW=703586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=200
SW=571504 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=150
SW=318290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=78
SW=68028 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=147
SW=275786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=147
SW=301844 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=105
SW=167704 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=67
SW=40758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=181
SW=458031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=116
SW=238913 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=109
SW=196631 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=146
SW=301712 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=129
SW=220346 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=68
SW=41266 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=123
SW=189253 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=75
SW=61182 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=196
SW=576970 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=180
SW=604717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=220
SW=603418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=192
SW=524283 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=188
SW=521553 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=147
SW=304922 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=218
SW=601267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=529
SW=3015137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=82
SW=69309 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=598
SW=3209824 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=148
SW=314711 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=67
SW=40284 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=599
SW=3169585 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=527
SW=2997152 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=78
SW=65151 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=68
SW=40891 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=108
SW=195757 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=67
SW=38769 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=197
SW=546898 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=108
SW=126514 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=188
SW=583438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=72
SW=43051 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=528
SW=3026145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=104
SW=168469 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=182
SW=579280 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=67
SW=40216 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=108
SW=193204 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=161
SW=396800 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=208
SW=646444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=200
SW=570208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=529
SW=3008046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=85
SW=97614 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=597
SW=3151909 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=208
SW=651710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=232
SW=715055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=616
SW=3396887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=67
SW=42438 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=512
SW=2917967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=170
SW=485958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=529
SW=3013527 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=207
SW=564378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=135
SW=244909 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=232
SW=721907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=78
SW=64854 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=128
SW=219304 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=513
SW=2823337 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=67
SW=43278 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=93
SW=128101 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=67
SW=40569 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=617
SW=3383150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=528
SW=3011321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=67
SW=41565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=599
SW=3157986 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=74
SW=63951 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=71
SW=42864 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=513
SW=2837963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=496
SW=2749474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=200
SW=574867 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=67
SW=41056 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=93
SW=101181 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=67
SW=40536 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=179
SW=456261 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=172
SW=465525 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=137
SW=265975 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=81
SW=83830 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=172
SW=465852 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=138
SW=267011 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=513
SW=2836255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=527
SW=3062856 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=74
SW=61617 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=528
SW=3020733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=75
SW=43764 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=616
SW=3380717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=67
SW=42477 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=528
SW=3043386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=92
SW=126928 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=192
SW=604528 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=209
SW=593935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=78
SW=65043 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=153
SW=332300 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=207
SW=648422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=117
SW=242246 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=209
SW=653425 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=157
SW=385530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=66
SW=40000 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=129
SW=217619 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=597
SW=3155208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=512
SW=2809330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=89
SW=99682 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=155
SW=315302 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=150
SW=315665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=158
SW=389684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=200
SW=574672 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=66
SW=40839 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=151
SW=316064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=181
SW=601927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=183
SW=582319 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=528
SW=3018447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=159
SW=387861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=511
SW=2816200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=142
SW=280976 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=195
SW=574276 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=74
SW=63766 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=197
SW=626743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=128
SW=219077 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=209
SW=604594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=71
SW=43506 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=529
SW=3001103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=208
SW=639229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=125
SW=197183 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=529
SW=3010790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=78
SW=67335 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=67
SW=40954 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=67
SW=40986 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=151
SW=314141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=598
SW=3160453 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=68
SW=41730 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=172
SW=460113 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=74
SW=64651 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=188
SW=517855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=89
SW=97939 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=172
SW=501609 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=91
SW=81801 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=208
SW=598927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=173
SW=459780 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=598
SW=3141609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=197
SW=572953 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=93
SW=120553 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=85
SW=96945 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=67
SW=39051 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=597
SW=3181395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=528
SW=3008432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=70
SW=44397 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=182
SW=582343 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=70
SW=42786 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=71
SW=42568 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=66
SW=41127 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=162
SW=388718 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=161
SW=390737 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=79
SW=65892 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=67
SW=40947 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=149
SW=280607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=74
SW=62685 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=76
SW=46078 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=71
SW=43191 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=136
SW=245225 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=66
SW=39139 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=82
SW=69751 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=82
SW=69586 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=158
SW=389318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=79
SW=63742 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=512
SW=2869841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=105
SW=171301 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=598
SW=3163617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=127
SW=219808 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=71
SW=94627 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=104
SW=171994 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=529
SW=3050187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=96
SW=128194 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=599
SW=3232753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=67
SW=42294 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=149
SW=280526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=89
SW=98809 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=158
SW=391461 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=185
SW=445245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=529
SW=3089142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=68
SW=42189 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=78
SW=66049 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=68
SW=40341 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=95
SW=67419 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=208
SW=649846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=72
SW=42169 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=528
SW=3059393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=74
SW=65055 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=511
SW=2841697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=97
SW=129810 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=109
SW=238532 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=108
SW=193847 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=78
SW=64692 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=496
SW=2711847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=117
SW=238304 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=89
SW=100114 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=117
SW=240617 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=193
SW=525520 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=211
SW=593891 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=528
SW=3018810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=67
SW=41979 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=70
SW=43233 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=196
SW=544432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=528
SW=3015359 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=100
SW=142711 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=100
SW=100216 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=598
SW=3210069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=67
SW=40818 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=172
SW=462666 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=116
SW=240401 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=67
SW=39633 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=67
SW=41767 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=92
SW=125386 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=139
SW=262412 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=108
SW=195460 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=181
SW=445953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=108
SW=177055 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=116
SW=159748 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=209
SW=650959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=598
SW=3156507 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=68
SW=39955 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=183
SW=618706 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=66
SW=40531 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=148
SW=315674 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=528
SW=3030672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=101
SW=100600 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=71
SW=42742 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=93
SW=102634 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=529
SW=3023609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=511
SW=2830319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=529
SW=3049197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=79
SW=67647 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=148
SW=306467 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=96
SW=132790 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=68
SW=39000 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=212
SW=560169 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=220
SW=706670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=599
SW=3160266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=90
SW=99526 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=67
SW=38796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=68
SW=38721 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=201
SW=624076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=122
SW=189253 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=68
SW=38988 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=75
SW=59371 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=89
SW=99810 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=90
SW=98275 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=105
SW=167023 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=71
SW=41337 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=527
SW=3021578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=200
SW=575518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=67
SW=39759 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=599
SW=3152025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=116
SW=241949 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=515
SW=2837276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=92
SW=127549 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=82
SW=70761 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=617
SW=3451619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=171
SW=462294 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=529
SW=3020361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=81
SW=85672 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=188
SW=522199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=147
SW=246974 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=71
SW=42031 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=135
SW=193094 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=597
SW=3181446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=528
SW=3018956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=79
SW=65250 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=196
SW=548224 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=528
SW=3058743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=172
SW=468225 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=136
SW=245203 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=220
SW=705584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=68
SW=40963 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=109
SW=194686 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=85
SW=96463 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=75
SW=61927 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=68
SW=41409 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=207
SW=711116 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=188
SW=520192 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=617
SW=3378275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=67
SW=39483 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=68
SW=40821 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=67
SW=41001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=224
SW=649480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=513
SW=2814803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=127
SW=219622 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=527
SW=3062567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=72
SW=43821 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=128
SW=219793 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=153
SW=334496 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=117
SW=239330 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=78
SW=64200 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=109
SW=196598 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=81
SW=87510 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=209
SW=598276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=108
SW=179368 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=108
SW=194368 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=68
SW=41631 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=513
SW=2799305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=117
SW=238777 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=196
SW=570472 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=67
SW=40791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=140
SW=257305 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=497
SW=2701602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=86
SW=63085 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=133
SW=229997 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=89
SW=96955 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=108
SW=126028 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=74
SW=45474 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=96
SW=132295 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=172
SW=465918 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=597
SW=3160735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=171
SW=458916 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=188
SW=524344 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=528
SW=3017159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=512
SW=2825483 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=529
SW=3027761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=74
SW=45292 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=182
SW=581167 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=616
SW=3391514 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=81
SW=41769 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=67
SW=40860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=68
SW=40291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=67
SW=40308 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=67
SW=40477 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=66
SW=40686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=597
SW=3211708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=171
SW=471117 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=528
SW=3008459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=136
SW=304661 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=86
SW=97561 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=200
SW=586954 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=82
SW=84277 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=173
SW=461484 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=172
SW=459720 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=66
SW=40191 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=528
SW=3064140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=179
SW=454209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=496
SW=2695200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=208
SW=600175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=208
SW=592537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=209
SW=592663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=173
SW=466578 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=71
SW=42300 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=218
SW=606293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=599
SW=3188479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=128
SW=218539 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=529
SW=3014667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=67
SW=39756 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=75
SW=61272 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=82
SW=69330 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=513
SW=2825020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=108
SW=181148 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=209
SW=600046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=161
SW=389315 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=108
SW=199702 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=101
SW=162922 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=528
SW=3013671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=172
SW=465430 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=192
SW=532332 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=598
SW=3158725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=181
SW=452283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=79
SW=64684 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=67
SW=41199 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=511
SW=2844877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=81
SW=92067 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=163
SW=429303 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=150
SW=312188 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=495
SW=2754085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=616
SW=3378650 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=598
SW=3161853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=93
SW=103561 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=108
SW=197696 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=158
SW=333086 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=67
SW=41376 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=67
SW=41286 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=527
SW=3095145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=597
SW=3177670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=197
SW=582589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=192
SW=519148 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=68
SW=41326 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=599
SW=3183504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=156
SW=293018 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=131
SW=210643 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=597
SW=3161086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=78
SW=67503 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=180
SW=448467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=159
SW=388440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=86
SW=92239 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=208
SW=686612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=126
SW=194690 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=67
SW=40816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=181
SW=456141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=615
SW=3389972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=139
SW=286475 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=162
SW=396026 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=597
SW=3154230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=527
SW=3011018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=209
SW=591550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=74
SW=44962 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=511
SW=2874854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=199
SW=577128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=67
SW=39340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=187
SW=524592 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=108
SW=195904 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=85
SW=88738 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=78
SW=64518 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=616
SW=3446957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=598
SW=3152748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=125
SW=193615 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=173
SW=511869 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=108
SW=195379 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=188
SW=532093 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=197
SW=572383 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=71
SW=41673 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=68
SW=40686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=597
SW=3211675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=74
SW=63046 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=196
SW=570238 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=207
SW=550159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=196
SW=571447 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=527
SW=3070692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=188
SW=526755 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=528
SW=2998146 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=512
SW=2822134 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=188
SW=525627 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=136
SW=247951 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=76
SW=43956 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=598
SW=3200809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=528
SW=3021681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=221
SW=707708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=67
SW=40210 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=128
SW=218717 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=108
SW=180692 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=133
SW=188447 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=66
SW=40494 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=599
SW=3154002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=108
SW=179134 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=89
SW=97936 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=108
SW=177085 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=173
SW=460638 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=527
SW=3010122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=127
SW=194245 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=597
SW=3160147 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=78
SW=66283 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=219
SW=609046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=529
SW=3068967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=163
SW=391755 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=152
SW=339860 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=85
SW=94990 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=118
SW=159967 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=188
SW=526033 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=72
SW=41436 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=127
SW=195200 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=495
SW=2698882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=188
SW=522624 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=497
SW=2744061 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=201
SW=576040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=148
SW=289853 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=189
SW=527193 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=145
SW=299486 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=153
SW=331730 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=529
SW=3078975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=231
SW=726416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=512
SW=2814634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=146
SW=298718 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=74
SW=60556 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=207
SW=559132 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=129
SW=216241 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=512
SW=2839138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=598
SW=3157902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=172
SW=465342 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=81
SW=86517 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=101
SW=159436 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=77
SW=63358 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=78
SW=67864 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=71
SW=42543 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=108
SW=195511 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=220
SW=655648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=85
SW=97137 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=85
SW=92692 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=232
SW=717113 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=140
SW=249764 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=511
SW=2836255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=79
SW=66409 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=68
SW=41883 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=162
SW=381675 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=599
SW=3161092 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=109
SW=197452 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=207
SW=694795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=172
SW=460813 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=617
SW=3392264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=85
SW=92202 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=529
SW=3028962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=108
SW=195298 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=527
SW=3059018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=92
SW=127705 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=67
SW=44593 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=67
SW=41184 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=67
SW=40716 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=67
SW=40839 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=128
SW=219025 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=68
SW=40281 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=104
SW=166912 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=137
SW=244885 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=109
SW=195745 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=511
SW=2836336 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=512
SW=2831602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=218
SW=608189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=101
SW=136795 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=100
SW=157633 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=85
SW=93966 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=108
SW=193942 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=163
SW=389202 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=196
SW=574534 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=116
SW=242051 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=597
SW=3160273 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=151
SW=338114 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=68
SW=41127 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=171
SW=462921 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=68
SW=41059 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=95
SW=66171 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=68
SW=40770 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=529
SW=3024396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=68
SW=42844 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=223
SW=708167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=196
SW=543604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=172
SW=463557 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=90
SW=102792 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=220
SW=759158 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=159
SW=371150 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=68
SW=39217 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=529
SW=3006629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=128
SW=219149 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=598
SW=3160504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=196
SW=583231 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=89
SW=99682 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=68
SW=39124 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=179
SW=600196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=116
SW=160987 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=171
SW=537844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=85
SW=97174 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=193
SW=508386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=108
SW=194863 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=117
SW=237004 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=66
SW=39669 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=171
SW=482307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=163
SW=391023 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=67
SW=39135 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=597
SW=3203965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=74
SW=61894 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=101
SW=102357 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=219
SW=602047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=219
SW=601135 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=599
SW=3210403 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=83
SW=69550 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=127
SW=196064 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=195
SW=573247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=527
SW=3041825 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=122
SW=188575 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=67
SW=39898 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=196
SW=571153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=172
SW=466425 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=68
SW=39904 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=116
SW=160180 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=200
SW=574387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=207
SW=556306 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=219
SW=599581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=159
SW=389109 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=501
SW=2716461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=90
SW=99624 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=598
SW=3155545 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=181
SW=449805 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=89
SW=101356 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=86
SW=72825 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=179
SW=448758 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=611
SW=3232216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=137
SW=248336 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=85
SW=96067 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=220
SW=605692 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=152
SW=339044 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=89
SW=96591 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=511
SW=2830477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=116
SW=158827 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=89
SW=100405 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=599
SW=3224539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=82
SW=85683 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=96
SW=134875 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=172
SW=458628 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=220
SW=608021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=78
SW=63486 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=208
SW=659668 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=68
SW=39766 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=529
SW=3191001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=97
SW=135787 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=100
SW=157282 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=157
SW=391428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=162
SW=392468 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=108
SW=195955 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=163
SW=392160 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=101
SW=139591 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=598
SW=3160414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=196
SW=553129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=78
SW=64684 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=599
SW=3206682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=67
SW=42735 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=196
SW=575836 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=220
SW=601996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=72
SW=43465 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=108
SW=195517 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=512
SW=2872325 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=89
SW=101074 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=116
SW=159946 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=85
SW=97003 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=93
SW=102441 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=116
SW=241418 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=529
SW=3051855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=82
SW=69924 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=67
SW=41068 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=81
SW=87232 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=68
SW=38467 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=208
SW=592672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=209
SW=648085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=512
SW=2892928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=141
SW=286718 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=108
SW=194980 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=598
SW=3164532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=207
SW=542583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=140
SW=251738 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=116
SW=235519 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=96
SW=130648 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=163
SW=389022 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=81
SW=86383 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=85
SW=94945 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=67
SW=39325 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=81
SW=87592 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=599
SW=3211456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=635
SW=3552564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=117
SW=243211 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=85
SW=96358 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=162
SW=394811 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=140
SW=247840 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=149
SW=315392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=116
SW=240656 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=71
SW=41668 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=181
SW=460062 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=71
SW=43470 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=108
SW=194743 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=187
SW=515971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=71
SW=42037 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=82
SW=68149 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=527
SW=3012951 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=116
SW=242249 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=101
SW=161386 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=162
SW=388901 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=78
SW=64956 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=153
SW=341235 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=187
SW=524128 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=162
SW=391512 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=219
SW=577009 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=192
SW=532042 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=180
SW=449064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=85
SW=96144 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=68
SW=39987 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=200
SW=587569 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=183
SW=633851 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=78
SW=65322 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=513
SW=2837071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=72
SW=44295 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=74
SW=64143 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=66
SW=39447 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=126
SW=192254 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=162
SW=389009 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=179
SW=637741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=171
SW=464325 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=529
SW=3011454 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=529
SW=3014114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=108
SW=179432 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=171
SW=465855 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=71
SW=41376 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=597
SW=3199867 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=163
SW=400361 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=196
SW=545272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=108
SW=197707 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=85
SW=91699 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=232
SW=715967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=82
SW=88426 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=195
SW=572068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=68
SW=39882 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=146
SW=295196 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=78
SW=64578 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=598
SW=3179827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=81
SW=89656 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=529
SW=3028155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=68
SW=41805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=108
SW=179044 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=79
SW=65694 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=116
SW=241069 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=173
SW=459879 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=119
SW=159649 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=116
SW=234602 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=137
SW=262448 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=528
SW=3017657 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=68
SW=41077 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=182
SW=579853 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=137
SW=245390 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=140
SW=283769 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=181
SW=494788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=200
SW=573918 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=129
SW=221953 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=123
SW=191422 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=513
SW=2835440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=182
SW=637777 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=108
SW=177937 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=67
SW=40167 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=66
SW=40516 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=599
SW=3164920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=512
SW=2811823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=66
SW=41529 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=219
SW=606793 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=68
SW=41172 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=192
SW=524385 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=161
SW=397881 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=181
SW=580195 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=71
SW=43891 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=71
SW=43425 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=527
SW=3000393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=66
SW=41679 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=617
SW=3408509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=527
SW=3025218 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=162
SW=435297 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=170
SW=483168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=67
SW=40924 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=127
SW=195892 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=79
SW=60984 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=150
SW=311762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=116
SW=241444 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=67
SW=40974 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=151
SW=332681 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=529
SW=3061047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=161
SW=393615 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=511
SW=2816557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=513
SW=2829947 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=125
SW=197206 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=597
SW=3216475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=72
SW=44227 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=158
SW=381177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=529
SW=3016143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=159
SW=394595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=141
SW=251042 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=150
SW=312582 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=598
SW=3158715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=197
SW=574771 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=208
SW=648167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=162
SW=388335 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=207
SW=603889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=136
SW=248029 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=148
SW=314783 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=68
SW=40620 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=74
SW=63364 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=85
SW=92637 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=74
SW=59832 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=513
SW=2901080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=528
SW=3039705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=117
SW=240403 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=209
SW=638797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=130
SW=215245 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=200
SW=575410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=497
SW=2706760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=616
SW=3373814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=74
SW=60423 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=597
SW=3188662 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=86
SW=93189 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=179
SW=446817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=136
SW=248603 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=512
SW=2834275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=533
SW=2997675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=96
SW=131329 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=82
SW=85363 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=158
SW=391254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=158
SW=387702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=101
SW=159301 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=517
SW=2850388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=513
SW=2835743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=221
SW=707308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=74
SW=61065 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=617
SW=3383210 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=201
SW=575886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=67
SW=41907 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=208
SW=551950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=158
SW=388161 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=513
SW=2849756 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=85
SW=93202 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=201
SW=629882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=81
SW=89563 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=188
SW=526938 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=497
SW=2700589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=528
SW=3063957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=68
SW=40945 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=104
SW=169057 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=207
SW=598108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=149
SW=282314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=74
SW=60043 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=68
SW=39330 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=71
SW=42336 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=100
SW=139048 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=497
SW=2702953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=86
SW=93942 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=78
SW=42588 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=512
SW=2839786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=82
SW=88770 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=74
SW=63384 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=224
SW=611215 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=528
SW=3015539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=66
SW=41634 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=108
SW=195370 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=158
SW=388236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=187
SW=524350 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=146
SW=300578 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=513
SW=2815828 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=72
SW=43590 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=67
SW=40269 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=496
SW=2701384 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=78
SW=68217 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=75
SW=62646 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=172
SW=459036 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=188
SW=524079 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=104
SW=167095 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=115
SW=157889 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=599
SW=3148228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=99
SW=98395 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=85
SW=94737 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=67
SW=40158 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=116
SW=238174 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=66
SW=40806 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=161
SW=394362 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=67
SW=40642 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=617
SW=3378884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=528
SW=3075426 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=138
SW=269689 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=173
SW=465414 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=90
SW=76669 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=528
SW=3050640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=598
SW=3159154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=67
SW=42702 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=529
SW=3071592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=151
SW=330336 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=147
SW=296723 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=209
SW=649595 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=82
SW=86500 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=145
SW=301427 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=71
SW=42925 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=496
SW=2698642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=116
SW=237436 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=111
SW=160849 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=173
SW=466956 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=598
SW=3234151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=196
SW=573094 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=598
SW=3154248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=78
SW=66694 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=136
SW=245792 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=68
SW=39093 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=126
SW=194411 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=89
SW=96897 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=634
SW=3517761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=209
SW=599035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=187
SW=523365 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=101
SW=160225 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=512
SW=2825659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=148
SW=282401 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=75
SW=47406 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=66
SW=39723 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=74
SW=59821 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=146
SW=303971 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=188
SW=523336 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=68
SW=40068 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=127
SW=195362 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=74
SW=61573 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=197
SW=543489 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=148
SW=281822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=141
SW=253439 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=86
SW=73488 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=616
SW=3388883 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=68
SW=42030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=180
SW=450297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=85
SW=98617 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=72
SW=42894 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=108
SW=195115 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=122
SW=188983 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=138
SW=263375 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=599
SW=3156108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=72
SW=42955 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=68
SW=41178 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=94
SW=97684 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=513
SW=2862998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=68
SW=40809 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=196
SW=548743 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=173
SW=465987 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=125
SW=196138 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=126
SW=194681 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=68
SW=39117 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=512
SW=3365153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=172
SW=465912 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=197
SW=544180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=78
SW=64725 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=159
SW=388965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=162
SW=387684 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=89
SW=96592 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=68
SW=40198 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=68
SW=41796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=529
SW=3020481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=528
SW=3072174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=81
SW=65220 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=597
SW=3147670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=82
SW=71815 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=188
SW=583402 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=153
SW=329813 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=179
SW=602060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=117
SW=242516 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=67
SW=39171 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=512
SW=2839501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=140
SW=255821 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=108
SW=194935 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=495
SW=2692764 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=208
SW=608122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=116
SW=244586 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=171
SW=519880 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=188
SW=526102 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=599
SW=3161737 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=140
SW=285677 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=192
SW=507021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=66
SW=40647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=511
SW=2831297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=180
SW=455949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=67
SW=39456 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=219
SW=600763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=86
SW=73137 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=104
SW=166574 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=75
SW=63273 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=598
SW=3149485 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=86
SW=96253 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=72
SW=42343 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=197
SW=542949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=199
SW=624760 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=172
SW=464127 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=171
SW=465069 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=105
SW=166996 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=157
SW=383958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=93
SW=101200 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=513
SW=2878729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=162
SW=386450 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=67
SW=40830 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=127
SW=221453 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=138
SW=270257 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=527
SW=3023544 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=528
SW=3030588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=136
SW=247507 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=513
SW=2868542 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=217
SW=603508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=71
SW=41538 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=220
SW=706172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=72
SW=41862 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=137
SW=247568 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=67
SW=40195 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=125
SW=195730 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=66
SW=39399 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=188
SW=523774 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=513
SW=2839588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=139
SW=270473 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=207
SW=550270 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=74
SW=60375 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=83
SW=70014 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=179
SW=452994 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=180
SW=458389 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=136
SW=245402 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=188
SW=523986 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=141
SW=256393 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=148
SW=313631 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=68
SW=39861 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=151
SW=331340 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=85
SW=96052 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=67
SW=39951 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=68
SW=38643 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=529
SW=3072273 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=68
SW=39927 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=81
SW=84406 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=66
SW=38352 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=96
SW=129835 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=90
SW=100132 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=68
SW=38604 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=180
SW=601717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=81
SW=84148 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=150
SW=317228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=528
SW=3031172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=90
SW=80322 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=128
SW=225383 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=512
SW=2892596 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=78
SW=65170 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=209
SW=652259 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=67
SW=39075 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=67
SW=39211 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=79
SW=64888 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=67
SW=38967 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=153
SW=270458 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=82
SW=69894 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=180
SW=602264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=220
SW=613759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=67
SW=39627 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=75
SW=60952 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=72
SW=40972 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=67
SW=39084 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=616
SW=3386699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=172
SW=463530 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=183
SW=639565 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=128
SW=221401 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=89
SW=99178 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=67
SW=39696 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=159
SW=388191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=101
SW=158326 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=512
SW=2830699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=117
SW=275318 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=116
SW=160504 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=147
SW=302610 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=68
SW=39598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=71
SW=41829 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=122
SW=193327 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=528
SW=3029862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=513
SW=2820346 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=208
SW=550753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=74
SW=45006 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=208
SW=547939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=136
SW=246670 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=598
SW=3158179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=180
SW=449415 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=207
SW=550497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=192
SW=530097 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=173
SW=519715 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=74
SW=61771 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=67
SW=39924 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=141
SW=254258 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=196
SW=449094 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=161
SW=395748 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=87
SW=75030 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=68
SW=38679 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=161
SW=395132 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=68
SW=39357 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=512
SW=2869006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=528
SW=3026700 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=193
SW=526453 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=158
SW=442062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=598
SW=3158976 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=219
SW=607729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=89
SW=97552 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=75
SW=60955 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=496
SW=2708157 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=208
SW=659198 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=100
SW=159226 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=196
SW=579046 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=68
SW=39516 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=100
SW=158429 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=115
SW=156796 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=513
SW=2825572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=162
SW=393437 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=170
SW=487671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=189
SW=523818 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=161
SW=387984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=85
SW=96159 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=125
SW=196552 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=181
SW=578428 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=96
SW=127453 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=68
SW=40491 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=616
SW=3387113 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=78
SW=67758 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=189
SW=527203 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=108
SW=194965 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=67
SW=40458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=208
SW=600616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=75
SW=62268 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=66
SW=40198 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=179
SW=445707 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=201
SW=574615 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=205
SW=624337 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=82
SW=69274 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=195
SW=570850 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=67
SW=40839 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=66
SW=40137 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=108
SW=129604 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=173
SW=463137 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=66
SW=39639 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=82
SW=70116 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=599
SW=3219796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=68
SW=42301 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=67
SW=42193 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=172
SW=465885 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=116
SW=239333 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=109
SW=195932 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=151
SW=332670 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=78
SW=66339 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=197
SW=585445 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=74
SW=63649 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=146
SW=301838 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=108
SW=195322 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=209
SW=596866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=90
SW=78271 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=617
SW=3403121 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=512
SW=2836384 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=82
SW=89916 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=512
SW=2815987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=68
SW=42003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=597
SW=3152497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=208
SW=598552 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=152
SW=331904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=109
SW=180292 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=529
SW=3033501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=92
SW=121282 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=67
SW=41697 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=599
SW=3207565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=230
SW=719648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=104
SW=169165 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=67
SW=40680 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=97
SW=130531 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=68
SW=38731 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=89
SW=101416 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=139
SW=264242 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=163
SW=396405 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=528
SW=2999675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=512
SW=2824508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=129
SW=221933 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=68
SW=39111 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=78
SW=64777 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=68
SW=40423 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=68
SW=40089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=172
SW=467871 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=200
SW=566224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=85
SW=96424 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=68
SW=40240 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=86
SW=94471 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=616
SW=3446123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=66
SW=40821 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=495
SW=2713980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=193
SW=512839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=81
SW=91224 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=147
SW=302816 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=72
SW=41116 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=100
SW=157054 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=496
SW=2705850 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=72
SW=44136 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=528
SW=3024801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=513
SW=2801821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=527
SW=3028206 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=148
SW=285614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=597
SW=3223534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=598
SW=3156612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=598
SW=3152064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=137
SW=268709 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=529
SW=3066114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=92
SW=127915 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=182
SW=580579 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=132
SW=233473 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=85
SW=95182 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=192
SW=504036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=218
SW=601369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=529
SW=3070680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=208
SW=599354 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=209
SW=661198 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=67
SW=39934 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=70
SW=42285 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=67
SW=38268 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=617
SW=3389957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=82
SW=71307 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=142
SW=283337 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=513
SW=2891698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=68
SW=42861 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=527
SW=3024543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=529
SW=3073050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=201
SW=577813 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=78
SW=64342 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=138
SW=263675 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=159
SW=384170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=85
SW=91821 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=528
SW=3074406 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=154
SW=258422 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=199
SW=574386 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=66
SW=42046 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=201
SW=584581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=528
SW=3068682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=149
SW=314456 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=75
SW=45675 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=68
SW=45811 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=187
SW=527497 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=82
SW=41442 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=67
SW=40854 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=195
SW=584197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=78
SW=66529 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=231
SW=719735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=529
SW=3023717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=529
SW=3082650 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=71
SW=44731 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=598
SW=3186466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=597
SW=3149719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=66
SW=41007 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=67
SW=41710 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=72
SW=43923 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=82
SW=88168 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=200
SW=589072 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=100
SW=159130 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=196
SW=504933 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=219
SW=604387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=71
SW=41860 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=163
SW=392652 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=89
SW=96919 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=180
SW=452334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=75
SW=61638 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=142
SW=276740 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=66
SW=39039 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=67
SW=38148 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=89
SW=96787 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=529
SW=3067590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=67
SW=41625 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=79
SW=66282 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=127
SW=218737 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=78
SW=64435 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=125
SW=193270 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=615
SW=3455202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=598
SW=3156378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=529
SW=3027029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=109
SW=196150 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=135
SW=248105 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=185
SW=446166 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=78
SW=64756 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=528
SW=3011049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=599
SW=3176725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=196
SW=546517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=116
SW=241031 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=89
SW=102628 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=67
SW=39216 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=599
SW=3161245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=67
SW=39702 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=68
SW=39717 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=75
SW=60897 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=127
SW=218491 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=181
SW=582070 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=72
SW=42075 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=67
SW=38889 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=185
SW=447105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=75
SW=43906 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=82
SW=85381 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=597
SW=3197190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=82
SW=72250 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=66
SW=39867 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=66
SW=40023 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=76
SW=44760 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=74
SW=61524 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=82
SW=70926 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=117
SW=242675 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=617
SW=3455007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=74
SW=63285 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=108
SW=195461 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=527
SW=3017424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=78
SW=65716 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=129
SW=212693 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=181
SW=582133 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=126
SW=196156 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=139
SW=262778 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=68
SW=39306 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=108
SW=195160 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=68
SW=40621 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=615
SW=3434079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=599
SW=3160815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=67
SW=41598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=180
SW=602668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=149
SW=296240 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=208
SW=609628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=598
SW=3178962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=170
SW=486939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=528
SW=3015209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=75
SW=45184 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=162
SW=390909 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=209
SW=651128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=67
SW=39438 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=75
SW=62152 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=67
SW=39856 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=634
SW=3526869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=157
SW=392442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=93
SW=123844 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=598
SW=3209407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=171
SW=467439 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=634
SW=3553633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=513
SW=2824418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=162
SW=385548 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=173
SW=462855 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=85
SW=95784 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=528
SW=3016044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=512
SW=2869921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=86
SW=95796 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=83
SW=69970 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=96
SW=128908 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=67
SW=40056 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=162
SW=388479 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=67
SW=41245 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=139
SW=285695 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=100
SW=158251 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=108
SW=179035 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=83
SW=70308 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=150
SW=312500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=513
SW=2826808 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=219
SW=602732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=104
SW=170335 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=220
SW=706925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=195
SW=544216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=96
SW=131020 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=512
SW=2818972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=71
SW=43882 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=496
SW=2753350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=161
SW=393786 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=196
SW=573310 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=109
SW=195061 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=147
SW=280418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=152
SW=332297 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=67
SW=39594 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=599
SW=3194875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=528
SW=3021267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=86
SW=96805 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=179
SW=652205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=207
SW=594760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=528
SW=3012284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=72
SW=42207 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=97
SW=133243 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=219
SW=643733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=68
SW=41403 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=598
SW=3187177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=172
SW=470139 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=162
SW=387735 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=208
SW=649901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=86
SW=96756 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=231
SW=722798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=513
SW=2840459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=78
SW=65862 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=74
SW=63741 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=100
SW=140632 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=183
SW=584989 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=68
SW=40770 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=68
SW=40050 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=220
SW=605902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=116
SW=244355 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=208
SW=648430 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=172
SW=460476 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=68
SW=40542 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=127
SW=215926 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=197
SW=625228 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=138
SW=264212 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=159
SW=390255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=108
SW=192700 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=529
SW=3000642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=219
SW=644020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=139
SW=257039 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=109
SW=194977 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=78
SW=65139 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=129
SW=219826 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=171
SW=460806 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=93
SW=102136 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=207
SW=591673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=72
SW=44490 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=188
SW=525979 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=189
SW=520221 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=189
SW=596992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=85
SW=96202 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=172
SW=385944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=511
SW=2832196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=187
SW=521136 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=108
SW=198967 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=172
SW=463005 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=205
SW=625835 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=78
SW=65013 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=158
SW=389160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=90
SW=100069 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=158
SW=388089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=78
SW=44982 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=597
SW=3212122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=219
SW=710174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=189
SW=524611 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=78
SW=64960 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=183
SW=444990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=67
SW=40809 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=67
SW=38841 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=220
SW=600418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=158
SW=384137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=89
SW=100803 ns
SW Assignments= 2 -1 0 1 -1 
Solved 2529 problems


==> results/spec_auction_3_verilator_30_july.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=148
SW=12376 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=168
SW=21413 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=1898
SW=158892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=187
SW=16963 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=127
SW=10817 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=60
SW=6575 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=1772
SW=156024 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=70
SW=7192 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=60
SW=6191 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=60
SW=6594 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=1898
SW=242115 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=384
SW=34020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=70
SW=9653 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=1772
SW=149627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=1772
SW=152107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=168
SW=13460 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=60
SW=5375 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=1898
SW=163685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=60
SW=6539 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=106
SW=8272 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=60
SW=6765 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=303
SW=24009 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=277
SW=21386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=448
SW=34000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=1898
SW=161529 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=168
SW=14548 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=323
SW=24530 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=1707
SW=140167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=1772
SW=219045 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=393
SW=31803 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=187
SW=16759 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=359
SW=40154 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=194
SW=14753 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=80
SW=7805 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=60
SW=6149 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=358
SW=30330 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=124
SW=8774 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=168
SW=14005 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=94
SW=8163 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=88
SW=8865 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=60
SW=5965 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=392
SW=32701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=359
SW=26745 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=80
SW=8127 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=88
SW=8279 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=80
SW=8138 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=386
SW=33813 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=1772
SW=149985 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=303
SW=34748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=168
SW=14729 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=60
SW=6476 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=303
SW=23343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=94
SW=7861 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=272
SW=22053 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=1707
SW=142435 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=60
SW=7535 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=303
SW=26588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=88
SW=8305 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=1772
SW=157622 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=124
SW=9358 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=1898
SW=158717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=1991
SW=167474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=406
SW=35727 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=358
SW=29668 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=94
SW=7637 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=238
SW=18236 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=168
SW=14223 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=323
SW=24969 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=323
SW=24391 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=88
SW=8495 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=70
SW=6441 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=94
SW=7860 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=358
SW=31295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=1707
SW=141292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=60
SW=7255 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=448
SW=35638 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=494
SW=39574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=94
SW=7785 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=60
SW=6089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=1898
SW=155395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=1898
SW=245194 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=106
SW=8747 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=1707
SW=139433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=351
SW=26346 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=60
SW=5796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=60
SW=5629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=374
SW=30121 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=323
SW=25224 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=303
SW=26249 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=386
SW=34131 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=80
SW=6992 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=238
SW=26161 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=148
SW=11209 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=405
SW=34513 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=60
SW=6060 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=393
SW=33068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=494
SW=39807 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=1772
SW=151964 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=136
SW=9798 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=238
SW=18341 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=351
SW=39679 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=80
SW=8440 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=60
SW=6277 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=1772
SW=221005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=80
SW=6420 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=392
SW=32944 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=106
SW=13134 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=194
SW=25536 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=187
SW=16711 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=1772
SW=150254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=439
SW=37356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=60
SW=6202 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=323
SW=23867 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=106
SW=9488 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=358
SW=30523 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=303
SW=24530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=161
SW=13352 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=70
SW=6669 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=406
SW=34418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=1772
SW=151113 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=121
SW=9964 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=173
SW=11282 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=187
SW=16214 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=187
SW=17316 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=88
SW=7692 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=168
SW=14637 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=70
SW=5588 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=359
SW=28001 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=60
SW=9628 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=1772
SW=150890 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=106
SW=8273 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=60
SW=5720 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=153
SW=12153 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=209
SW=15082 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=1898
SW=159282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=94
SW=8136 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=124
SW=9450 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=60
SW=5953 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=70
SW=5925 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=358
SW=29748 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=106
SW=8796 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=303
SW=23717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=94
SW=7173 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=448
SW=34858 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=351
SW=26100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=60
SW=5895 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=365
SW=25561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=209
SW=14385 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=216
SW=15549 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=1772
SW=151176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=1898
SW=159247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=209
SW=15225 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=272
SW=22193 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=88
SW=8012 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=70
SW=6821 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=60
SW=5357 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=60
SW=6249 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=209
SW=15121 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=256
SW=20505 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=386
SW=32700 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=127
SW=10868 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=1772
SW=149024 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=1772
SW=151316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=405
SW=33352 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=1707
SW=141212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=153
SW=12624 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=1898
SW=149757 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=386
SW=33398 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=272
SW=17819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=60
SW=6034 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=60
SW=7337 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=80
SW=7141 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=80
SW=9061 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=1772
SW=148812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=448
SW=33889 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=303
SW=22710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=359
SW=28148 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=1898
SW=158168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=60
SW=5872 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=209
SW=14718 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=1898
SW=157202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=70
SW=5702 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=209
SW=16224 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=374
SW=30028 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=439
SW=36328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=1707
SW=141099 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=161
SW=13161 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=405
SW=33536 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=158
SW=12344 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=323
SW=23502 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=94
SW=8366 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=450
SW=33469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=1772
SW=149151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=106
SW=8750 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=1772
SW=148868 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=168
SW=15084 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=94
SW=7367 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=234
SW=17736 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=60
SW=5971 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=1991
SW=166472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=1590
SW=135497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=448
SW=33519 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=1772
SW=150295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=1772
SW=151084 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=187
SW=17455 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=168
SW=13921 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=1707
SW=140921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=1898
SW=156741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=60
SW=6454 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=88
SW=9040 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=439
SW=37266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=80
SW=7267 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=394
SW=31174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=106
SW=9072 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=60
SW=7096 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=1898
SW=157876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=60
SW=7338 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=450
SW=35912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=94
SW=8940 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=161
SW=14445 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=60
SW=8076 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=153
SW=13419 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=60
SW=6384 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=1707
SW=141307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=358
SW=30774 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=1707
SW=143788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=80
SW=7192 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=173
SW=12005 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=448
SW=33576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=124
SW=9613 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=1898
SW=166297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=94
SW=7911 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=303
SW=24409 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=94
SW=7984 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=405
SW=33940 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=359
SW=28257 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=359
SW=27325 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=1772
SW=150409 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=168
SW=13300 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=127
SW=10897 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=60
SW=6432 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=60
SW=6581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=168
SW=13812 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=448
SW=32839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=323
SW=24390 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=94
SW=7344 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=358
SW=30500 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=115
SW=7863 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=1772
SW=149473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=141
SW=10566 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=384
SW=34143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=365
SW=30043 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=323
SW=25123 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=263
SW=19447 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=158
SW=11961 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=60
SW=5946 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=70
SW=6518 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=209
SW=16192 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=60
SW=5822 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=70
SW=5700 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=359
SW=28580 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=256
SW=20409 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=1707
SW=136638 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=358
SW=30974 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=70
SW=6726 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=60
SW=6509 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=1898
SW=156169 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=124
SW=9569 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=358
SW=29868 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=448
SW=32520 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=450
SW=33678 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=1772
SW=148615 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=153
SW=11803 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=168
SW=13635 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=88
SW=9939 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=187
SW=17197 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=161
SW=13896 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=351
SW=26213 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=138
SW=9036 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=88
SW=8917 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=1898
SW=161132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=1898
SW=155614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=1898
SW=158622 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=256
SW=19816 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=80
SW=7316 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=106
SW=10124 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=1707
SW=140518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=263
SW=19634 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=1707
SW=151058 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=187
SW=16297 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=70
SW=6249 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=209
SW=16004 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=124
SW=10500 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=60
SW=6069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=1898
SW=158800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=405
SW=38708 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=70
SW=6534 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=126
SW=10412 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=80
SW=11061 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=323
SW=24571 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=70
SW=9410 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=124
SW=10094 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=70
SW=9866 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=439
SW=35470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=1898
SW=155987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=1991
SW=168606 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=448
SW=33345 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=303
SW=23829 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=1898
SW=162301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=448
SW=33701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=60
SW=5998 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=238
SW=18299 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=102
SW=7717 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=80
SW=7020 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=448
SW=35214 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=94
SW=7254 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=136
SW=9153 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=80
SW=7367 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=60
SW=5983 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=448
SW=35005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=70
SW=6184 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=60
SW=7240 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=359
SW=28341 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=448
SW=33506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=1898
SW=157233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=358
SW=29924 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=439
SW=36032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=1898
SW=149798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=60
SW=5694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=158
SW=12127 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=494
SW=39608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=1707
SW=139812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=450
SW=34240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=70
SW=6494 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=1898
SW=158221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=127
SW=10614 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=124
SW=8751 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=1991
SW=167520 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=358
SW=30375 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=70
SW=6330 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=161
SW=12835 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=187
SW=17886 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=272
SW=21621 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=323
SW=25098 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=1772
SW=149802 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=303
SW=23656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=126
SW=10266 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=168
SW=13836 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=272
SW=22216 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=448
SW=34038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=88
SW=8331 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=1898
SW=157853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=209
SW=15412 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=351
SW=27665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=1707
SW=141739 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=187
SW=16610 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=277
SW=19881 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=359
SW=27169 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=365
SW=29821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=323
SW=25337 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=161
SW=13786 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=127
SW=10988 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=161
SW=12438 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=94
SW=7052 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=392
SW=31199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=359
SW=26699 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=1898
SW=156526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=222
SW=18845 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=1898
SW=159555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=238
SW=17429 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=126
SW=10179 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=1898
SW=158265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=450
SW=33971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=80
SW=7083 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=102
SW=8871 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=1898
SW=150296 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=60
SW=5954 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=80
SW=6810 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=225
SW=15851 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=263
SW=23859 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=126
SW=10746 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=70
SW=6113 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=60
SW=6098 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=358
SW=31383 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=60
SW=5894 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=115
SW=7612 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=386
SW=33796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=60
SW=5914 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=1772
SW=150217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=494
SW=38886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=153
SW=18209 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=1898
SW=157272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=60
SW=7002 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=153
SW=12490 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=323
SW=24177 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=450
SW=34167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=168
SW=14222 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=60
SW=6897 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=88
SW=8340 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=1898
SW=156119 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=225
SW=17468 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=1772
SW=225452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=168
SW=14408 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=1991
SW=167695 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=1772
SW=150762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=60
SW=6223 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=127
SW=11322 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=60
SW=6581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=449
SW=34484 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=158
SW=12382 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=88
SW=7149 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=153
SW=12235 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=1590
SW=134241 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=88
SW=8761 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=363
SW=25824 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=1772
SW=149826 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=60
SW=7635 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=60
SW=7059 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=234
SW=15611 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=94
SW=8797 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=70
SW=8216 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=1707
SW=145055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=168
SW=20964 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=168
SW=14051 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=60
SW=6305 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=60
SW=6089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=60
SW=5836 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=88
SW=8836 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=94
SW=7635 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=359
SW=26971 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=127
SW=10103 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=187
SW=19004 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=60
SW=6336 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=1590
SW=137315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=60
SW=6113 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=1707
SW=141570 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=106
SW=9192 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=272
SW=21579 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=392
SW=31530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=1991
SW=166248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=365
SW=28265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=1991
SW=166495 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=1707
SW=143817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=161
SW=13257 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=209
SW=16405 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=60
SW=5565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=80
SW=7182 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=60
SW=6329 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=1991
SW=167027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=1590
SW=134252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=88
SW=8160 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=70
SW=6233 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=1898
SW=157668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=94
SW=11349 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=80
SW=6715 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=1898
SW=157436 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=1707
SW=142254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=234
SW=16648 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=94
SW=7014 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=393
SW=31539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=141
SW=12127 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=60
SW=6366 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=1898
SW=236498 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=1590
SW=133791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=70
SW=7132 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=80
SW=7264 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=1772
SW=151827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=126
SW=10619 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=88
SW=9046 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=168
SW=14539 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=60
SW=6673 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=1772
SW=143471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=358
SW=30540 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=272
SW=18686 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=60
SW=6657 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=127
SW=15865 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=386
SW=32232 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=323
SW=24642 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=225
SW=16143 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=158
SW=12026 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=1707
SW=143005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=1772
SW=149471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=60
SW=5511 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=1772
SW=150290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=60
SW=5614 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=450
SW=35748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=386
SW=32771 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=392
SW=30715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=2120
SW=174863 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=60
SW=6260 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=1772
SW=149452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=127
SW=11056 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=494
SW=40194 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=448
SW=33994 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=88
SW=8828 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=359
SW=27282 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=124
SW=9127 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=359
SW=27761 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=60
SW=6948 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=138
SW=9120 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=124
SW=8821 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=80
SW=7667 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=323
SW=24377 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=392
SW=33142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=80
SW=6788 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=277
SW=20258 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=80
SW=7890 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=88
SW=9504 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=323
SW=24616 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=1772
SW=152246 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=173
SW=12641 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=495
SW=39795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=60
SW=6316 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=225
SW=17236 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=60
SW=6881 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=1898
SW=156878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=127
SW=10845 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=303
SW=25368 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=303
SW=23462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=60
SW=6666 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=60
SW=6707 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=1707
SW=141204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=88
SW=8728 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=60
SW=7214 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=1590
SW=133084 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=168
SW=14794 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=1898
SW=161132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=234
SW=17452 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=1772
SW=153321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=303
SW=23950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=187
SW=16582 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=439
SW=36577 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=1898
SW=156442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=153
SW=13988 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=70
SW=6036 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=60
SW=6067 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=448
SW=33362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=225
SW=17400 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=2120
SW=175280 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=60
SW=7352 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=358
SW=30944 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=168
SW=13503 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=209
SW=15082 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=127
SW=10954 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=1707
SW=142212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=127
SW=11136 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=351
SW=27625 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=439
SW=36407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=173
SW=13347 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=153
SW=12993 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=1772
SW=150674 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=359
SW=27598 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=209
SW=14751 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=60
SW=6372 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=450
SW=35016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=88
SW=9111 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=209
SW=15200 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=359
SW=27591 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=448
SW=34000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=1772
SW=150750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=1898
SW=157653 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=80
SW=6792 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=60
SW=6581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=277
SW=21504 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=263
SW=22031 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=323
SW=25051 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=60
SW=12185 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=272
SW=21208 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=1772
SW=152807 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=1898
SW=157209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=272
SW=18567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=60
SW=6491 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=94
SW=7951 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=60
SW=6474 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=1772
SW=150839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=1898
SW=149250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=1707
SW=142594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=168
SW=15238 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=60
SW=6791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=1991
SW=168272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=173
SW=13068 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=405
SW=35629 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=392
SW=31744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=60
SW=7117 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=495
SW=40516 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=153
SW=13278 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=187
SW=16718 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=392
SW=31174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=153
SW=12339 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=358
SW=30279 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=1898
SW=158560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=168
SW=14738 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=60
SW=6474 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=1772
SW=149746 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=80
SW=8688 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=1772
SW=148649 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=70
SW=5924 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=1898
SW=160139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=1707
SW=144658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=141
SW=10953 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=439
SW=36816 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=106
SW=9815 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=191
SW=13670 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=393
SW=31421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=153
SW=11919 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=60
SW=5482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=1772
SW=143236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=365
SW=28190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=60
SW=6462 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=1707
SW=142761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=359
SW=27941 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=60
SW=8320 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=70
SW=6326 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=1772
SW=144374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=60
SW=6956 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=148
SW=11183 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=70
SW=6426 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=405
SW=33490 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=70
SW=6439 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=1898
SW=158131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=256
SW=20979 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=60
SW=7108 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=60
SW=5798 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=168
SW=14897 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=88
SW=7162 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=60
SW=6224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=127
SW=10882 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=60
SW=5810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=60
SW=6849 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=80
SW=8337 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=60
SW=6353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=496
SW=39863 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=1898
SW=158239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=1707
SW=141900 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=60
SW=7126 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=138
SW=9534 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=392
SW=31369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=94
SW=7626 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=209
SW=15506 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=1898
SW=159056 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=124
SW=10377 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=439
SW=36699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=272
SW=18610 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=70
SW=6792 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=1772
SW=150309 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=106
SW=9933 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=60
SW=6319 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=448
SW=34124 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=1772
SW=222980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=70
SW=6508 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=1707
SW=144115 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=1991
SW=166640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=450
SW=34301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=323
SW=25146 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=1707
SW=141113 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=60
SW=6164 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=225
SW=16430 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=272
SW=21382 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=60
SW=6187 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=187
SW=16280 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=173
SW=13443 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=450
SW=34337 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=209
SW=15582 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=80
SW=6501 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=323
SW=24755 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=153
SW=12010 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=88
SW=7328 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=1898
SW=160325 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=358
SW=30921 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=60
SW=7335 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=60
SW=6091 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=127
SW=13126 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=448
SW=35795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=1898
SW=159995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=1590
SW=136443 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=191
SW=13435 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=448
SW=32491 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=238
SW=17497 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=1772
SW=150972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=88
SW=8711 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=1898
SW=159721 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=351
SW=27225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=323
SW=28820 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=386
SW=33248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=225
SW=17555 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=323
SW=24140 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=358
SW=30698 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=384
SW=34821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=1772
SW=150132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=1590
SW=136242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=251
SW=18002 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=94
SW=8127 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=1772
SW=151987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=1707
SW=141437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=60
SW=6213 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=323
SW=23279 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=1772
SW=149265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=60
SW=5866 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=323
SW=24549 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=225
SW=16321 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=225
SW=16499 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=405
SW=33222 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=225
SW=16134 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=187
SW=17713 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=106
SW=9897 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=173
SW=13028 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=1707
SW=208326 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=450
SW=34322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=126
SW=10641 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=450
SW=34103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=448
SW=34351 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=94
SW=6844 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=70
SW=5771 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=187
SW=16271 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=1707
SW=143884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=359
SW=27425 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=1772
SW=148621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=1898
SW=152239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=127
SW=10587 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=80
SW=7606 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=60
SW=6568 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=358
SW=30020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=1772
SW=151096 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=1772
SW=150532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=1772
SW=150610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=1707
SW=134840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=88
SW=7111 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=303
SW=23499 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=60
SW=6595 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=60
SW=6657 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=60
SW=6872 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=406
SW=32613 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=80
SW=7954 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=60
SW=5736 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=272
SW=17881 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=161
SW=13069 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=60
SW=6011 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=225
SW=16724 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=80
SW=7634 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=450
SW=33989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=1772
SW=150320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=127
SW=11020 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=80
SW=8039 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=439
SW=37698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=1772
SW=149363 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=272
SW=22578 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=394
SW=32075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=94
SW=7297 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=60
SW=8294 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=60
SW=7310 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=60
SW=6227 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=1707
SW=141221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=238
SW=17502 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=60
SW=6354 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=173
SW=12143 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=158
SW=12258 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=359
SW=27790 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=323
SW=25433 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=158
SW=13159 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=323
SW=25561 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=187
SW=16304 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=60
SW=6225 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=60
SW=5680 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=126
SW=10174 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=168
SW=13662 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=386
SW=32201 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=277
SW=20025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=187
SW=16331 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=406
SW=32322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=60
SW=6825 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=1772
SW=150583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=1898
SW=159171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=80
SW=7252 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=1991
SW=169217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=60
SW=5924 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=80
SW=7244 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=153
SW=12500 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=1707
SW=141439 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=60
SW=5909 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=1707
SW=143088 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=209
SW=14123 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=88
SW=7524 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=312
SW=25587 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=1898
SW=157481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=359
SW=28494 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=153
SW=12556 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=392
SW=31995 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=1898
SW=156968 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=124
SW=10043 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=161
SW=13643 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=124
SW=9245 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=1772
SW=151207 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=1772
SW=142420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=168
SW=14127 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=1772
SW=159986 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=80
SW=7759 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=1898
SW=231604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=106
SW=8814 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=209
SW=14817 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=450
SW=36056 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=277
SW=20377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=1991
SW=188708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=1772
SW=151943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=1991
SW=167720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=60
SW=9272 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=60
SW=9858 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=60
SW=6726 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=1707
SW=142540 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=1898
SW=158971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=60
SW=7048 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=1707
SW=140389 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=277
SW=19613 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=1772
SW=166794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=303
SW=24101 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=173
SW=11956 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=168
SW=14378 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=450
SW=34525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=60
SW=5822 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=263
SW=19111 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=450
SW=32132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=124
SW=10126 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=94
SW=7719 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=88
SW=7177 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=303
SW=24072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=1707
SW=141510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=94
SW=7589 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=80
SW=6454 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=351
SW=27005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=94
SW=7696 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=351
SW=26240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=225
SW=16426 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=60
SW=6081 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=1707
SW=140120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=187
SW=16220 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=60
SW=6092 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=94
SW=7720 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=60
SW=7553 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=94
SW=7192 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=124
SW=10078 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=1898
SW=159762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=1772
SW=158716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=1772
SW=151453 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=153
SW=13032 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=393
SW=31632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=1707
SW=138206 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=60
SW=6599 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=439
SW=35577 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=1772
SW=150614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=80
SW=6397 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=153
SW=11758 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=1898
SW=156989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=194
SW=13523 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=277
SW=20042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=106
SW=8914 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=406
SW=34132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=124
SW=8982 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=222
SW=18935 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=386
SW=33351 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=358
SW=31062 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=222
SW=18504 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=234
SW=16575 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=351
SW=27660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=323
SW=24301 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=450
SW=32697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=495
SW=39853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=80
SW=7575 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=1772
SW=143355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=124
SW=8872 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=106
SW=8236 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=141
SW=10904 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=153
SW=11961 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=209
SW=15104 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=1772
SW=149185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=187
SW=17293 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=168
SW=13714 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=88
SW=9731 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=386
SW=33172 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=323
SW=23663 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=384
SW=35284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=194
SW=13337 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=70
SW=6596 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=256
SW=22147 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=60
SW=7037 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=191
SW=13236 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=1707
SW=141149 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=238
SW=18069 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=60
SW=5855 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=1898
SW=155383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=1898
SW=158708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=60
SW=6400 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=392
SW=31637 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=358
SW=41946 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=1898
SW=149597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=194
SW=13835 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=1898
SW=157861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=60
SW=6098 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=323
SW=23040 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=303
SW=23771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=194
SW=13737 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=263
SW=19173 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=124
SW=9228 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=70
SW=7181 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=1772
SW=154616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=161
SW=13496 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=406
SW=32795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=80
SW=6211 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=323
SW=22882 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=303
SW=23042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=94
SW=6582 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=80
SW=7525 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=158
SW=13249 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=94
SW=7265 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=1772
SW=150910 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=263
SW=21593 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=358
SW=31707 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=272
SW=18684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=126
SW=11843 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=141
SW=12223 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=448
SW=35838 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=405
SW=35603 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=88
SW=10797 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=106
SW=10141 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=94
SW=9025 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=1991
SW=168372 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=88
SW=8687 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=60
SW=6138 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=121
SW=9310 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=106
SW=8609 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=70
SW=5863 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=60
SW=6238 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=194
SW=14458 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=363
SW=26185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=323
SW=25325 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=60
SW=5478 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=384
SW=33868 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=60
SW=5671 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=173
SW=12279 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=60
SW=5970 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=405
SW=33333 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=124
SW=10414 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=1898
SW=156564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=124
SW=13011 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=450
SW=33656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=60
SW=6222 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=1707
SW=135253 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=1772
SW=150985 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=148
SW=10709 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=394
SW=31331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=263
SW=19315 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=60
SW=6052 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=88
SW=9093 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=263
SW=19502 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=1707
SW=141772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=1590
SW=128659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=450
SW=34260 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=1898
SW=156485 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=251
SW=18870 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=124
SW=9039 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=60
SW=6689 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=191
SW=13083 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=272
SW=21933 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=88
SW=7407 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=60
SW=5528 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=1898
SW=156601 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=60
SW=8361 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=80
SW=7548 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=106
SW=8500 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=359
SW=26710 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=405
SW=33406 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=323
SW=24408 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=263
SW=19754 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=60
SW=6122 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=450
SW=33619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=168
SW=14548 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=406
SW=33238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=1707
SW=142809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=386
SW=32261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=80
SW=6750 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=225
SW=16652 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=221
SW=14645 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=60
SW=5917 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=60
SW=5444 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=1898
SW=156698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=405
SW=34392 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=1707
SW=162660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=450
SW=33578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=386
SW=34067 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=106
SW=9801 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=384
SW=35789 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=1898
SW=158910 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=1707
SW=142012 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=106
SW=20818 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=386
SW=33519 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=173
SW=11786 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=126
SW=10380 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=238
SW=17763 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=439
SW=36333 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=161
SW=13155 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=359
SW=27250 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=161
SW=12977 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=106
SW=8949 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=1898
SW=150827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=88
SW=8296 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=127
SW=11096 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=358
SW=29242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=406
SW=32631 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=303
SW=25105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=60
SW=6807 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=141
SW=10525 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=60
SW=5725 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=393
SW=30521 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=359
SW=29159 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=448
SW=34119 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=1898
SW=159063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=359
SW=27179 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=60
SW=6064 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=225
SW=16368 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=1991
SW=167279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=158
SW=13382 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=168
SW=13821 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=1772
SW=155943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=1707
SW=139487 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=1898
SW=154437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=1707
SW=140218 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=121
SW=9759 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=153
SW=12902 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=1898
SW=154950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=303
SW=23308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=450
SW=34585 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=60
SW=5639 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=351
SW=27571 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=1772
SW=143463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=1991
SW=166762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=1772
SW=149664 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=106
SW=8643 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=405
SW=34496 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=359
SW=27969 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=358
SW=32018 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=194
SW=13608 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=168
SW=14491 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=88
SW=8099 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=70
SW=5349 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=450
SW=35448 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=124
SW=10074 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=1772
SW=150514 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=225
SW=16676 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=234
SW=16970 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=323
SW=23888 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=106
SW=8273 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=450
SW=49428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=1898
SW=157115 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=239
SW=16134 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=60
SW=6390 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=127
SW=11556 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=1772
SW=149846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=106
SW=8809 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=60
SW=5482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=124
SW=9364 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=194
SW=13454 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=363
SW=26521 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=1772
SW=149371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=70
SW=5638 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=256
SW=19814 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=363
SW=26103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=60
SW=6368 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=168
SW=18721 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=1707
SW=138877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=60
SW=6649 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=88
SW=8465 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=1772
SW=149948 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=70
SW=6106 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=1898
SW=149719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=448
SW=34318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=439
SW=36681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=359
SW=26795 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=1898
SW=156065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=60
SW=5583 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=238
SW=18838 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=1991
SW=168103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=60
SW=5608 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=272
SW=24427 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=60
SW=5727 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=1898
SW=155815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=126
SW=9804 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=406
SW=33331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=1898
SW=156229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=88
SW=8953 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=1707
SW=139868 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=88
SW=8574 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=88
SW=7477 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=238
SW=17228 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=1898
SW=160184 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=303
SW=23410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=106
SW=8465 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=359
SW=27165 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=187
SW=17024 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=60
SW=5987 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=406
SW=47120 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=80
SW=6928 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=405
SW=32530 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=60
SW=6758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=1898
SW=157599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=80
SW=7641 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=374
SW=30745 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=80
SW=7402 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=1707
SW=140966 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=1991
SW=166271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=359
SW=29467 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=161
SW=12988 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=351
SW=27491 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=88
SW=7845 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=158
SW=12465 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=60
SW=5701 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=374
SW=28977 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=323
SW=23110 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=303
SW=24170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=323
SW=25429 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=60
SW=7087 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=60
SW=6696 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=1772
SW=154142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=277
SW=20786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=1707
SW=143960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=439
SW=36726 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=1772
SW=151720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=1898
SW=156949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=374
SW=30693 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=272
SW=21018 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=238
SW=17305 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=234
SW=17316 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=1991
SW=165803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=60
SW=17085 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=124
SW=9569 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=94
SW=8199 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=1898
SW=155432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=70
SW=6097 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=106
SW=9419 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=60
SW=5650 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=80
SW=7742 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=1590
SW=134765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=450
SW=33906 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=60
SW=6985 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=126
SW=14089 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=70
SW=8852 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=1772
SW=150620 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=359
SW=38118 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=439
SW=36013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=88
SW=7552 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=386
SW=32608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=88
SW=8465 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=94
SW=7710 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=1772
SW=152227 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=158
SW=12429 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=60
SW=6610 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=158
SW=12650 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=1707
SW=142498 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=94
SW=7868 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=277
SW=20884 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=115
SW=8054 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=1772
SW=149989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=1898
SW=155995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=359
SW=28551 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=439
SW=34846 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=88
SW=7530 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=1772
SW=149336 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=148
SW=11320 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=88
SW=7684 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=194
SW=13798 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=70
SW=8797 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=60
SW=6398 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=394
SW=31574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=60
SW=6595 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=1707
SW=141882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=439
SW=36493 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=106
SW=8560 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=450
SW=34873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=126
SW=9662 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=238
SW=17427 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=60
SW=7371 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=303
SW=23050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=60
SW=5845 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=1898
SW=157386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=60
SW=7032 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=168
SW=14274 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=60
SW=6240 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=60
SW=6246 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=1772
SW=152816 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=70
SW=6663 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=94
SW=8413 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=358
SW=30575 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=158
SW=12228 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=80
SW=8153 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=102
SW=8797 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=168
SW=14340 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=448
SW=33905 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=1772
SW=157345 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=405
SW=33966 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=1590
SW=134769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=303
SW=24832 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=272
SW=21553 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=121
SW=8820 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=127
SW=10990 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=194
SW=14349 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=80
SW=6951 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=60
SW=6305 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=60
SW=7969 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=275
SW=19580 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=60
SW=6581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=323
SW=35105 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=194
SW=13517 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=392
SW=31049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=60
SW=6579 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=323
SW=24181 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=88
SW=8903 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=358
SW=29260 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=238
SW=17063 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=392
SW=30846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=323
SW=23757 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=358
SW=38396 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=94
SW=11677 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=351
SW=26861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=323
SW=24451 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=406
SW=35196 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=80
SW=10008 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=187
SW=17020 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=234
SW=17202 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=80
SW=8026 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=106
SW=8751 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=1991
SW=161049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=359
SW=27272 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=406
SW=32599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=88
SW=9425 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=359
SW=27570 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=94
SW=8675 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=60
SW=5854 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=194
SW=13761 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=124
SW=14570 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=60
SW=6097 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=351
SW=26965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=60
SW=7122 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=88
SW=8552 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=80
SW=7790 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=222
SW=19060 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=358
SW=28557 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=80
SW=6837 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=115
SW=6987 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=374
SW=33867 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=1772
SW=149598 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=439
SW=36670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=168
SW=14436 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=1991
SW=167258 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=1590
SW=135645 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=194
SW=13596 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=80
SW=7501 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=138
SW=9101 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=1707
SW=134204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=60
SW=5741 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=394
SW=30827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=70
SW=6071 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=439
SW=37662 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=191
SW=13615 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=406
SW=32844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=187
SW=16721 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=216
SW=16384 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=351
SW=26212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=225
SW=16092 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=60
SW=6436 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=80
SW=7452 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=406
SW=49083 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=384
SW=32479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=60
SW=7277 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=1772
SW=151872 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=60
SW=7715 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=448
SW=34291 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=303
SW=23784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=60
SW=6055 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=187
SW=16231 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=448
SW=33934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=238
SW=18195 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=80
SW=6651 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=1898
SW=151422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=225
SW=16099 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=1590
SW=147543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=60
SW=5791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=1707
SW=146749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=358
SW=30123 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=277
SW=20525 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=209
SW=15173 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=406
SW=34090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=168
SW=15142 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=1991
SW=162470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=60
SW=8678 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=234
SW=16669 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=365
SW=27085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=251
SW=18299 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=1772
SW=151353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=1772
SW=151188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=136
SW=9114 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=323
SW=24308 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=303
SW=23525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=168
SW=21121 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=60
SW=7003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=365
SW=42168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=209
SW=15410 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=394
SW=31694 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=88
SW=7537 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=384
SW=34979 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=60
SW=5824 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=70
SW=5619 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=1898
SW=157310 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=60
SW=5612 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=272
SW=20950 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=60
SW=6057 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=1772
SW=149920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=359
SW=26781 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=88
SW=6926 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=60
SW=5605 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=323
SW=23562 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=187
SW=16321 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=60
SW=6869 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=94
SW=7386 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=94
SW=7854 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=272
SW=18953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=1898
SW=150799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=450
SW=33475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=209
SW=14713 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=124
SW=9254 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=173
SW=11798 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=1898
SW=154309 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=168
SW=14469 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=1898
SW=158037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=1772
SW=151408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=1898
SW=157656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=448
SW=34204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=209
SW=17800 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=406
SW=34026 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=251
SW=19228 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=225
SW=16868 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=88
SW=8658 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=225
SW=16787 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=187
SW=16394 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=406
SW=32715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=194
SW=13878 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=60
SW=6476 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=88
SW=7310 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=386
SW=33483 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=1707
SW=135106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=1590
SW=135204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=60
SW=6482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=88
SW=8840 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=88
SW=7748 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=323
SW=23287 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=60
SW=5565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=1772
SW=152114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=168
SW=14671 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=70
SW=5851 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=70
SW=5695 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=60
SW=5907 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=323
SW=23077 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=303
SW=23655 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=60
SW=6490 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=1991
SW=167748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=168
SW=13971 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=263
SW=19382 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=359
SW=27854 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=277
SW=20510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=209
SW=14860 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=60
SW=6107 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=386
SW=32689 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=1707
SW=140727 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=439
SW=36734 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=263
SW=19049 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=272
SW=21650 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=405
SW=33194 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=450
SW=50899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=168
SW=15569 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=94
SW=7507 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=359
SW=28856 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=60
SW=5858 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=1772
SW=149800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=1772
SW=149292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=263
SW=19044 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=1772
SW=142706 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=70
SW=6651 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=1772
SW=149475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=450
SW=33826 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=448
SW=33342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=127
SW=10436 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=106
SW=8956 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=60
SW=5773 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=1772
SW=161892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=263
SW=19252 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=1707
SW=141807 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=2120
SW=172325 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=1991
SW=168687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=194
SW=14086 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=70
SW=5974 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=394
SW=31750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=168
SW=14132 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=124
SW=8810 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=187
SW=15919 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=495
SW=39724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=358
SW=30861 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=94
SW=7400 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=374
SW=29480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=405
SW=32393 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=323
SW=23421 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=351
SW=26972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=187
SW=15928 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=1898
SW=150029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=80
SW=6673 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=60
SW=5223 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=1772
SW=151311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=80
SW=6982 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=277
SW=20023 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=88
SW=8228 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=80
SW=7046 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=158
SW=12738 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=60
SW=6380 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=263
SW=19132 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=60
SW=5948 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=323
SW=22394 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=194
SW=14193 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=234
SW=17456 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=94
SW=7768 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=94
SW=7264 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=359
SW=28422 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=1590
SW=135886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=374
SW=31254 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=374
SW=28135 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=60
SW=5782 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=374
SW=30884 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=70
SW=10204 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=359
SW=27876 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=194
SW=13723 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=386
SW=33897 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=1991
SW=165675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=1772
SW=149488 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=194
SW=15292 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=1707
SW=141500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=358
SW=30247 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=60
SW=6105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=272
SW=17876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=1991
SW=166720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=450
SW=35005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=494
SW=40419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=168
SW=14470 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=60
SW=7626 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=1772
SW=151705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=124
SW=10312 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=1707
SW=140086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=1772
SW=218142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=1707
SW=143418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=60
SW=6067 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=1898
SW=156401 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=60
SW=6307 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=234
SW=17224 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=70
SW=6872 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=127
SW=12310 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=80
SW=8095 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=1772
SW=222000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=1772
SW=150480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=1898
SW=157922 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=450
SW=34438 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=70
SW=6353 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=1898
SW=158309 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=405
SW=34382 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=187
SW=16920 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=1898
SW=158826 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=115
SW=7743 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=187
SW=16035 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=80
SW=8085 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=1707
SW=142433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=1772
SW=149326 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=60
SW=6369 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=494
SW=38411 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=1898
SW=163902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=80
SW=7370 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=406
SW=33425 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=187
SW=15814 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=303
SW=24215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=60
SW=5888 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=221
SW=14442 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=60
SW=6638 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=1772
SW=164373 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=221
SW=15340 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=102
SW=8139 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=60
SW=6886 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=80
SW=7365 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=495
SW=39218 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=384
SW=35423 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=70
SW=6193 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=106
SW=8915 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=392
SW=31441 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=303
SW=25513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=60
SW=6264 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=70
SW=6058 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=1772
SW=149494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=439
SW=35983 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=303
SW=24961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=303
SW=23233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=60
SW=6369 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=439
SW=36530 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=187
SW=16127 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=60
SW=5840 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=221
SW=15463 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=1772
SW=149456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=94
SW=7431 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=1991
SW=167082 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=60
SW=5402 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=225
SW=16228 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=405
SW=44969 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=60
SW=5697 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=392
SW=31789 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=1772
SW=151736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=88
SW=7626 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=94
SW=7726 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=209
SW=14950 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=1772
SW=152696 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=386
SW=32832 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=1707
SW=142473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=70
SW=5977 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=60
SW=6041 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=359
SW=27617 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=384
SW=38815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=60
SW=6635 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=94
SW=13080 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=406
SW=35324 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=106
SW=8469 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=126
SW=10943 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=234
SW=17175 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=1772
SW=149869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=60
SW=6776 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=358
SW=30361 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=439
SW=36611 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=94
SW=7324 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=124
SW=9404 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=1991
SW=168967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=1707
SW=142594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=124
SW=8907 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=448
SW=34472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=102
SW=7125 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=70
SW=6270 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=60
SW=5790 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=60
SW=5523 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=1707
SW=142414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=1772
SW=152220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=494
SW=38637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=80
SW=6252 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=168
SW=14124 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=80
SW=6647 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=272
SW=21591 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=127
SW=10035 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=88
SW=7142 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=256
SW=21260 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=238
SW=17744 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=1772
SW=150537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=88
SW=7907 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=161
SW=12866 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=60
SW=6109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=1898
SW=158116 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=94
SW=7314 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=60
SW=5631 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=238
SW=17992 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=168
SW=13620 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=80
SW=7776 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=70
SW=6387 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=88
SW=7342 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=60
SW=6065 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=1772
SW=148618 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=225
SW=16601 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=70
SW=6427 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=158
SW=13717 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=384
SW=34233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=80
SW=8187 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=225
SW=16620 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=60
SW=6126 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=106
SW=8817 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=358
SW=30413 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=209
SW=15314 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=251
SW=18557 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=1772
SW=149159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=386
SW=34320 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=1898
SW=156328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=439
SW=37095 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=158
SW=13150 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=1590
SW=134312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=70
SW=6382 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=303
SW=24518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=121
SW=9740 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=272
SW=20506 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=406
SW=33567 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=1772
SW=150609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=495
SW=41093 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=70
SW=8760 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=60
SW=8634 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=80
SW=8792 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=88
SW=11395 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=1707
SW=142617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=272
SW=28584 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=439
SW=44232 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=148
SW=11382 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=60
SW=6961 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=1898
SW=157724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=406
SW=32480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=187
SW=16650 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=448
SW=34135 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=323
SW=22485 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=1898
SW=157761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=428
SW=36551 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=60
SW=6069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=358
SW=30499 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=1707
SW=142659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=448
SW=33998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=1707
SW=144554 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=60
SW=5882 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=60
SW=6120 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=80
SW=7782 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=168
SW=14108 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=127
SW=10560 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=187
SW=16248 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=127
SW=11467 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=124
SW=8999 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=1707
SW=143093 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=323
SW=24029 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=60
SW=6650 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=60
SW=6733 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=374
SW=30207 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=80
SW=6905 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=1991
SW=166873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=358
SW=32592 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=1707
SW=146276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=1707
SW=144556 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=1772
SW=142901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=1707
SW=141628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=106
SW=8867 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=448
SW=34684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=168
SW=13667 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=1898
SW=157685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=1898
SW=155041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=1898
SW=158105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=439
SW=53064 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=94
SW=7639 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=392
SW=31036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=187
SW=17167 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=70
SW=6001 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=323
SW=24165 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=124
SW=8565 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=60
SW=6759 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=153
SW=12602 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=263
SW=19832 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=60
SW=6003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=263
SW=20644 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=1772
SW=149936 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=359
SW=29358 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=2120
SW=174186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=187
SW=17488 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=1898
SW=156834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=153
SW=12462 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=153
SW=12041 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=148
SW=11407 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=60
SW=5678 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=161
SW=13593 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=406
SW=30798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=121
SW=10546 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=106
SW=8673 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=359
SW=27707 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=1772
SW=152887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=1772
SW=150861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=1707
SW=141630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=1707
SW=141463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=1707
SW=141859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=495
SW=40091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=358
SW=30789 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=94
SW=8645 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=60
SW=6353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=1772
SW=152224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=1772
SW=154330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=60
SW=6949 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=439
SW=34845 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=1590
SW=128879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=386
SW=32936 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=194
SW=13895 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=80
SW=8787 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=168
SW=13383 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=358
SW=31155 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=263
SW=19929 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=168
SW=14022 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=124
SW=9399 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=384
SW=34331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=70
SW=6731 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=1772
SW=149682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=161
SW=13041 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=263
SW=19145 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=127
SW=11222 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=161
SW=14292 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=1772
SW=149682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=121
SW=9327 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=127
SW=11165 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=88
SW=9775 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=365
SW=26722 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=1898
SW=157032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=263
SW=19765 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=127
SW=11711 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=88
SW=8334 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=359
SW=27711 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=158
SW=13153 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=1772
SW=151420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=384
SW=39708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=1707
SW=140150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=60
SW=7631 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=127
SW=10996 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=323
SW=24509 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=121
SW=9157 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=1772
SW=149929 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=70
SW=17112 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=1772
SW=151619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=363
SW=26394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=60
SW=6869 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=126
SW=11051 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=121
SW=9421 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=238
SW=17519 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=173
SW=12342 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=351
SW=26695 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=94
SW=7629 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=1590
SW=135619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=60
SW=5901 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=194
SW=13593 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=124
SW=10508 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=106
SW=10147 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=106
SW=9145 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=60
SW=5764 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=450
SW=39451 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=106
SW=8795 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=88
SW=9251 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=450
SW=34320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=1772
SW=144349 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=303
SW=24016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=60
SW=6412 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=70
SW=7084 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=406
SW=33584 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=1707
SW=140328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=1772
SW=149585 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=153
SW=12839 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=124
SW=10403 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=60
SW=6637 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=80
SW=8236 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=1898
SW=159369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=187
SW=17664 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=1898
SW=157308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=60
SW=7004 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=126
SW=10355 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=393
SW=32144 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=88
SW=7262 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=60
SW=5791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=60
SW=6103 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=60
SW=5864 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=406
SW=49003 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=272
SW=21884 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=187
SW=18033 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=80
SW=6788 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=158
SW=17251 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=323
SW=24479 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=60
SW=6103 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=359
SW=29762 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=80
SW=7801 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=168
SW=13564 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=272
SW=22119 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=209
SW=15345 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=406
SW=38718 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=1590
SW=134471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=158
SW=12976 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=358
SW=29367 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=359
SW=28675 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=439
SW=35897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=153
SW=11963 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=1707
SW=151161 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=127
SW=11391 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=124
SW=9317 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=450
SW=33467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=225
SW=16157 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=94
SW=7583 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=153
SW=12166 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=393
SW=33130 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=191
SW=14194 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=238
SW=18030 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=1707
SW=141255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=1898
SW=157563 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=60
SW=6012 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=153
SW=12737 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=303
SW=23661 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=80
SW=8050 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=384
SW=34662 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=168
SW=14093 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=359
SW=27452 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=448
SW=32732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=323
SW=24795 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=127
SW=10011 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=60
SW=5712 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=1707
SW=141676 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=448
SW=33120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=60
SW=6318 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=168
SW=14377 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=1772
SW=144063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=209
SW=15292 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=94
SW=7046 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=168
SW=13682 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=1898
SW=159117 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=272
SW=20631 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=384
SW=34875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=60
SW=6444 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=60
SW=7242 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=263
SW=20298 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=60
SW=5786 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=216
SW=15592 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=60
SW=7138 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=60
SW=9138 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=1898
SW=149565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=126
SW=10591 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=1991
SW=168081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=393
SW=31995 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=60
SW=6109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=358
SW=30827 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=1991
SW=167961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=173
SW=12885 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=124
SW=9914 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=187
SW=16963 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=106
SW=9072 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=392
SW=32485 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=263
SW=19368 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=448
SW=34655 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=406
SW=34059 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=60
SW=6187 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=127
SW=10817 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=406
SW=32869 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=168
SW=13304 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=1772
SW=152552 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=386
SW=31368 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=194
SW=14080 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=124
SW=8884 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=1707
SW=141778 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=60
SW=6407 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=106
SW=9391 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=1707
SW=141549 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=60
SW=6291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=448
SW=32272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=225
SW=16392 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=88
SW=9046 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=365
SW=33796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=495
SW=40271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=88
SW=8181 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=70
SW=6337 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=405
SW=33727 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=187
SW=16436 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=173
SW=11580 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=1772
SW=151040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=238
SW=17222 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=323
SW=23620 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=60
SW=6600 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=374
SW=29086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=153
SW=12032 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=216
SW=16137 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=1590
SW=136899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=60
SW=6667 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=124
SW=9361 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=60
SW=6331 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=1707
SW=142442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=168
SW=13546 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=1898
SW=157178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=359
SW=27733 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=168
SW=14030 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=1707
SW=142400 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=70
SW=6015 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=359
SW=27569 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=450
SW=33506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=60
SW=6356 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=124
SW=19609 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=406
SW=33749 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=126
SW=10522 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=406
SW=35036 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=448
SW=33892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=80
SW=8289 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=263
SW=19681 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=303
SW=23943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=1590
SW=133817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=263
SW=20620 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=173
SW=12974 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=60
SW=6083 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=80
SW=6859 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=80
SW=6925 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=70
SW=6460 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=450
SW=34458 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=1707
SW=141346 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=1898
SW=158575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=124
SW=9510 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=494
SW=36774 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=60
SW=6328 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=428
SW=35651 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=161
SW=13208 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=359
SW=27210 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=1772
SW=148800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=124
SW=10536 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=88
SW=6694 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=406
SW=33343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=303
SW=22421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=225
SW=17451 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=168
SW=12947 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=194
SW=14099 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=209
SW=15439 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=60
SW=5348 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=406
SW=32503 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=358
SW=29715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=358
SW=30440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=1898
SW=159879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=70
SW=7487 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=60
SW=7203 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=1991
SW=169079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=1772
SW=150597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=173
SW=11669 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=1590
SW=133639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=263
SW=19556 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=225
SW=16967 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=323
SW=24116 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=1772
SW=161978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=168
SW=13899 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=60
SW=6042 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=1707
SW=143600 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=225
SW=17033 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=222
SW=19020 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=161
SW=12599 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=60
SW=6470 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=303
SW=24011 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=187
SW=17128 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=168
SW=13864 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=60
SW=6670 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=209
SW=15421 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=106
SW=8786 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=194
SW=14299 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=106
SW=9546 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=392
SW=33705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=80
SW=7895 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=365
SW=29015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=194
SW=15146 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=94
SW=8836 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=225
SW=24737 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=272
SW=21394 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=225
SW=17351 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=1772
SW=150798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=406
SW=32001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=88
SW=8388 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=194
SW=13653 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=70
SW=6555 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=60
SW=5790 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=1772
SW=222149 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=1772
SW=150352 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=358
SW=30519 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=1707
SW=139526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=393
SW=32173 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=168
SW=14016 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=80
SW=10319 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=359
SW=27711 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=1772
SW=150906 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=1772
SW=150836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=1772
SW=154091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=1772
SW=151473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=80
SW=6927 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=60
SW=7221 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=80
SW=7412 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=60
SW=10250 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=1772
SW=151768 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=60
SW=6725 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=1772
SW=152537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=1707
SW=140029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=168
SW=14432 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=1898
SW=157108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=1898
SW=156930 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=106
SW=9283 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=1991
SW=166991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=168
SW=13870 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=1590
SW=128379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=94
SW=7678 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=1991
SW=167925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=70
SW=6559 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=60
SW=6513 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=94
SW=8202 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=1991
SW=159932 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=494
SW=38209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=187
SW=16441 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=187
SW=15718 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=94
SW=7880 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=495
SW=40277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=106
SW=8719 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=439
SW=36600 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=60
SW=5693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=323
SW=23491 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=351
SW=25560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=60
SW=6172 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=234
SW=17101 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=60
SW=6079 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=1772
SW=150455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=225
SW=16989 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=80
SW=7104 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=358
SW=30034 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=358
SW=30529 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=1898
SW=154711 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=106
SW=12993 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=90
SW=8585 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=238
SW=18696 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=124
SW=10088 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=187
SW=16009 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=1772
SW=150809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=124
SW=9094 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=1898
SW=159152 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=1898
SW=158027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=60
SW=7210 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=102
SW=9124 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=359
SW=27725 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=209
SW=15073 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=88
SW=9016 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=88
SW=7696 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=1707
SW=140178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=225
SW=15865 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=238
SW=17677 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=60
SW=6137 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=238
SW=17744 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=303
SW=23935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=1772
SW=151220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=238
SW=17217 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=173
SW=12683 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=272
SW=18105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=359
SW=28012 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=153
SW=12605 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=80
SW=7402 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=351
SW=26116 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=351
SW=27260 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=1772
SW=151288 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=1898
SW=195022 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=272
SW=21352 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=386
SW=31964 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=272
SW=18649 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=70
SW=7250 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=323
SW=23993 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=106
SW=8968 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=439
SW=36834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=1991
SW=167909 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=450
SW=33873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=303
SW=24346 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=70
SW=7210 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=60
SW=6617 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=359
SW=29870 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=60
SW=7020 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=359
SW=27126 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=168
SW=13520 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=60
SW=5627 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=256
SW=19780 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=60
SW=6007 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=323
SW=23896 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=194
SW=14209 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=1772
SW=150263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=168
SW=14037 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=351
SW=26360 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=106
SW=8170 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=70
SW=6756 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=60
SW=6547 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=80
SW=7328 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=234
SW=17091 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=60
SW=6021 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=106
SW=9861 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=384
SW=34859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=384
SW=34720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=394
SW=31799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=60
SW=6647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=124
SW=10272 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=393
SW=31697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=70
SW=6849 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=88
SW=8814 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=277
SW=20882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=168
SW=13918 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=194
SW=13659 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=1991
SW=165712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=1898
SW=150814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=1772
SW=150391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=386
SW=33750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=450
SW=33980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=60
SW=5811 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=88
SW=9204 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=1898
SW=155820 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=1707
SW=141600 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=237
SW=16761 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=450
SW=32870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=238
SW=18338 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=225
SW=17240 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=168
SW=13742 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=1898
SW=158257 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=448
SW=33608 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=158
SW=12873 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=351
SW=26959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=80
SW=9452 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=1898
SW=156936 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=222
SW=18323 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=187
SW=16667 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=374
SW=30491 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=234
SW=17739 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=406
SW=32883 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=406
SW=32383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=80
SW=6764 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=365
SW=25637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=158
SW=11993 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=60
SW=7260 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=106
SW=8909 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=303
SW=24012 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=121
SW=8881 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=234
SW=24613 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=221
SW=14336 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=358
SW=30170 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=60
SW=5740 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=80
SW=7470 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=187
SW=16533 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=303
SW=23990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=1772
SW=148218 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=94
SW=8592 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=1772
SW=144087 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=158
SW=12352 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=323
SW=24400 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=115
SW=7808 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=358
SW=30219 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=88
SW=7636 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=80
SW=7460 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=70
SW=6698 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=1898
SW=157523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=359
SW=28331 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=303
SW=23941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=60
SW=6612 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=1590
SW=137112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=60
SW=6040 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=1707
SW=143926 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=80
SW=7663 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=448
SW=33779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=187
SW=15619 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=80
SW=7463 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=80
SW=7626 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=191
SW=14554 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=359
SW=28178 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=60
SW=5539 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=1898
SW=159889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=168
SW=13581 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=1898
SW=155014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=127
SW=10665 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=94
SW=7283 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=405
SW=31661 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=1772
SW=150784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=1991
SW=166262 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=187
SW=15459 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=60
SW=5558 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=1898
SW=156271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=392
SW=31374 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=323
SW=24220 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=70
SW=5761 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=1772
SW=149115 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=60
SW=6503 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=1991
SW=167394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=272
SW=17928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=392
SW=31710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=374
SW=28970 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=1707
SW=141217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=392
SW=31039 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=60
SW=6166 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=351
SW=27048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=60
SW=5801 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=448
SW=34001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=234
SW=18106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=1898
SW=155997 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=359
SW=28171 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=187
SW=16056 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=124
SW=9115 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=1898
SW=156299 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=60
SW=5830 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=127
SW=12139 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=121
SW=20139 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=168
SW=13452 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=225
SW=16393 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=358
SW=30530 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=1898
SW=157864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=277
SW=19636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=1898
SW=156025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=60
SW=12893 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=60
SW=7866 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=1898
SW=158822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=80
SW=7048 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=301
SW=27393 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=1772
SW=151988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=359
SW=26974 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=80
SW=7457 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=70
SW=6357 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=450
SW=34542 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=60
SW=6834 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=359
SW=28450 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=365
SW=29881 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=158
SW=11927 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=60
SW=6335 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=225
SW=16392 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=60
SW=6220 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=374
SW=31203 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=60
SW=6043 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=448
SW=33815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=448
SW=34680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=1898
SW=156379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=394
SW=33033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=158
SW=13634 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=386
SW=33274 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=60
SW=6534 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=323
SW=24898 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=124
SW=10434 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=70
SW=6287 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=1707
SW=140325 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=124
SW=10456 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=60
SW=6058 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=60
SW=6813 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=148
SW=10981 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=448
SW=32947 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=106
SW=8194 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=106
SW=9161 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=60
SW=7050 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=60
SW=5822 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=60
SW=5863 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=94
SW=6863 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=450
SW=33629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=60
SW=6201 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=60
SW=6474 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=1898
SW=157150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=1707
SW=154307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=448
SW=35301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=1898
SW=156788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=1707
SW=135722 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=191
SW=13752 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=60
SW=7497 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=1772
SW=152701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=351
SW=26626 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=153
SW=12289 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=374
SW=29466 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=225
SW=16597 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=106
SW=9125 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=187
SW=15846 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=194
SW=13927 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=80
SW=7882 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=80
SW=6935 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=234
SW=15531 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=60
SW=5938 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=168
SW=13545 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=1772
SW=151225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=88
SW=12729 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=80
SW=7646 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=1707
SW=142197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=80
SW=7295 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=158
SW=12951 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=238
SW=17118 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=60
SW=6180 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=1898
SW=158222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=1707
SW=142795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=1772
SW=151847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=60
SW=9748 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=70
SW=7164 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=358
SW=30301 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=70
SW=7251 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=494
SW=40125 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=495
SW=49168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=60
SW=6905 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=392
SW=31449 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=1898
SW=158014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=238
SW=17297 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=1772
SW=150313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=124
SW=9896 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=80
SW=7585 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=60
SW=7195 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=238
SW=17573 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=161
SW=14402 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=94
SW=7328 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=194
SW=13732 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=60
SW=6221 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=1707
SW=139784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=1991
SW=166588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=1898
SW=157078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=60
SW=7132 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=405
SW=34798 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=106
SW=8925 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=358
SW=31748 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=449
SW=35279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=450
SW=32526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=1772
SW=151248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=1772
SW=149393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=234
SW=17809 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=1898
SW=157028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=187
SW=16100 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=1898
SW=156059 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=263
SW=18799 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=1590
SW=134710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=1991
SW=167505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=60
SW=6277 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=1772
SW=149840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=1772
SW=150674 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=94
SW=11205 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=2120
SW=176925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=1707
SW=141328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=256
SW=20454 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=1898
SW=167737 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=238
SW=18168 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=106
SW=9092 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=351
SW=26870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=158
SW=12921 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=272
SW=20877 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=272
SW=23200 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=386
SW=32961 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=88
SW=8677 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=94
SW=7784 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=272
SW=21467 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=80
SW=7353 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=60
SW=6733 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=126
SW=10228 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=1898
SW=157866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=70
SW=6164 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=88
SW=7723 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=60
SW=7274 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=494
SW=38778 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=448
SW=34147 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=384
SW=34975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=1991
SW=166724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=161
SW=13129 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=153
SW=12089 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=406
SW=31342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=234
SW=17393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=70
SW=6992 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=405
SW=33945 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=158
SW=13005 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=60
SW=6643 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=1898
SW=157933 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=60
SW=7349 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=1898
SW=165808 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=124
SW=8982 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=1991
SW=167709 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=1991
SW=167335 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=161
SW=13146 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=60
SW=6296 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=70
SW=7575 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=60
SW=5668 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=191
SW=13382 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=94
SW=8159 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=60
SW=5995 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=374
SW=28961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=303
SW=23748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=194
SW=14296 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=222
SW=18954 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=153
SW=13147 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=272
SW=21672 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=358
SW=31029 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=358
SW=29689 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=94
SW=7809 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=358
SW=29574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=94
SW=8286 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=1772
SW=150748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=60
SW=5478 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=256
SW=20082 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=60
SW=6236 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=88
SW=8406 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=88
SW=8566 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=439
SW=35418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=168
SW=13778 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=80
SW=8096 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=1898
SW=157892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=277
SW=19536 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=60
SW=5553 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=225
SW=16267 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=323
SW=23980 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=1590
SW=136335 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=494
SW=39293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=263
SW=19203 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=121
SW=9363 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=161
SW=13797 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=60
SW=6164 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=384
SW=33652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=209
SW=15084 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=209
SW=21527 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=359
SW=29180 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=60
SW=6517 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=394
SW=34726 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=127
SW=12566 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=94
SW=7676 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=303
SW=24753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=351
SW=26986 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=88
SW=7774 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=88
SW=8967 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=1590
SW=131372 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=60
SW=7626 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=60
SW=6084 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=1590
SW=136211 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=1772
SW=150513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=60
SW=6761 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=359
SW=28524 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=60
SW=6793 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=60
SW=6404 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=450
SW=33835 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=60
SW=6736 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=209
SW=14774 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=1898
SW=156816 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=449
SW=34724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=70
SW=6550 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=88
SW=7961 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=359
SW=26851 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=392
SW=29556 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=168
SW=14051 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=60
SW=6562 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=1707
SW=141097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=161
SW=15036 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=1707
SW=143170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=88
SW=8349 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=439
SW=36817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=60
SW=5864 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=450
SW=34920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=386
SW=33285 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=60
SW=6447 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=450
SW=33323 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=60
SW=5870 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=1772
SW=142760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=124
SW=8597 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=351
SW=26764 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=60
SW=6190 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=358
SW=30241 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=359
SW=27539 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=60
SW=7301 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=60
SW=5951 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=1707
SW=142235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=60
SW=6207 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=450
SW=34034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=1898
SW=156524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=80
SW=7438 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=450
SW=35109 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=359
SW=27391 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=1772
SW=150524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=1772
SW=148925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=60
SW=6647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=359
SW=28661 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=106
SW=8937 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=359
SW=27780 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=358
SW=30569 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=386
SW=33475 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=359
SW=27255 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=393
SW=32047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=256
SW=19717 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=386
SW=33046 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=60
SW=5737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=363
SW=26312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=386
SW=33996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=60
SW=6554 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=60
SW=6506 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=225
SW=17379 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=238
SW=18230 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=1772
SW=150875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=153
SW=16110 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=80
SW=7676 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=1772
SW=151188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=153
SW=11861 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=374
SW=30313 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=60
SW=6595 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=60
SW=6020 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=359
SW=28373 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=187
SW=16159 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=80
SW=7732 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=1707
SW=139120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=495
SW=41561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=495
SW=41422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=80
SW=8218 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=448
SW=38617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=60
SW=8712 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=60
SW=8368 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=60
SW=8692 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=1707
SW=145320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=1772
SW=156191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=406
SW=35274 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=1772
SW=150564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=225
SW=16751 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=94
SW=8241 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=80
SW=7623 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=1898
SW=157875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=106
SW=13269 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=386
SW=33004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=1590
SW=134023 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=94
SW=8652 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=106
SW=8497 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=351
SW=29033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=406
SW=32722 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=88
SW=9122 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=323
SW=24842 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=1707
SW=141340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=392
SW=31450 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=70
SW=6410 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=1991
SW=169155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=138
SW=10039 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=358
SW=31942 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=359
SW=27619 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=323
SW=24278 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=80
SW=6584 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=60
SW=5819 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=358
SW=30471 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=80
SW=7331 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=363
SW=26296 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=1991
SW=170371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=60
SW=5786 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=256
SW=21599 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=439
SW=42177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=153
SW=11927 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=323
SW=24295 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=450
SW=34172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=1772
SW=148724 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=168
SW=13739 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=221
SW=14859 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=168
SW=14845 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=323
SW=25004 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=405
SW=33852 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=70
SW=6770 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=124
SW=9030 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=168
SW=13898 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=70
SW=6154 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=124
SW=8879 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=94
SW=7072 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=1991
SW=166981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=272
SW=18716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=168
SW=14339 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=158
SW=12153 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=358
SW=30456 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=173
SW=12485 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=263
SW=19914 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 


==> results/spec_auction_3_zed_30_july.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=1268
SW=2829873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=1339
SW=3017079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=66
SW=43302 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=122
SW=123951 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=320
SW=571597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=286
SW=521944 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=225
SW=337356 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=286
SW=614827 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=145
SW=195237 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=95
SW=96927 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=285
SW=522139 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=1339
SW=3012328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=1195
SW=2702901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=305
SW=570907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=1414
SW=3222823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=95
SW=98193 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=1339
SW=3016890 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=187
SW=246100 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=104
SW=99663 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=1414
SW=3157126 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=1491
SW=3452809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=307
SW=580747 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=110
SW=127861 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=110
SW=100569 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=171
SW=217806 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=72
SW=42583 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=66
SW=41043 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=65
SW=40623 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=87
SW=70404 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=262
SW=387334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=95
SW=93087 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=72
SW=42096 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=341
SW=656321 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=190
SW=260122 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=1267
SW=2837691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=110
SW=105186 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=66
SW=38535 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=118
SW=131394 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=66
SW=95718 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=66
SW=41142 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=1267
SW=2820762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=86
SW=64926 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=1340
SW=3074188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=1267
SW=2824914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=143
SW=157686 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=86
SW=63675 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=127
SW=154828 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=102
SW=97158 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=67
SW=40893 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=1339
SW=3008211 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=86
SW=66129 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=66
SW=40767 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=78
SW=62061 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=298
SW=526864 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=66
SW=39604 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=212
SW=301741 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=384
SW=717526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=65
SW=40236 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=285
SW=463129 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=146
SW=192960 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=384
SW=721748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=65
SW=40944 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=127
SW=157143 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=286
SW=522097 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=285
SW=579529 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=1267
SW=2829183 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=1414
SW=3204010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=67
SW=41109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=1339
SW=3023461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=279
SW=450784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=1339
SW=3028993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=244
SW=385354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=346
SW=591172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=164
SW=191446 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=256
SW=389107 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=66
SW=40623 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=167
SW=216822 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=244
SW=391237 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=256
SW=394777 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=1414
SW=3164416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=135
SW=171310 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=167
SW=218148 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=66
SW=39087 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=348
SW=606205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=65
SW=40392 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=287
SW=463192 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=1414
SW=3242524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=318
SW=588940 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=168
SW=239589 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=66
SW=40602 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=168
SW=238651 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=67
SW=40227 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=187
SW=244506 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=221
SW=309243 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=65
SW=40017 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=345
SW=596380 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=118
SW=130198 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=1339
SW=3010962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=186
SW=246417 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=285
SW=457993 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=1339
SW=3018331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=66
SW=39549 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=312
SW=601648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=168
SW=216282 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=1414
SW=3223903 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=72
SW=43534 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=1339
SW=3008664 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=1414
SW=3188136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=1267
SW=2871939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=286
SW=521278 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=1414
SW=3162775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=66
SW=41823 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=86
SW=66978 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=1491
SW=3387145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=1267
SW=2874468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=72
SW=44091 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=287
SW=524566 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=119
SW=133014 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=285
SW=459943 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=66
SW=40044 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=1414
SW=3201958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=86
SW=68538 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=341
SW=652268 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=187
SW=244906 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=72
SW=42072 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=311
SW=544543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=189
SW=264606 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=95
SW=95458 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=186
SW=242874 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=1195
SW=2716224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=65
SW=39726 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=88
SW=67561 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=186
SW=243933 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=66
SW=40041 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=145
SW=176074 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=67
SW=39894 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=190
SW=264040 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=72
SW=42126 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=102
SW=95254 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=103
SW=98479 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=145
SW=216378 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=88
SW=88512 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=1267
SW=2838930 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=86
SW=65844 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=310
SW=551233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=286
SW=532009 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=196
SW=307246 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=196
SW=248740 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=1339
SW=3026037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=102
SW=99456 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=67
SW=39054 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=103
SW=98022 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=67
SW=40638 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=1267
SW=2824155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=1267
SW=2819112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=67
SW=41607 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=221
SW=311875 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=135
SW=166179 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=1267
SW=2825976 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=102
SW=99942 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=1267
SW=2820105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=299
SW=534961 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=67
SW=39324 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=141
SW=157632 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=1339
SW=3073708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=1267
SW=2813691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=65
SW=41064 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=66
SW=40345 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=1414
SW=3159403 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=1267
SW=2882613 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=342
SW=647558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=227
SW=338926 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=145
SW=179752 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=66
SW=39000 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=1415
SW=3158794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=348
SW=601714 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=1267
SW=2825607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=146
SW=194106 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=78
SW=61305 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=66
SW=40398 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=212
SW=344500 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=346
SW=592696 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=119
SW=126613 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=146
SW=193212 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=66
SW=39177 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=187
SW=245515 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=279
SW=449341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=191
SW=260241 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=65
SW=41601 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=78
SW=62652 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=167
SW=218449 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=211
SW=303688 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=286
SW=564455 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=244
SW=387481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=1414
SW=3150282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=145
SW=185343 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=319
SW=574462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=1415
SW=3182934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=145
SW=195303 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=319
SW=574765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=154
SW=161389 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=1339
SW=3003426 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=1339
SW=3062188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=67
SW=41346 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=110
SW=102225 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=96
SW=95793 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=384
SW=723055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=285
SW=466465 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=245
SW=389857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=72
SW=43482 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=342
SW=652075 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=78
SW=62316 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=88
SW=88269 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=186
SW=244239 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=1268
SW=2831487 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=88
SW=71535 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=348
SW=606277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=67
SW=39216 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=1414
SW=3166860 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=166
SW=219550 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=1339
SW=3082450 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=67
SW=41797 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=347
SW=600956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=298
SW=532441 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=67
SW=40014 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=1339
SW=3063990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=86
SW=66195 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=1267
SW=2815773 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=158
SW=196065 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=1431
SW=3149857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=117
SW=101370 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=85
SW=66078 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=146
SW=179226 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=65
SW=40140 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=167
SW=237886 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=1414
SW=3234916 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=72
SW=43335 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=197
SW=252214 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=126
SW=158478 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=316
SW=578968 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=78
SW=61554 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=136
SW=166411 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=186
SW=246970 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=102
SW=98064 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=1414
SW=3159469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=78
SW=62112 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=190
SW=285436 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=66
SW=41118 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=1339
SW=3077392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=244
SW=390607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=221
SW=309229 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=66
SW=40611 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=345
SW=603287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=78
SW=61779 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=166
SW=240547 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=1492
SW=3397841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=287
SW=527263 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=117
SW=96505 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=1414
SW=3249883 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=254
SW=396858 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=346
SW=590596 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=347
SW=591314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=163
SW=196011 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=191
SW=261261 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=313
SW=595597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=255
SW=386905 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=86
SW=65964 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=72
SW=42651 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=307
SW=571772 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=186
SW=242479 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=163
SW=196404 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=88
SW=68706 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=66
SW=40374 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=137
SW=165178 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=1340
SW=3080634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=197
SW=253173 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=285
SW=461578 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=78
SW=61824 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=67
SW=40221 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=66
SW=39856 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=146
SW=193131 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=1339
SW=3058720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=255
SW=396829 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=255
SW=386398 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=285
SW=460315 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=78
SW=61563 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=1339
SW=3073659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=72
SW=43374 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=1491
SW=3377000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=286
SW=528427 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=86
SW=64426 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=196
SW=251355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=78
SW=61686 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=128
SW=157375 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=147
SW=194829 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=78
SW=45240 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=1339
SW=3066910 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=268
SW=446755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=1414
SW=3169996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=297
SW=503605 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=128
SW=159102 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=167
SW=218983 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=190
SW=260572 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=66
SW=39300 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=66
SW=39582 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=167
SW=239845 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=1354
SW=3000037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=1339
SW=3011937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=119
SW=132147 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=66
SW=40464 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=77
SW=45264 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=245
SW=390034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=1491
SW=3397321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=72
SW=44334 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=78
SW=62913 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=72
SW=42771 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=1267
SW=2896599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=1339
SW=3019525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=347
SW=607925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=66
SW=40180 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=1267
SW=2820303 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=1267
SW=2864652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=66
SW=41997 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=167
SW=241141 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=1267
SW=2821329 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=212
SW=301102 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=244
SW=387340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=65
SW=73983 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=167
SW=239713 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=346
SW=600859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=66
SW=39900 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=226
SW=329154 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=1267
SW=2842344 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=349
SW=605917 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=67
SW=40443 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=1414
SW=3159231 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=318
SW=573382 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=198
SW=239292 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=117
SW=132475 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=174
SW=209793 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=243
SW=387556 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=89
SW=88602 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=67
SW=40449 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=1267
SW=2839380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=66
SW=41478 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=348
SW=603311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=1267
SW=2844534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=167
SW=238047 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=1267
SW=2866602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=212
SW=303477 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=256
SW=389995 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=72
SW=42804 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=114
SW=95043 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=66
SW=40299 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=320
SW=581546 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=1491
SW=3378784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=347
SW=608989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=66
SW=40434 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=72
SW=42798 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=142
SW=155682 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=1414
SW=3165531 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=383
SW=706637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=266
SW=448534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=163
SW=193485 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=89
SW=88650 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=283
SW=456442 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=313
SW=644995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=78
SW=62517 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=66
SW=39936 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=1339
SW=3027952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=384
SW=715949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=244
SW=438736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=1339
SW=3040338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=67
SW=39339 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=1340
SW=3055201 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=78
SW=63534 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=78
SW=62878 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=163
SW=191196 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=383
SW=711716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=307
SW=571126 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=286
SW=524014 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=115
SW=100497 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=102
SW=101088 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=87
SW=69876 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=95
SW=95575 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=145
SW=194745 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=66
SW=38871 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=95
SW=72036 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=213
SW=298741 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=178
SW=232510 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=66
SW=40555 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=119
SW=131947 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=1414
SW=3240112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=66
SW=41871 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=72
SW=42462 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=348
SW=605672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=66
SW=41274 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=119
SW=132012 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=66
SW=39543 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=1414
SW=3225811 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=66
SW=40635 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=342
SW=651013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=67
SW=39495 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=72
SW=42498 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=340
SW=650467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=286
SW=526228 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=348
SW=605074 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=72
SW=42276 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=174
SW=211489 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=283
SW=463573 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=72
SW=42564 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=88
SW=85809 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=111
SW=124047 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=119
SW=130158 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=1339
SW=3019801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=190
SW=320752 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=186
SW=245821 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=347
SW=598451 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=166
SW=234637 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=1414
SW=3185314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=88
SW=88338 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=66
SW=40983 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=65
SW=40869 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=136
SW=164115 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=215
SW=282586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=78
SW=59043 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=78
SW=40164 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=66
SW=40866 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=145
SW=195759 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=283
SW=461998 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=284
SW=461284 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=65
SW=40452 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=145
SW=177369 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=191
SW=261343 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=67
SW=40404 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=340
SW=651241 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=67
SW=40701 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=1491
SW=3371560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=1414
SW=3141594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=312
SW=556789 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=146
SW=195177 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=167
SW=238792 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=145
SW=175011 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=211
SW=299148 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=109
SW=125443 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=78
SW=80928 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=66
SW=40482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=118
SW=131059 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=147
SW=193899 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=127
SW=156505 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=147
SW=192558 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=102
SW=96486 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=254
SW=389584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=66
SW=41199 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=89
SW=87208 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=72
SW=41577 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=348
SW=607876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=77
SW=42736 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=1414
SW=3160138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=78
SW=63042 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=89
SW=71082 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=285
SW=525851 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=147
SW=195195 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=100
SW=78630 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=77
SW=43980 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=1339
SW=3014157 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=65
SW=40779 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=88
SW=68787 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=1414
SW=3251038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=78
SW=61254 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=88
SW=70146 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=163
SW=193936 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=72
SW=42303 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=72
SW=41796 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=309
SW=545062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=137
SW=166149 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=67
SW=38871 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=146
SW=193464 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=196
SW=249276 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=96
SW=96195 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=340
SW=648476 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=127
SW=137310 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=1267
SW=2821527 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=78
SW=59145 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=72
SW=42867 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=1340
SW=3069370 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=136
SW=166014 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=77
SW=45168 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=78
SW=66003 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=310
SW=543109 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=297
SW=515776 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=1339
SW=3072955 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=135
SW=165861 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=126
SW=155943 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=211
SW=300795 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=1267
SW=2883924 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=65
SW=40365 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=66
SW=40471 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=1339
SW=3017595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=65
SW=41427 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=1339
SW=3030163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=65
SW=41074 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=1491
SW=3444779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=86
SW=67011 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=1339
SW=3018873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=287
SW=526978 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=347
SW=654286 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=66
SW=40431 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=186
SW=246120 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=66
SW=40293 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=78
SW=63129 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=1491
SW=3387841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=78
SW=64149 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=311
SW=550327 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=72
SW=42567 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=104
SW=87159 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=118
SW=129354 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=227
SW=330066 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=66
SW=40788 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=66
SW=41100 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=66
SW=40335 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=186
SW=247831 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=196
SW=249792 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=188
SW=261162 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=65
SW=41148 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=1414
SW=3190711 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=1339
SW=3013899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=349
SW=600908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=1414
SW=3159139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=65
SW=40914 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=347
SW=592876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=166
SW=220171 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=147
SW=194863 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=311
SW=550573 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=72
SW=41301 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=347
SW=599005 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=1340
SW=3026460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=72
SW=41964 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=86
SW=63762 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=95
SW=93930 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=1414
SW=3157441 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=342
SW=645608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=1339
SW=3010954 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=313
SW=552547 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=1340
SW=3093486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=66
SW=39738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=66
SW=39291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=349
SW=609736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=1415
SW=3200107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=313
SW=611186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=146
SW=180513 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=66
SW=38751 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=101
SW=79818 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=245
SW=387700 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=344
SW=598202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=95
SW=95223 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=164
SW=193033 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=163
SW=193785 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=137
SW=166798 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=215
SW=315106 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=78
SW=59295 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=119
SW=127269 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=320
SW=574738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=319
SW=564139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=67
SW=40479 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=88
SW=67527 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=117
SW=128905 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=147
SW=192684 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=347
SW=605620 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=1195
SW=2700873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=255
SW=390019 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=1268
SW=2891871 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=347
SW=604444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=221
SW=315586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=66
SW=40605 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=214
SW=308953 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=1492
SW=3433658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=145
SW=193573 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=226
SW=328891 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=146
SW=193359 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=77
SW=45306 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=102
SW=99015 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=66
SW=41421 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=72
SW=41733 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=67
SW=39885 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=95
SW=96630 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=287
SW=525157 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=95
SW=92823 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=284
SW=457681 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=1267
SW=2831574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=1414
SW=3200248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=1284
SW=2843001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=166
SW=218521 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=67
SW=40347 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=341
SW=661226 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=1339
SW=3030943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=320
SW=575177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=256
SW=391582 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=146
SW=178132 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=141
SW=157275 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=78
SW=63267 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=187
SW=244776 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=72
SW=42270 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=67
SW=39972 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=66
SW=39489 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=88
SW=69177 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=211
SW=299863 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=346
SW=607027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=306
SW=581446 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=1339
SW=3087208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=342
SW=651691 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=344
SW=597086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=110
SW=119856 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=78
SW=59814 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=101
SW=96165 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=1267
SW=2883999 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=65
SW=41577 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=66
SW=40797 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=109
SW=122670 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=1414
SW=3181585 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=86
SW=65193 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=190
SW=260859 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=1339
SW=3019051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=190
SW=262075 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=126
SW=138843 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=244
SW=420586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=211
SW=303123 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=128
SW=157929 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=88
SW=83895 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=164
SW=192046 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=67
SW=39277 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=66
SW=38694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=280
SW=450919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=117
SW=126843 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=102
SW=97020 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=309
SW=543049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=285
SW=461206 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=167
SW=236980 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=86
SW=64941 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=1491
SW=3383338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=341
SW=649402 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=119
SW=132639 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=1339
SW=3015136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=311
SW=609884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=1414
SW=3217006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=102
SW=100716 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=67
SW=41268 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=167
SW=238534 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=167
SW=240646 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=66
SW=40459 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=1339
SW=3074769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=78
SW=45525 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=78
SW=61890 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=146
SW=194074 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=66
SW=40441 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=285
SW=459772 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=1414
SW=3220291 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=212
SW=298816 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=86
SW=66030 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=156
SW=187455 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=66
SW=41286 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=88
SW=67116 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=146
SW=196798 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=1414
SW=3226930 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=96
SW=96150 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=245
SW=385960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=1339
SW=3003216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=95
SW=94866 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=312
SW=554665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=88
SW=67972 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=136
SW=165351 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=313
SW=549130 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=144
SW=158340 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=86
SW=64035 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=214
SW=313812 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=136
SW=165531 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=1267
SW=2862234 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=341
SW=650968 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=67
SW=39093 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=109
SW=100854 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=287
SW=521350 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=1267
SW=2892480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=1339
SW=3017485 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=198
SW=261691 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=78
SW=59898 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=346
SW=590501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=65
SW=40995 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=89
SW=68187 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=244
SW=386335 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=1491
SW=3401038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=306
SW=631592 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=311
SW=558410 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=317
SW=579076 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=110
SW=125463 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=66
SW=39480 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=141
SW=156081 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=67
SW=38163 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=1571
SW=3562001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=1196
SW=2701901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=67
SW=41322 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=89
SW=88500 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=320
SW=582400 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=1414
SW=3182176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=66
SW=40911 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=78
SW=62446 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=268
SW=451300 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=66
SW=40551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=214
SW=313105 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=88
SW=88164 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=118
SW=132049 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=1339
SW=3032214 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=1491
SW=3433846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=186
SW=244548 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=133
SW=127761 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=66
SW=38964 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=1492
SW=3433552 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=147
SW=191874 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=89
SW=67323 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=187
SW=245290 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=67
SW=38547 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=103
SW=99909 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=1339
SW=3014998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=66
SW=41980 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=1414
SW=3154153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=1414
SW=3199810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=1414
SW=3159834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=293
SW=467566 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=66
SW=40626 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=66
SW=39816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=103
SW=101454 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=313
SW=601417 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=65
SW=40356 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=66
SW=39624 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=167
SW=216531 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=127
SW=154317 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=145
SW=179595 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=245
SW=385945 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=86
SW=65361 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=86
SW=66666 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=147
SW=193131 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=313
SW=587647 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=347
SW=606472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=1267
SW=2833600 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=136
SW=167685 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=72
SW=41604 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=163
SW=195238 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=317
SW=582407 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=1339
SW=3009370 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=118
SW=124965 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=256
SW=391450 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=67
SW=40818 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=78
SW=62829 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=1267
SW=2845218 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=312
SW=604372 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=127
SW=159259 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=127
SW=156993 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=147
SW=192361 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=1491
SW=3397210 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=88
SW=88743 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=119
SW=127935 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=1414
SW=3189597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=255
SW=388489 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=177
SW=233146 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=1339
SW=3067009 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=66
SW=40503 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=1491
SW=3373039 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=267
SW=380071 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=348
SW=646873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=306
SW=571996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=66
SW=39774 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=299
SW=536203 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=1414
SW=3181780 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=66
SW=40107 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=1414
SW=3191920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=67
SW=39546 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=88
SW=83544 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=345
SW=597593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=86
SW=63975 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=1491
SW=3394297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=66
SW=40629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=101
SW=97065 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=146
SW=195559 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=1339
SW=3004338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=173
SW=212047 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=255
SW=389994 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=95
SW=95059 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=67
SW=38439 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=279
SW=447415 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=244
SW=390232 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=1339
SW=3017400 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=1414
SW=3210543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=66
SW=40413 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=307
SW=575386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=317
SW=574273 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=255
SW=393790 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=255
SW=390457 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=256
SW=387082 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=88
SW=68253 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=78
SW=59817 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=66
SW=39951 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=72
SW=42591 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=78
SW=61278 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=244
SW=393940 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=256
SW=390625 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=1339
SW=3029796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=256
SW=387703 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=66
SW=39844 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=66
SW=41169 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=1267
SW=2815287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=311
SW=602140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=190
SW=286930 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=104
SW=96060 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=72
SW=40722 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=317
SW=617744 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=86
SW=64446 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=66
SW=39909 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=255
SW=389890 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=214
SW=314520 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=1195
SW=2771040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=88
SW=86400 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=1414
SW=3186127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=266
SW=455977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=267
SW=449689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=145
SW=195798 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=348
SW=608557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=66
SW=40230 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=287
SW=526414 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=67
SW=39633 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=186
SW=246082 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=1414
SW=3237871 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=109
SW=125838 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=285
SW=459007 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=212
SW=297043 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=66
SW=39213 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=78
SW=45528 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=72
SW=42837 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=147
SW=193611 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=285
SW=517471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=65
SW=38859 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=1492
SW=3400123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=96
SW=96117 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=280
SW=486112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=1491
SW=3402802 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=144
SW=178030 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=66
SW=38619 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=145
SW=176997 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=102
SW=95649 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=1339
SW=3046462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=147
SW=195808 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=1268
SW=2816934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=146
SW=193639 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=317
SW=579178 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=86
SW=64017 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=78
SW=63558 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=285
SW=461962 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=1195
SW=2698152 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=1491
SW=3371312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=1414
SW=3212875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=1339
SW=3016027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=168
SW=241612 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=347
SW=597029 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=66
SW=40608 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=256
SW=394873 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=86
SW=65850 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=116
SW=101217 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=88
SW=69690 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=76
SW=39960 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=312
SW=564487 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=1414
SW=3232101 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=67
SW=40968 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=168
SW=241368 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=86
SW=64587 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=95
SW=96555 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=102
SW=94290 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=127
SW=159361 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=1414
SW=3165505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=218
SW=279949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=1339
SW=3018466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=164
SW=197760 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=189
SW=266136 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=319
SW=642050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=285
SW=463528 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=1491
SW=3404780 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=1414
SW=3156832 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=78
SW=61143 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=65
SW=40836 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=1339
SW=3067315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=1414
SW=3163642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=1339
SW=3055819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=1414
SW=3157447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=102
SW=97698 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=245
SW=387517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=311
SW=550993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=66
SW=41346 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=1414
SW=3154242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=1195
SW=2709273 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=1267
SW=2821917 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=1414
SW=3180031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=127
SW=158992 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=341
SW=648461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=285
SW=468880 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=78
SW=62700 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=66
SW=40932 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=131
SW=153351 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=146
SW=194515 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=142
SW=156144 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=317
SW=584167 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=1339
SW=3015465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=143
SW=159088 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=345
SW=600590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=1414
SW=3164509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=222
SW=315663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=95
SW=96811 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=128
SW=158388 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=88
SW=69837 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=256
SW=392766 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=362
SW=592529 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=1414
SW=3146035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=186
SW=247222 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=226
SW=338212 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=78
SW=43113 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=1339
SW=3039517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=341
SW=708578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=94
SW=88815 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=167
SW=239437 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=190
SW=266527 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=317
SW=576601 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=96
SW=93684 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=136
SW=166807 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=135
SW=147657 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=88
SW=84021 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=255
SW=392314 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=255
SW=382825 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=66
SW=39978 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=244
SW=446632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=88
SW=68337 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=66
SW=39442 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=167
SW=240075 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=1267
SW=2841258 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=1414
SW=3157225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=66
SW=40620 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=255
SW=392134 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=1414
SW=3214216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=1339
SW=3010543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=287
SW=527084 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=190
SW=261706 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=1414
SW=3164791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=1339
SW=3077437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=101
SW=96954 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=312
SW=601810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=95
SW=96318 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=1267
SW=2814588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=78
SW=63162 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=349
SW=605788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=187
SW=243831 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=135
SW=164392 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=214
SW=313549 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=1340
SW=3075118 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=1491
SW=3382735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=166
SW=239950 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=320
SW=569921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=362
SW=610204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=1195
SW=2702037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=284
SW=462007 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=286
SW=523481 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=118
SW=128226 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=1414
SW=3167709 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=72
SW=42129 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=320
SW=579334 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=298
SW=538744 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=110
SW=124561 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=1414
SW=3163804 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=195
SW=252421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=281
SW=485803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=186
SW=242910 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=1267
SW=2821011 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=66
SW=40654 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=189
SW=268083 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=1414
SW=3218233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=128
SW=159435 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=65
SW=38961 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=127
SW=156490 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=78
SW=61443 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=1339
SW=3058006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=1339
SW=3017709 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=384
SW=717791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=67
SW=41016 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=146
SW=194223 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=226
SW=332992 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=147
SW=192099 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=1339
SW=3019350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=89
SW=68592 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=167
SW=238426 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=65
SW=40362 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=94
SW=87336 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=148
SW=226815 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=78
SW=59200 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=146
SW=193767 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=67
SW=40383 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=1414
SW=3186190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=88
SW=87882 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=72
SW=42642 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=255
SW=395602 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=144
SW=176613 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=1339
SW=3017961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=1339
SW=3067386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=65
SW=41460 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=348
SW=601072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=1339
SW=3025533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=65
SW=41673 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=131
SW=129648 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=1414
SW=3192790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=88
SW=89775 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=86
SW=66378 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=102
SW=95709 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=1491
SW=3395656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=67
SW=42831 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=147
SW=196084 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=279
SW=444940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=66
SW=39798 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=1491
SW=3421456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=163
SW=195333 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=167
SW=240490 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=1195
SW=2758998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=286
SW=522979 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=267
SW=457762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=1267
SW=2840424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=287
SW=527908 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=347
SW=607474 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=77
SW=44037 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=1414
SW=3164908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=197
SW=248836 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=1339
SW=3008001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=67
SW=40053 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=310
SW=545677 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=307
SW=582226 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=72
SW=43618 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=143
SW=157908 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=65
SW=40125 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=144
SW=177606 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=67
SW=40497 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=147
SW=195313 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=348
SW=600947 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=66
SW=40452 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=155
SW=190521 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=201
SW=277734 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=142
SW=158923 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=86
SW=63462 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=1195
SW=2704875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=187
SW=244660 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=268
SW=452608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=1339
SW=3074500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=86
SW=66657 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=66
SW=40690 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=168
SW=219825 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=286
SW=520918 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=137
SW=168067 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=87
SW=70228 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=311
SW=545122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=128
SW=157158 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=226
SW=330439 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=202
SW=277123 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=78
SW=59376 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=166
SW=238558 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=67
SW=40176 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=70
SW=40092 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=65
SW=39786 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=319
SW=573872 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=1414
SW=3162967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=216
SW=279775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=86
SW=64056 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=212
SW=300049 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=95
SW=93597 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=168
SW=236967 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=66
SW=38685 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=310
SW=544276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=1414
SW=3216895 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=1267
SW=2825857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=1339
SW=3071226 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=126
SW=158800 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=88
SW=83646 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=78
SW=61161 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=213
SW=300922 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=108
SW=102642 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=1339
SW=3059830 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=1267
SW=2820792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=346
SW=593407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=167
SW=241330 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=226
SW=334747 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=313
SW=551455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=286
SW=460408 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=186
SW=248077 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=67
SW=38784 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=226
SW=330448 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=167
SW=218299 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=78
SW=60207 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=1339
SW=3060025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=163
SW=197067 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=66
SW=40485 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=67
SW=39489 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=1342
SW=3054244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=167
SW=241752 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=1414
SW=3161851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=72
SW=43449 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=216
SW=278509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=67
SW=40554 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=1195
SW=2702256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=78
SW=63060 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=66
SW=40503 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=110
SW=107814 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=347
SW=613072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=382
SW=706454 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=312
SW=598351 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=1339
SW=3014691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=1414
SW=3196105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=66
SW=39669 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=67
SW=40380 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=268
SW=452256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=102
SW=101235 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=72
SW=41112 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=340
SW=651388 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=162
SW=195550 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=78
SW=43857 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=347
SW=607190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=119
SW=133692 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=102
SW=96295 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=1339
SW=3024201 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=143
SW=158803 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=1339
SW=3033859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=254
SW=391015 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=255
SW=386164 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=94
SW=74562 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=1339
SW=3066139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=347
SW=607010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=65
SW=40341 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=317
SW=582983 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=78
SW=61431 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=312
SW=556715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=382
SW=706072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=320
SW=575060 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=222
SW=315034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=86
SW=67521 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=215
SW=276169 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=213
SW=299572 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=135
SW=167587 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=65
SW=40431 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=267
SW=460018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=168
SW=238507 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=147
SW=196801 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=212
SW=298567 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=167
SW=220038 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=66
SW=40821 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=156
SW=187497 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=78
SW=60510 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=306
SW=574960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=312
SW=601192 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=348
SW=602995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=299
SW=524095 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=286
SW=520801 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=212
SW=303418 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=347
SW=600667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=1339
SW=3016212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=89
SW=67995 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=1414
SW=3160321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=214
SW=311977 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=66
SW=40293 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=1414
SW=3211405 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=1339
SW=2999013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=86
SW=64827 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=67
SW=39528 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=147
SW=194925 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=67
SW=39054 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=311
SW=544720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=133
SW=124909 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=287
SW=527852 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=72
SW=40963 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=1339
SW=3025095 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=137
SW=167485 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=317
SW=578461 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=66
SW=40038 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=146
SW=192544 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=254
SW=392740 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=342
SW=643207 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=320
SW=568198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=1339
SW=3064005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=95
SW=95452 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=1414
SW=3154189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=342
SW=652615 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=383
SW=716879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=1491
SW=3396130 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=67
SW=42054 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=1267
SW=2857926 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=282
SW=484993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=1339
SW=3054688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=312
SW=560908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=187
SW=242863 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=383
SW=722377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=86
SW=63315 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=167
SW=216987 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=1267
SW=2873458 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=66
SW=41353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=110
SW=126855 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=66
SW=39294 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=1492
SW=3425975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=1339
SW=3010966 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=66
SW=40716 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=1414
SW=3159787 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=78
SW=62769 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=72
SW=42813 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=1267
SW=2840574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=1195
SW=2706977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=320
SW=570010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=66
SW=40695 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=109
SW=101343 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=67
SW=40338 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=268
SW=456301 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=283
SW=464806 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=191
SW=264853 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=88
SW=83238 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=285
SW=462193 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=190
SW=261693 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=1268
SW=2834043 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=1339
SW=3018157 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=78
SW=60063 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=1339
SW=3076446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=88
SW=45045 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=1491
SW=3381511 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=66
SW=40122 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=1339
SW=2997189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=110
SW=125226 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=312
SW=605521 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=347
SW=592394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=86
SW=63636 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=227
SW=331522 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=340
SW=649375 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=167
SW=239046 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=346
SW=597554 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=244
SW=384403 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=66
SW=40296 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=166
SW=218056 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=1414
SW=3196987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=1267
SW=2812224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=103
SW=97470 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=222
SW=313275 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=223
SW=312252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=244
SW=390685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=319
SW=574291 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=67
SW=40281 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=222
SW=312988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=311
SW=600685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=331
SW=580054 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=1340
SW=3020376 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=245
SW=388033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=1267
SW=2875008 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=201
SW=278632 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=316
SW=572932 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=78
SW=62430 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=306
SW=572545 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=167
SW=215755 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=346
SW=604327 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=72
SW=43311 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=1339
SW=3003250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=346
SW=598864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=163
SW=196309 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=1339
SW=3071212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=86
SW=65595 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=66
SW=40450 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=66
SW=40461 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=222
SW=312771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=1414
SW=3204616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=66
SW=42615 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=284
SW=456274 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=78
SW=64260 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=296
SW=517240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=102
SW=96519 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=286
SW=458824 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=101
SW=80157 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=346
SW=596782 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=284
SW=457912 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=1414
SW=3150907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=306
SW=574312 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=109
SW=118923 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=95
SW=95439 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=67
SW=38694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=1414
SW=3183544 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=1339
SW=3062044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=72
SW=43435 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=318
SW=580645 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=72
SW=42703 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=72
SW=42789 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=66
SW=40569 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=255
SW=386212 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=254
SW=388063 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=86
SW=63714 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=66
SW=39729 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=218
SW=279550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=78
SW=61134 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=78
SW=44712 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=72
SW=42958 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=187
SW=242913 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=66
SW=39360 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=88
SW=70932 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=87
SW=69123 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=244
SW=389466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=86
SW=63562 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=1267
SW=2827005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=136
SW=169704 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=1414
SW=3162616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=166
SW=219405 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=72
SW=42492 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=136
SW=168025 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=1339
SW=3091603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=119
SW=127953 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=1414
SW=3190981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=66
SW=40959 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=216
SW=280011 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=102
SW=98670 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=244
SW=389173 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=278
SW=444247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=1339
SW=3032124 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=67
SW=41589 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=86
SW=65415 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=65
SW=40032 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=86
SW=66531 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=341
SW=649783 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=72
SW=42402 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=1346
SW=3016438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=78
SW=63909 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=1267
SW=2841357 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=118
SW=129156 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=145
SW=193078 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=146
SW=192546 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=86
SW=64800 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=1195
SW=2713608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=168
SW=237466 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=101
SW=101232 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=180
SW=239032 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=298
SW=524902 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=344
SW=591958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=1339
SW=3019257 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=66
SW=41676 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=72
SW=44454 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=310
SW=544340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=1340
SW=3075268 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=126
SW=142935 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=114
SW=98781 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=1414
SW=3163884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=65
SW=40317 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=284
SW=457942 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=167
SW=239554 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=67
SW=40140 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=67
SW=41337 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=110
SW=124212 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=190
SW=260785 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=146
SW=194268 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=267
SW=446377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=149
SW=176884 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=142
SW=156660 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=342
SW=651151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=1414
SW=3159844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=66
SW=39291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=317
SW=581635 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=66
SW=39084 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=213
SW=313279 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=1339
SW=3030843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=116
SW=100440 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=72
SW=42870 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=110
SW=101283 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=1339
SW=3075376 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=1268
SW=2826624 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=1339
SW=3047493 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=86
SW=66591 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=215
SW=304803 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=118
SW=131119 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=66
SW=38343 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=313
SW=559408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=382
SW=706904 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=1414
SW=3163191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=102
SW=100624 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=66
SW=38640 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=66
SW=38499 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=320
SW=579010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=154
SW=186693 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=66
SW=39690 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=78
SW=59367 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=102
SW=98598 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=102
SW=98151 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=135
SW=167107 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=72
SW=41584 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=1339
SW=3019185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=319
SW=616822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=67
SW=39712 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=1414
SW=3153586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=167
SW=239398 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=1267
SW=2889351 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=110
SW=127596 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=87
SW=69822 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=1492
SW=3457306 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=286
SW=460408 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=1339
SW=3023334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=88
SW=84096 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=286
SW=519010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=201
SW=247102 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=72
SW=40998 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=162
SW=190740 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=1414
SW=3181720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=1339
SW=3021082 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=86
SW=64062 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=311
SW=551642 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=1339
SW=3068929 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=285
SW=463444 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=187
SW=243213 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=382
SW=705683 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=67
SW=41043 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=147
SW=192978 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=95
SW=96621 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=78
SW=61314 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=66
SW=41598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=339
SW=650725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=286
SW=521465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=1491
SW=3376745 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=66
SW=39861 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=66
SW=40408 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=67
SW=40686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=348
SW=658768 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=1268
SW=2819316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=166
SW=219091 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=1339
SW=3058230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=72
SW=43227 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=167
SW=218830 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=226
SW=331027 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=166
SW=238015 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=86
SW=63492 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=146
SW=195073 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=92
SW=87460 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=358
SW=598004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=146
SW=222717 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=147
SW=192588 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=65
SW=39966 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=1267
SW=2796759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=168
SW=237640 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=306
SW=571372 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=66
SW=40095 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=212
SW=256756 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=1195
SW=2702030 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=78
SW=62928 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=178
SW=229959 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=101
SW=96036 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=132
SW=124264 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=77
SW=44095 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=118
SW=131362 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=285
SW=507202 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=1414
SW=3162055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=285
SW=456406 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=286
SW=524023 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=1339
SW=3018292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=1280
SW=2882220 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=1339
SW=3028873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=77
SW=44658 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=318
SW=581071 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=1492
SW=3390967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=65
SW=41778 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=67
SW=40752 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=66
SW=40620 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=66
SW=40158 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=67
SW=40011 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=66
SW=40284 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=1414
SW=3165814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=285
SW=466591 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=1339
SW=3056398 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=187
SW=248515 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=95
SW=96906 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=319
SW=585886 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=88
SW=84264 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=285
SW=457174 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=285
SW=456286 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=67
SW=39726 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=1339
SW=3119212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=267
SW=454174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=1195
SW=2695074 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=344
SW=599023 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=346
SW=591760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=346
SW=591608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=286
SW=464425 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=72
SW=42117 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=347
SW=605555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=1414
SW=3155239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=167
SW=216367 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=1339
SW=3050317 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=66
SW=39627 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=78
SW=60942 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=88
SW=68410 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=1267
SW=2818677 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=146
SW=177465 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=346
SW=598885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=255
SW=388441 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=146
SW=195814 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=127
SW=160827 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=1339
SW=3017560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=285
SW=460651 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=299
SW=530713 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=1414
SW=3161644 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=266
SW=452935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=86
SW=64443 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=67
SW=40986 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=1267
SW=2840970 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=88
SW=91170 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=255
SW=431236 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=223
SW=310065 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=1195
SW=2746896 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=1491
SW=3379753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=1414
SW=3163708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=109
SW=103116 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=146
SW=195244 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=227
SW=333313 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=66
SW=40992 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=65
SW=40020 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=1339
SW=3030022 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=1414
SW=3236215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=310
SW=546706 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=298
SW=516385 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=66
SW=41163 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=1414
SW=3229456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=224
SW=292564 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=173
SW=211054 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=1414
SW=3168223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=86
SW=66606 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=268
SW=499138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=243
SW=388852 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=95
SW=90435 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=341
SW=651491 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=163
SW=192019 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=66
SW=40740 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=267
SW=458749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=1491
SW=3455629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=190
SW=283905 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=256
SW=392887 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=1414
SW=3204613 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=1339
SW=3011518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=345
SW=594143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=78
SW=44220 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=1268
SW=2817462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=319
SW=574969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=66
SW=39210 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=287
SW=524128 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=147
SW=195507 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=95
SW=88948 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=86
SW=63427 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=1491
SW=3393668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=1414
SW=3214543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=163
SW=192813 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=283
SW=468253 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=145
SW=192568 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=286
SW=533402 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=306
SW=573869 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=72
SW=41550 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=65
SW=40027 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=1414
SW=3158950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=78
SW=63018 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=307
SW=572026 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=312
SW=549028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=316
SW=572767 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=1339
SW=3018732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=286
SW=528778 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=1339
SW=3050035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=1267
SW=2823663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=286
SW=524542 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=185
SW=246687 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=77
SW=44385 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=1414
SW=3163524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=1339
SW=3076368 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=383
SW=712859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=84
SW=39549 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=166
SW=218005 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=144
SW=178149 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=155
SW=187221 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=66
SW=39066 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=1414
SW=3157167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=145
SW=178029 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=102
SW=95919 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=146
SW=174955 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=285
SW=457786 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=1339
SW=3063624 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=163
SW=194088 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=1414
SW=3161929 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=86
SW=65808 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=348
SW=607078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=1339
SW=3030745 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=256
SW=388870 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=227
SW=387964 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=95
SW=95757 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=127
SW=158475 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=286
SW=526168 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=72
SW=41319 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=164
SW=193321 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=1196
SW=2702510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=287
SW=524107 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=1195
SW=2702004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=318
SW=572989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=215
SW=288280 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=286
SW=526969 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=212
SW=299751 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=227
SW=328159 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=1339
SW=3024474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=385
SW=725837 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=1267
SW=2817025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=211
SW=296041 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=78
SW=59626 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=313
SW=556885 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=166
SW=214824 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=1267
SW=2837844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=1414
SW=3197383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=283
SW=460741 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=88
SW=85716 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=126
SW=158758 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=78
SW=62356 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=86
SW=67342 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=72
SW=42366 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=147
SW=194212 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=347
SW=614221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=95
SW=94443 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=95
SW=91794 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=383
SW=718511 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=196
SW=297484 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=1267
SW=2834943 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=86
SW=64566 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=67
SW=40860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=255
SW=380869 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=1414
SW=3164256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=146
SW=194628 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=341
SW=653908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=284
SW=459004 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=1491
SW=3396731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=95
SW=91389 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=1340
SW=3078694 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=147
SW=194901 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=1339
SW=3015459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=111
SW=126514 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=67
SW=43542 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=66
SW=41235 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=66
SW=40491 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=66
SW=41190 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=166
SW=217812 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=66
SW=40569 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=136
SW=165727 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=186
SW=243409 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=146
SW=193377 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=1268
SW=2879329 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=1267
SW=2833854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=348
SW=606511 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=125
SW=136761 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=128
SW=156984 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=95
SW=94752 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=147
SW=191083 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=255
SW=388987 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=306
SW=575230 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=166
SW=239688 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=1414
SW=3199387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=231
SW=335425 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=66
SW=40758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=286
SW=459742 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=67
SW=40908 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=86
SW=64923 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=65
SW=40663 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=1339
SW=3077454 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=66
SW=42150 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=383
SW=708371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=310
SW=544282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=286
SW=461005 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=102
SW=101286 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=382
SW=706543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=241
SW=369904 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=66
SW=39114 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=1339
SW=3011608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=167
SW=216982 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=1414
SW=3217612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=306
SW=582550 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=103
SW=99562 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=66
SW=38796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=312
SW=601435 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=141
SW=159981 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=280
SW=482044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=95
SW=96354 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=298
SW=507949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=146
SW=195448 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=167
SW=233305 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=66
SW=39181 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=282
SW=481249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=254
SW=390304 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=66
SW=39510 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=1414
SW=3216841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=78
SW=60339 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=115
SW=100485 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=347
SW=602080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=347
SW=599912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=1414
SW=3209812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=89
SW=69847 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=162
SW=193764 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=306
SW=572644 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=1339
SW=3000615 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=154
SW=187402 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=67
SW=38895 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=307
SW=570563 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=284
SW=463192 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=66
SW=39015 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=143
SW=158635 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=319
SW=574705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=313
SW=556897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=348
SW=599404 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=244
SW=425971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=1195
SW=2718762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=116
SW=99075 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=1414
SW=3216298 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=267
SW=451486 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=115
SW=100344 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=94
SW=72513 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=268
SW=446461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=1414
SW=3227515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=186
SW=246627 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=95
SW=95925 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=348
SW=605617 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=225
SW=338002 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=101
SW=96276 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=1267
SW=2888277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=143
SW=157711 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=103
SW=100347 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=1414
SW=3166002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=88
SW=85279 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=119
SW=134169 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=285
SW=455470 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=349
SW=607225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=86
SW=63582 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=341
SW=659269 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=72
SW=39738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=1339
SW=3073572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=119
SW=134086 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=126
SW=158082 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=245
SW=389740 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=256
SW=391819 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=147
SW=193600 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=255
SW=390562 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=126
SW=140125 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=1414
SW=3161665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=311
SW=553048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=86
SW=64407 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=1414
SW=3201799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=67
SW=41598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=307
SW=575113 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=348
SW=600697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=72
SW=42828 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=150
SW=194563 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=1267
SW=2890716 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=103
SW=99522 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=141
SW=159358 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=95
SW=95994 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=109
SW=102096 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=168
SW=240208 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=1339
SW=3049507 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=88
SW=69273 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=67
SW=40675 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=88
SW=87967 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=67
SW=38565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=347
SW=593408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=341
SW=647296 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=1268
SW=2880940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=189
SW=283576 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=146
SW=193965 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=1414
SW=3164995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=311
SW=544331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=196
SW=249412 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=167
SW=233811 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=118
SW=131049 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=254
SW=387169 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=89
SW=86008 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=95
SW=95707 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=66
SW=40344 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=88
SW=87688 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=1414
SW=3218443 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=1571
SW=3546056 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=166
SW=239308 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=95
SW=95259 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=256
SW=390388 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=196
SW=247644 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=223
SW=313138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=183
SW=238914 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=72
SW=42171 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=267
SW=461131 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=72
SW=42843 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=147
SW=192927 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=286
SW=515290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=72
SW=41961 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=88
SW=112206 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=1339
SW=3014679 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=168
SW=241531 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=127
SW=160990 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=255
SW=385642 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=86
SW=66273 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=225
SW=378922 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=286
SW=522703 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=255
SW=389359 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=320
SW=575071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=298
SW=528772 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=268
SW=446752 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=95
SW=96412 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=66
SW=40099 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=319
SW=586687 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=318
SW=631226 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=86
SW=64128 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=1267
SW=2837481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=72
SW=43926 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=78
SW=63351 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=66
SW=39660 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=163
SW=191250 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=255
SW=386119 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=311
SW=602743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=285
SW=460174 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=1339
SW=3016969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=1339
SW=3013398 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=145
SW=177505 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=286
SW=463135 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=72
SW=42141 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=1414
SW=3205246 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=255
SW=398160 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=310
SW=543931 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=146
SW=194682 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=94
SW=89814 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=384
SW=716048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=88
SW=88551 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=306
SW=574633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=66
SW=39939 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=213
SW=293574 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=86
SW=63780 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=1414
SW=3188377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=88
SW=88935 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=1339
SW=3032383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=66
SW=40248 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=145
SW=179454 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=86
SW=65499 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=167
SW=239089 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=286
SW=454675 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=128
SW=158634 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=168
SW=235071 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=190
SW=261919 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=1339
SW=3019018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=66
SW=40104 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=317
SW=578741 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=186
SW=244213 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=196
SW=282883 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=267
SW=450871 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=318
SW=573494 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=166
SW=219220 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=155
SW=189789 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=1267
SW=2889517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=317
SW=578156 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=145
SW=175053 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=66
SW=39741 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=66
SW=39825 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=1414
SW=3166093 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=1267
SW=2810454 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=66
SW=41086 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=347
SW=607283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=66
SW=41094 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=298
SW=524371 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=261
SW=447340 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=316
SW=580618 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=72
SW=43057 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=72
SW=43530 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=1339
SW=3000579 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=66
SW=41268 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=1491
SW=3371980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=1339
SW=3092301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=256
SW=383593 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=287
SW=482414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=67
SW=40873 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=163
SW=194535 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=78
SW=61452 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=222
SW=312339 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=167
SW=240396 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=66
SW=39903 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=227
SW=329292 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=1339
SW=3020382 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=255
SW=392047 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=1267
SW=2876685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=1267
SW=2832690 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=147
SW=196501 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=1414
SW=3184801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=72
SW=43171 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=244
SW=380557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=1339
SW=3067651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=244
SW=394303 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=196
SW=248229 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=223
SW=312180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=1414
SW=3205798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=306
SW=575791 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=347
SW=598498 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=255
SW=384670 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=347
SW=604033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=186
SW=248011 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=215
SW=314140 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=66
SW=40629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=78
SW=63696 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=96
SW=94635 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=78
SW=60426 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=1267
SW=2847070 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=1339
SW=3094707 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=167
SW=238833 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=346
SW=600461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=173
SW=213111 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=331
SW=573277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=1195
SW=2762457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=1491
SW=3376283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=78
SW=59676 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=1414
SW=3145186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=95
SW=91446 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=266
SW=446179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=185
SW=247279 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=1267
SW=2836035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=1339
SW=2997262 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=118
SW=131907 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=89
SW=84525 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=244
SW=390757 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=244
SW=386671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=128
SW=157393 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=1267
SW=2847567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=1267
SW=2836854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=382
SW=709127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=78
SW=59619 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=1506
SW=3449740 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=318
SW=573859 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=66
SW=40110 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=312
SW=550171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=244
SW=388012 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=1268
SW=2848902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=96
SW=91701 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=319
SW=575626 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=88
SW=89755 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=286
SW=525469 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=1195
SW=2761380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=1339
SW=3007558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=67
SW=40077 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=136
SW=167226 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=346
SW=599819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=217
SW=280621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=78
SW=59382 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=66
SW=40333 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=72
SW=42471 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=125
SW=138895 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=1202
SW=2702553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=95
SW=92997 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=72
SW=43332 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=1267
SW=2842537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=88
SW=87301 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=78
SW=63417 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=348
SW=609124 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=1339
SW=3019518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=67
SW=41238 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=147
SW=193798 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=243
SW=387055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=286
SW=525118 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=211
SW=302149 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=1267
SW=2816844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=72
SW=43614 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=65
SW=40107 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=1195
SW=2766972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=86
SW=67177 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=78
SW=62908 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=285
SW=457354 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=286
SW=524620 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=137
SW=165319 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=142
SW=157152 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=1414
SW=3194707 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=102
SW=97407 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=95
SW=93645 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=66
SW=40263 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=167
SW=237310 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=67
SW=40165 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=255
SW=393181 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=66
SW=40731 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=1492
SW=3428584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=1339
SW=3015837 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=190
SW=267960 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=284
SW=461938 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=100
SW=77226 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=1339
SW=3015438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=1414
SW=3215641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=66
SW=41575 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=1339
SW=3017769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=226
SW=333511 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=214
SW=297714 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=341
SW=649775 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=88
SW=86370 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=212
SW=300802 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=72
SW=42846 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=1195
SW=2771226 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=168
SW=238213 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=127
SW=159153 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=284
SW=463531 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=1414
SW=3182823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=306
SW=574859 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=1414
SW=3159532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=86
SW=65016 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=187
SW=243661 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=66
SW=39291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=164
SW=191671 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=102
SW=96039 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=1571
SW=3518977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=346
SW=599281 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=287
SW=1327851 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=127
SW=165244 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=1268
SW=2830641 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=216
SW=283582 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=78
SW=44223 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=66
SW=39423 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=78
SW=59628 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=212
SW=305758 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=286
SW=523957 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=65
SW=39108 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=163
SW=194989 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=78
SW=61279 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=311
SW=541666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=216
SW=280419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=197
SW=252366 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=93
SW=72643 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=1491
SW=3397925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=67
SW=42108 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=267
SW=449986 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=95
SW=97048 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=72
SW=42858 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=146
SW=193462 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=154
SW=188169 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=190
SW=261516 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=1414
SW=3160912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=72
SW=42231 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=66
SW=39936 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=96
SW=96831 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=1267
SW=2934604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=65
SW=40959 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=311
SW=550262 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=285
SW=463651 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=164
SW=195681 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=163
SW=193636 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=66
SW=38961 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=1267
SW=2862495 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=285
SW=524341 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=310
SW=544624 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=86
SW=63747 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=243
SW=389037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=256
SW=385642 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=101
SW=96042 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=66
SW=40113 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=67
SW=39684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=1349
SW=3023611 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=1339
SW=3063016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=78
SW=64206 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=1414
SW=3150004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=89
SW=71458 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=286
SW=525208 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=225
SW=327670 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=312
SW=602833 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=168
SW=241072 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=66
SW=39000 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=1267
SW=2839365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=196
SW=254496 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=145
SW=193491 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=1195
SW=2693757 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=345
SW=601663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=167
SW=242737 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=286
SW=511840 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=287
SW=525898 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=1414
SW=3169354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=190
SW=283143 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=298
SW=538993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=74
SW=39300 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=1267
SW=2834800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=267
SW=454666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=65
SW=39708 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=348
SW=601354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=95
SW=74275 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=137
SW=165225 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=78
SW=62232 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=1414
SW=3220132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=96
SW=95694 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=72
SW=41652 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=311
SW=545075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=320
SW=574768 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=286
SW=461560 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=283
SW=461359 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=136
SW=166107 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=248
SW=381565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=108
SW=101709 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=1268
SW=2894899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=255
SW=381607 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=66
SW=39423 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=167
SW=218122 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=189
SW=268222 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=1339
SW=3062518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=1339
SW=3097171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=187
SW=244600 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=1268
SW=2886441 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=347
SW=602992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=72
SW=41295 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=382
SW=705107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=72
SW=41694 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=187
SW=245101 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=67
SW=38970 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=164
SW=194958 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=65
SW=38691 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=296
SW=524938 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=1267
SW=2842786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=190
SW=268227 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=312
SW=549361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=78
SW=59391 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=88
SW=69700 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=267
SW=454585 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=268
SW=455464 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=187
SW=246001 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=287
SW=524165 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=195
SW=255616 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=213
SW=312460 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=66
SW=38889 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=226
SW=328663 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=95
SW=94518 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=67
SW=39369 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=67
SW=38412 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=1339
SW=3020518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=66
SW=39291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=88
SW=83130 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=67
SW=38964 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=118
SW=129174 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=102
SW=100473 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=65
SW=38763 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=312
SW=601966 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=88
SW=83928 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=222
SW=315948 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=1339
SW=3032190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=100
SW=79405 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=167
SW=222600 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=1267
SW=2834581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=86
SW=64431 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=341
SW=651961 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=66
SW=38913 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=66
SW=38802 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=86
SW=63786 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=66
SW=38826 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=191
SW=269953 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=89
SW=69465 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=312
SW=654283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=347
SW=613195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=67
SW=39289 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=78
SW=59502 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=72
SW=40236 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=66
SW=38241 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=1491
SW=3391276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=285
SW=460708 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=318
SW=579709 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=167
SW=218709 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=103
SW=98299 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=67
SW=39237 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=244
SW=385552 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=126
SW=157641 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=1267
SW=2886103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=166
SW=235455 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=142
SW=158523 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=212
SW=300694 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=67
SW=38844 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=72
SW=41226 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=155
SW=191958 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=1339
SW=3069954 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=1267
SW=2823637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=313
SW=548923 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=77
SW=44814 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=312
SW=602273 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=187
SW=245368 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=1414
SW=3160339 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=279
SW=448705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=312
SW=600577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=299
SW=527242 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=285
SW=456604 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=78
SW=59658 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=66
SW=39234 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=196
SW=251476 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=280
SW=448558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=254
SW=390511 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=95
SW=73536 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=65
SW=38634 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=254
SW=393499 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=66
SW=38433 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=1268
SW=2821738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=1339
SW=3063342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=286
SW=526963 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=245
SW=389215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=1414
SW=3165964 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=347
SW=609470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=102
SW=97410 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=78
SW=60822 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=1195
SW=2706975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=341
SW=659212 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=127
SW=156550 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=306
SW=579722 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=66
SW=38517 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=128
SW=158571 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=143
SW=156745 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=1267
SW=2824968 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=255
SW=393286 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=280
SW=485530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=286
SW=524981 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=244
SW=388174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=95
SW=94521 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=163
SW=194431 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=317
SW=579706 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=118
SW=126798 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=67
SW=39843 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=1492
SW=3425899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=86
SW=68490 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=286
SW=528517 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=146
SW=194403 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=65
SW=40194 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=345
SW=599908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=78
SW=62343 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=66
SW=40368 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=267
SW=496015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=320
SW=574291 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=331
SW=622666 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=88
SW=69367 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=306
SW=570154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=66
SW=40479 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=67
SW=40455 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=133
SW=129421 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=285
SW=459820 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=66
SW=39579 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=88
SW=69813 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=1421
SW=3158254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=66
SW=41181 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=66
SW=39759 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=284
SW=464371 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=167
SW=237345 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=147
SW=195111 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=227
SW=330696 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=86
SW=66277 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=306
SW=583481 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=78
SW=63615 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=211
SW=300319 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=146
SW=193095 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=346
SW=596479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=101
SW=76665 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=1491
SW=3454556 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=1267
SW=2836663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=88
SW=89653 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=1267
SW=2816013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=66
SW=40458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=1414
SW=3194623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=347
SW=601142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=226
SW=330394 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=145
SW=178492 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=1339
SW=3030274 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=111
SW=120234 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=66
SW=41457 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=1414
SW=3164949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=384
SW=719336 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=136
SW=168028 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=67
SW=39387 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=119
SW=129564 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=72
SW=39204 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=102
SW=101328 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=191
SW=262030 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=255
SW=395035 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=1339
SW=2996569 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=1267
SW=2824392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=166
SW=218797 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=66
SW=39121 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=86
SW=64434 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=67
SW=40239 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=65
SW=40593 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=285
SW=466777 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=319
SW=602011 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=96
SW=95274 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=66
SW=40467 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=96
SW=94179 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=1491
SW=3397235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=67
SW=40743 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=1195
SW=2715888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=299
SW=511117 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=89
SW=89070 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=211
SW=302178 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=72
SW=42006 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=126
SW=157953 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=1195
SW=2708094 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=77
SW=43464 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=1339
SW=3022828 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=1267
SW=2801769 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=1339
SW=3078109 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=217
SW=283303 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=1414
SW=3157051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=1414
SW=3158821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=1414
SW=3188203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=190
SW=266230 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=1339
SW=3015187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=110
SW=126648 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=317
SW=579157 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=178
SW=232998 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=95
SW=96010 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=312
SW=504445 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=348
SW=601474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=1339
SW=3031609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=347
SW=600248 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=341
SW=660112 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=66
SW=39405 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=72
SW=40851 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=66
SW=38598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=1491
SW=3434890 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=89
SW=73368 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=201
SW=281329 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=1267
SW=2852061 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=67
SW=41061 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=1339
SW=3026704 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=1339
SW=3019303 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=320
SW=576196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=86
SW=63822 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=191
SW=263785 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=244
SW=385653 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=96
SW=91027 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=1339
SW=3037750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=196
SW=257206 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=319
SW=571504 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=66
SW=40911 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=318
SW=582391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=1339
SW=3025669 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=215
SW=312786 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=78
SW=45888 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=66
SW=40173 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=287
SW=525595 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=66
SW=40728 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=66
SW=40632 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=306
SW=580433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=86
SW=66729 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=385
SW=716098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=1339
SW=3025711 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=1339
SW=3021049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=72
SW=44319 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=1414
SW=3187927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=1414
SW=3187813 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=67
SW=41259 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=67
SW=40686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=72
SW=43312 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=88
SW=88429 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=320
SW=589172 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=126
SW=157146 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=281
SW=449575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=348
SW=603322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=72
SW=42729 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=255
SW=390619 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=102
SW=96195 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=267
SW=452692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=78
SW=60958 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=202
SW=273787 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=66
SW=38590 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=65
SW=38142 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=120
SW=96294 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=1339
SW=3070474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=65
SW=41373 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=86
SW=65556 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=166
SW=217974 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=86
SW=63159 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=163
SW=192061 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=1491
SW=3448570 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=1414
SW=3163663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=1339
SW=3068713 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=146
SW=193933 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=186
SW=245476 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=277
SW=444244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=86
SW=64119 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=1339
SW=3071539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=1414
SW=3180982 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=310
SW=574687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=167
SW=237133 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=101
SW=102246 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=67
SW=38751 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=1414
SW=3161215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=66
SW=40101 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=66
SW=38610 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=78
SW=59391 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=167
SW=259816 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=318
SW=579964 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=72
SW=42084 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=66
SW=38634 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=278
SW=445855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=77
SW=43554 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=88
SW=86082 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=1414
SW=3211630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=88
SW=71118 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=67
SW=39900 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=67
SW=40089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=78
SW=44610 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=78
SW=61893 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=88
SW=71073 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=167
SW=240562 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=1491
SW=3441071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=78
SW=61929 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=146
SW=193690 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=1339
SW=3015499 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=86
SW=64611 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=173
SW=212013 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=318
SW=617978 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=163
SW=195435 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=189
SW=262248 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=66
SW=38829 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=146
SW=194062 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=67
SW=39978 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=1491
SW=3381587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=1423
SW=3169048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=66
SW=41173 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=312
SW=604079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=211
SW=296317 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=345
SW=606781 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=1414
SW=3186922 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=282
SW=489244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=1339
SW=3015282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=78
SW=45273 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=256
SW=389113 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=342
SW=652348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=66
SW=39282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=78
SW=61182 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=66
SW=39945 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=1571
SW=3524150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=245
SW=389040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=110
SW=123009 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=1414
SW=3241495 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=286
SW=465892 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=1571
SW=3555188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=1267
SW=2821110 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=255
SW=383403 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=285
SW=512968 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=96
SW=96358 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=1339
SW=3015970 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=1267
SW=2885058 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=95
SW=94992 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=89
SW=69663 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=119
SW=128500 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=66
SW=40527 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=256
SW=385708 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=66
SW=41001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=190
SW=284719 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=126
SW=158976 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=145
SW=177802 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=89
SW=69885 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=223
SW=311575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=1268
SW=2825305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=348
SW=600392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=136
SW=167166 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=381
SW=706094 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=311
SW=579292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=118
SW=131398 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=1267
SW=2820468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=72
SW=42576 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=1195
SW=2754813 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=256
SW=391132 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=306
SW=572140 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=146
SW=193464 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=216
SW=280101 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=226
SW=329617 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=65
SW=39130 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=1414
SW=3156448 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=1339
SW=3075202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=96
SW=95571 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=313
SW=598984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=346
SW=595064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=1339
SW=3013117 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=72
SW=41856 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=118
SW=131346 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=348
SW=602791 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=66
SW=40470 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=1414
SW=3190897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=284
SW=515845 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=254
SW=385365 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=340
SW=646733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=95
SW=95736 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=384
SW=721703 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=1267
SW=2881287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=86
SW=64161 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=78
SW=63258 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=126
SW=136927 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=318
SW=579986 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=65
SW=39792 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=65
SW=39705 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=348
SW=604712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=167
SW=242620 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=340
SW=647647 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=285
SW=508963 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=67
SW=40803 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=165
SW=216259 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=305
SW=574072 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=190
SW=261097 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=244
SW=389290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=145
SW=190893 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=1339
SW=3050644 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=348
SW=605065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=195
SW=255255 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=147
SW=193015 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=86
SW=64527 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=168
SW=218773 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=284
SW=459463 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=110
SW=101703 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=346
SW=590500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=72
SW=42675 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=287
SW=527383 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=286
SW=522145 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=312
SW=599107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=94
SW=94812 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=248
SW=387394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=1267
SW=2872236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=287
SW=521455 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=147
SW=194065 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=285
SW=458299 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=333
SW=625325 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=86
SW=64104 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=245
SW=387982 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=102
SW=98790 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=245
SW=386971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=84
SW=44505 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=1414
SW=3160090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=382
SW=708731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=286
SW=524182 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=86
SW=64263 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=279
SW=444847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=65
SW=40938 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=65
SW=38353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=348
SW=599033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=244
SW=381301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=102
SW=100567 ns
SW Assignments= 2 -1 0 1 -1 
Solved 2529 problems


==> results/spec_auction_verilator_3_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards69.csv rows=4 cols=7
Cycles=112
SW=11656 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1381.csv rows=6 cols=7
Cycles=124
SW=14441 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1828.csv rows=27 cols=41
Cycles=672
SW=157560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1302.csv rows=7 cols=8
Cycles=136
SW=17155 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards125.csv rows=4 cols=6
Cycles=106
SW=11397 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards270.csv rows=1 cols=1
Cycles=61
SW=6277 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1917.csv rows=26 cols=40
Cycles=600
SW=154402 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards528.csv rows=1 cols=2
Cycles=67
SW=7066 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1436.csv rows=1 cols=1
Cycles=61
SW=7181 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards227.csv rows=1 cols=1
Cycles=61
SW=6218 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2123.csv rows=27 cols=41
Cycles=672
SW=157658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards469.csv rows=10 cols=16
Cycles=204
SW=34476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1069.csv rows=1 cols=2
Cycles=67
SW=6873 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2127.csv rows=26 cols=40
Cycles=600
SW=151530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2139.csv rows=26 cols=40
Cycles=600
SW=151392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1321.csv rows=6 cols=7
Cycles=124
SW=25833 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards738.csv rows=1 cols=1
Cycles=61
SW=6818 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2114.csv rows=27 cols=41
Cycles=672
SW=157758 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards175.csv rows=1 cols=1
Cycles=61
SW=7398 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2230.csv rows=3 cols=4
Cycles=89
SW=12747 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards545.csv rows=1 cols=1
Cycles=61
SW=7286 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards997.csv rows=7 cols=15
Cycles=185
SW=25710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards122.csv rows=7 cols=13
Cycles=173
SW=29471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1581.csv rows=9 cols=20
Cycles=240
SW=35297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv rows=27 cols=41
Cycles=672
SW=157022 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1408.csv rows=6 cols=7
Cycles=124
SW=14543 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2381.csv rows=9 cols=13
Cycles=180
SW=23936 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1814.csv rows=25 cols=39
Cycles=582
SW=143060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2104.csv rows=26 cols=40
Cycles=600
SW=150219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1549.csv rows=8 cols=19
Cycles=237
SW=34046 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1319.csv rows=7 cols=8
Cycles=136
SW=16973 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2268.csv rows=10 cols=14
Cycles=192
SW=30064 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards797.csv rows=5 cols=10
Cycles=138
SW=14168 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv rows=2 cols=2
Cycles=72
SW=7602 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2254.csv rows=1 cols=1
Cycles=61
SW=7274 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards835.csv rows=8 cols=17
Cycles=214
SW=31637 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1446.csv rows=3 cols=5
Cycles=95
SW=9422 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1244.csv rows=6 cols=7
Cycles=124
SW=14358 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2234.csv rows=2 cols=3
Cycles=78
SW=8201 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards570.csv rows=3 cols=3
Cycles=83
SW=9275 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards565.csv rows=1 cols=1
Cycles=61
SW=6343 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1498.csv rows=8 cols=19
Cycles=226
SW=31558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2259.csv rows=10 cols=14
Cycles=192
SW=29037 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards584.csv rows=2 cols=2
Cycles=72
SW=7935 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards168.csv rows=3 cols=3
Cycles=83
SW=9499 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2492.csv rows=2 cols=2
Cycles=72
SW=7590 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards376.csv rows=9 cols=17
Cycles=222
SW=34545 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1985.csv rows=26 cols=40
Cycles=600
SW=151695 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1053.csv rows=7 cols=15
Cycles=185
SW=25069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1248.csv rows=6 cols=7
Cycles=124
SW=14015 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards718.csv rows=1 cols=1
Cycles=61
SW=7576 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1020.csv rows=7 cols=15
Cycles=185
SW=24320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards760.csv rows=2 cols=3
Cycles=78
SW=8449 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv rows=8 cols=12
Cycles=168
SW=21946 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1813.csv rows=25 cols=39
Cycles=582
SW=143042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards251.csv rows=1 cols=1
Cycles=61
SW=9230 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1010.csv rows=7 cols=15
Cycles=185
SW=25016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards662.csv rows=2 cols=4
Cycles=84
SW=7798 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2146.csv rows=26 cols=40
Cycles=600
SW=152656 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards994.csv rows=3 cols=5
Cycles=95
SW=9668 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1936.csv rows=27 cols=41
Cycles=672
SW=162185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1867.csv rows=28 cols=42
Cycles=692
SW=172277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards836.csv rows=9 cols=18
Cycles=228
SW=33876 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards860.csv rows=8 cols=17
Cycles=214
SW=31245 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2235.csv rows=2 cols=3
Cycles=78
SW=7556 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1141.csv rows=7 cols=10
Cycles=155
SW=18077 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1304.csv rows=6 cols=7
Cycles=124
SW=14461 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2377.csv rows=9 cols=13
Cycles=180
SW=24737 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2313.csv rows=9 cols=13
Cycles=180
SW=25423 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards581.csv rows=3 cols=3
Cycles=83
SW=10313 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards740.csv rows=1 cols=2
Cycles=67
SW=7099 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2170.csv rows=2 cols=3
Cycles=78
SW=8440 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards891.csv rows=8 cols=17
Cycles=214
SW=30404 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv rows=25 cols=39
Cycles=582
SW=141535 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards679.csv rows=1 cols=1
Cycles=61
SW=6100 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1528.csv rows=9 cols=20
Cycles=240
SW=33918 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1629.csv rows=10 cols=21
Cycles=254
SW=40467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2156.csv rows=2 cols=3
Cycles=78
SW=7497 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards88.csv rows=1 cols=1
Cycles=61
SW=6996 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1935.csv rows=27 cols=41
Cycles=672
SW=157446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1888.csv rows=27 cols=41
Cycles=672
SW=158396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2167.csv rows=3 cols=4
Cycles=89
SW=9689 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2022.csv rows=25 cols=39
Cycles=582
SW=145007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards321.csv rows=7 cols=17
Cycles=206
SW=28107 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards102.csv rows=1 cols=1
Cycles=61
SW=9155 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards723.csv rows=1 cols=1
Cycles=61
SW=9449 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards311.csv rows=8 cols=18
Cycles=220
SW=31460 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2403.csv rows=9 cols=13
Cycles=180
SW=25080 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1031.csv rows=7 cols=15
Cycles=185
SW=25252 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards366.csv rows=9 cols=17
Cycles=222
SW=45931 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards536.csv rows=2 cols=2
Cycles=72
SW=8328 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1181.csv rows=7 cols=10
Cycles=155
SW=18499 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards46.csv rows=4 cols=7
Cycles=112
SW=10932 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2408.csv rows=11 cols=15
Cycles=204
SW=35042 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards172.csv rows=1 cols=1
Cycles=61
SW=6066 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1476.csv rows=8 cols=19
Cycles=237
SW=32154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1580.csv rows=10 cols=21
Cycles=254
SW=39981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1983.csv rows=26 cols=40
Cycles=600
SW=151897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards954.csv rows=3 cols=5
Cycles=106
SW=14621 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1102.csv rows=7 cols=10
Cycles=155
SW=18072 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv rows=7 cols=17
Cycles=206
SW=28614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards253.csv rows=2 cols=2
Cycles=72
SW=7214 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards322.csv rows=1 cols=1
Cycles=61
SW=6995 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1787.csv rows=26 cols=40
Cycles=600
SW=151470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards527.csv rows=1 cols=3
Cycles=73
SW=7381 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1576.csv rows=8 cols=19
Cycles=226
SW=32427 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards508.csv rows=3 cols=4
Cycles=89
SW=10084 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv rows=5 cols=10
Cycles=138
SW=15013 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1309.csv rows=7 cols=8
Cycles=136
SW=17581 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1668.csv rows=26 cols=40
Cycles=600
SW=150469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards392.csv rows=10 cols=18
Cycles=236
SW=36472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards142.csv rows=1 cols=1
Cycles=61
SW=6030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2366.csv rows=9 cols=13
Cycles=180
SW=25993 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards503.csv rows=3 cols=4
Cycles=89
SW=19114 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards857.csv rows=8 cols=17
Cycles=214
SW=30646 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1029.csv rows=7 cols=15
Cycles=185
SW=36369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv rows=5 cols=8
Cycles=124
SW=13580 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1422.csv rows=1 cols=2
Cycles=67
SW=6255 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards893.csv rows=9 cols=18
Cycles=228
SW=39358 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1688.csv rows=26 cols=40
Cycles=600
SW=150779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards159.csv rows=3 cols=6
Cycles=101
SW=9783 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards804.csv rows=4 cols=9
Cycles=126
SW=12419 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1267.csv rows=7 cols=8
Cycles=136
SW=23246 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1307.csv rows=7 cols=8
Cycles=136
SW=17155 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1349.csv rows=2 cols=4
Cycles=84
SW=7754 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1323.csv rows=6 cols=7
Cycles=124
SW=14706 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards330.csv rows=1 cols=2
Cycles=67
SW=7170 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2387.csv rows=10 cols=14
Cycles=192
SW=29058 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards448.csv rows=1 cols=1
Cycles=61
SW=6593 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1654.csv rows=26 cols=40
Cycles=600
SW=155254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards643.csv rows=3 cols=4
Cycles=89
SW=11345 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2243.csv rows=1 cols=1
Cycles=61
SW=6504 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1402.csv rows=5 cols=6
Cycles=112
SW=13235 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1166.csv rows=6 cols=9
Cycles=139
SW=15701 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2070.csv rows=27 cols=41
Cycles=672
SW=156761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards75.csv rows=2 cols=3
Cycles=78
SW=7885 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1449.csv rows=3 cols=5
Cycles=95
SW=10414 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards98.csv rows=1 cols=1
Cycles=61
SW=5830 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2505.csv rows=1 cols=2
Cycles=67
SW=6348 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards830.csv rows=8 cols=17
Cycles=214
SW=31575 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards978.csv rows=3 cols=4
Cycles=89
SW=9552 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1025.csv rows=7 cols=15
Cycles=185
SW=24566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1650.csv rows=2 cols=3
Cycles=78
SW=7718 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1522.csv rows=9 cols=20
Cycles=240
SW=32678 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards307.csv rows=7 cols=17
Cycles=206
SW=25877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards739.csv rows=1 cols=1
Cycles=61
SW=6681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1502.csv rows=7 cols=18
Cycles=224
SW=26812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1201.csv rows=6 cols=9
Cycles=139
SW=15845 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards80.csv rows=6 cols=10
Cycles=145
SW=16740 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1859.csv rows=26 cols=40
Cycles=600
SW=157637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1843.csv rows=27 cols=41
Cycles=672
SW=160613 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1196.csv rows=6 cols=9
Cycles=139
SW=15084 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv rows=8 cols=12
Cycles=168
SW=22755 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1353.csv rows=2 cols=4
Cycles=84
SW=8164 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards162.csv rows=1 cols=2
Cycles=67
SW=6244 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards646.csv rows=1 cols=1
Cycles=61
SW=5831 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2447.csv rows=1 cols=1
Cycles=61
SW=8783 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1198.csv rows=6 cols=9
Cycles=139
SW=17484 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1116.csv rows=8 cols=11
Cycles=162
SW=20732 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv rows=9 cols=17
Cycles=222
SW=33815 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards960.csv rows=4 cols=6
Cycles=106
SW=11321 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1729.csv rows=26 cols=40
Cycles=600
SW=150591 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1777.csv rows=26 cols=40
Cycles=600
SW=151588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2404.csv rows=11 cols=15
Cycles=204
SW=34513 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2136.csv rows=25 cols=39
Cycles=582
SW=150170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1387.csv rows=5 cols=6
Cycles=112
SW=12026 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1655.csv rows=27 cols=41
Cycles=672
SW=159751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards375.csv rows=9 cols=17
Cycles=222
SW=33535 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1011.csv rows=6 cols=14
Cycles=169
SW=19249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards686.csv rows=1 cols=1
Cycles=61
SW=6969 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv rows=1 cols=1
Cycles=61
SW=7990 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards745.csv rows=2 cols=2
Cycles=72
SW=7137 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards166.csv rows=2 cols=2
Cycles=72
SW=7683 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv rows=26 cols=40
Cycles=600
SW=149886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv rows=9 cols=20
Cycles=240
SW=35538 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1044.csv rows=7 cols=15
Cycles=185
SW=25849 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2262.csv rows=10 cols=14
Cycles=192
SW=28949 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1836.csv rows=27 cols=41
Cycles=672
SW=159759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv rows=1 cols=1
Cycles=61
SW=7053 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1189.csv rows=6 cols=9
Cycles=139
SW=15710 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1841.csv rows=27 cols=41
Cycles=672
SW=156765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards64.csv rows=1 cols=2
Cycles=67
SW=8103 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards42.csv rows=6 cols=9
Cycles=139
SW=15609 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards315.csv rows=8 cols=18
Cycles=220
SW=32639 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards407.csv rows=10 cols=18
Cycles=236
SW=36957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1815.csv rows=25 cols=39
Cycles=582
SW=141310 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards45.csv rows=5 cols=8
Cycles=124
SW=13550 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv rows=11 cols=15
Cycles=204
SW=34536 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards963.csv rows=5 cols=7
Cycles=118
SW=12392 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2340.csv rows=9 cols=13
Cycles=180
SW=24462 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards261.csv rows=2 cols=3
Cycles=78
SW=7704 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1642.csv rows=9 cols=20
Cycles=251
SW=34963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv rows=26 cols=40
Cycles=600
SW=156654 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2157.csv rows=3 cols=4
Cycles=89
SW=9272 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1826.csv rows=26 cols=40
Cycles=600
SW=151423 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1239.csv rows=6 cols=7
Cycles=124
SW=13917 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards513.csv rows=2 cols=3
Cycles=78
SW=8078 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards626.csv rows=6 cols=12
Cycles=157
SW=17913 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2521.csv rows=1 cols=1
Cycles=61
SW=6150 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1653.csv rows=28 cols=42
Cycles=692
SW=167473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1999.csv rows=24 cols=38
Cycles=564
SW=141079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1531.csv rows=9 cols=20
Cycles=240
SW=34133 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1857.csv rows=26 cols=40
Cycles=600
SW=150590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1698.csv rows=26 cols=40
Cycles=600
SW=150747 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1261.csv rows=7 cols=8
Cycles=136
SW=16356 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1266.csv rows=6 cols=7
Cycles=124
SW=13992 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1684.csv rows=25 cols=39
Cycles=582
SW=144398 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2115.csv rows=27 cols=41
Cycles=672
SW=160000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2246.csv rows=1 cols=1
Cycles=61
SW=6476 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards149.csv rows=3 cols=3
Cycles=83
SW=8690 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards352.csv rows=10 cols=18
Cycles=236
SW=37061 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards150.csv rows=2 cols=2
Cycles=72
SW=7493 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1628.csv rows=8 cols=19
Cycles=238
SW=32183 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards968.csv rows=3 cols=4
Cycles=89
SW=9450 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards714.csv rows=1 cols=1
Cycles=61
SW=6098 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2031.csv rows=27 cols=41
Cycles=672
SW=160906 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv rows=1 cols=1
Cycles=61
SW=7440 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1475.csv rows=9 cols=20
Cycles=251
SW=35284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1149.csv rows=2 cols=3
Cycles=78
SW=8319 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1202.csv rows=5 cols=8
Cycles=124
SW=13728 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards721.csv rows=1 cols=1
Cycles=61
SW=6589 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1414.csv rows=5 cols=6
Cycles=112
SW=12173 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards269.csv rows=1 cols=1
Cycles=61
SW=6937 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv rows=25 cols=39
Cycles=582
SW=140801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards904.csv rows=8 cols=17
Cycles=214
SW=31249 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2053.csv rows=25 cols=39
Cycles=582
SW=143080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv rows=2 cols=2
Cycles=72
SW=7113 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards778.csv rows=4 cols=9
Cycles=126
SW=13030 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1560.csv rows=9 cols=20
Cycles=240
SW=34878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards659.csv rows=3 cols=5
Cycles=95
SW=9890 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2007.csv rows=27 cols=41
Cycles=672
SW=159632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards259.csv rows=2 cols=3
Cycles=78
SW=7849 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1012.csv rows=7 cols=15
Cycles=185
SW=28280 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards717.csv rows=2 cols=3
Cycles=78
SW=7883 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2272.csv rows=11 cols=15
Cycles=204
SW=34051 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2332.csv rows=10 cols=14
Cycles=192
SW=28376 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2330.csv rows=10 cols=14
Cycles=192
SW=27978 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1786.csv rows=26 cols=40
Cycles=600
SW=152381 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1279.csv rows=6 cols=7
Cycles=124
SW=14033 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards934.csv rows=4 cols=6
Cycles=106
SW=10573 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards710.csv rows=1 cols=1
Cycles=61
SW=6561 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards329.csv rows=1 cols=1
Cycles=61
SW=6200 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv rows=6 cols=7
Cycles=124
SW=14346 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1495.csv rows=9 cols=20
Cycles=240
SW=34381 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2279.csv rows=9 cols=13
Cycles=180
SW=25618 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2231.csv rows=2 cols=3
Cycles=78
SW=8431 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards871.csv rows=8 cols=17
Cycles=214
SW=31396 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2434.csv rows=2 cols=6
Cycles=96
SW=7789 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1862.csv rows=26 cols=40
Cycles=600
SW=149711 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards935.csv rows=4 cols=6
Cycles=118
SW=10759 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards468.csv rows=10 cols=16
Cycles=204
SW=35157 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards473.csv rows=9 cols=15
Cycles=192
SW=30127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv rows=9 cols=13
Cycles=180
SW=25833 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2198.csv rows=7 cols=12
Cycles=167
SW=19514 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards928.csv rows=5 cols=7
Cycles=118
SW=12868 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2516.csv rows=1 cols=1
Cycles=61
SW=6785 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1218.csv rows=1 cols=2
Cycles=67
SW=7075 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1178.csv rows=6 cols=9
Cycles=139
SW=15363 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2523.csv rows=1 cols=1
Cycles=61
SW=6066 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv rows=1 cols=2
Cycles=67
SW=6086 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2362.csv rows=10 cols=14
Cycles=192
SW=28612 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1106.csv rows=8 cols=11
Cycles=162
SW=21164 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1998.csv rows=25 cols=39
Cycles=582
SW=142355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards855.csv rows=8 cols=17
Cycles=214
SW=31342 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards163.csv rows=1 cols=2
Cycles=67
SW=6506 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards266.csv rows=1 cols=1
Cycles=61
SW=6481 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv rows=27 cols=41
Cycles=672
SW=156421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1442.csv rows=3 cols=5
Cycles=95
SW=9333 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv rows=8 cols=17
Cycles=214
SW=30335 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1483.csv rows=9 cols=20
Cycles=240
SW=34218 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1493.csv rows=9 cols=20
Cycles=251
SW=34137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1916.csv rows=26 cols=40
Cycles=600
SW=152215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1377.csv rows=5 cols=6
Cycles=112
SW=12881 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1236.csv rows=6 cols=7
Cycles=124
SW=14547 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards573.csv rows=3 cols=3
Cycles=83
SW=9438 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1240.csv rows=7 cols=8
Cycles=136
SW=17389 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1208.csv rows=5 cols=8
Cycles=124
SW=12981 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards288.csv rows=7 cols=17
Cycles=206
SW=26961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards925.csv rows=3 cols=5
Cycles=107
SW=9258 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards607.csv rows=3 cols=3
Cycles=83
SW=9406 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1819.csv rows=27 cols=41
Cycles=672
SW=161474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1829.csv rows=27 cols=41
Cycles=672
SW=158726 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1835.csv rows=27 cols=41
Cycles=672
SW=160749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1126.csv rows=8 cols=11
Cycles=162
SW=19468 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards164.csv rows=2 cols=2
Cycles=72
SW=7705 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards637.csv rows=3 cols=4
Cycles=89
SW=9341 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2137.csv rows=25 cols=39
Cycles=582
SW=141699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2204.csv rows=7 cols=12
Cycles=167
SW=19931 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1773.csv rows=25 cols=39
Cycles=582
SW=141030 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1329.csv rows=7 cols=8
Cycles=136
SW=16853 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards21.csv rows=1 cols=2
Cycles=67
SW=7835 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv rows=6 cols=9
Cycles=139
SW=15800 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1057.csv rows=3 cols=5
Cycles=95
SW=11261 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2508.csv rows=1 cols=1
Cycles=61
SW=7259 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv rows=27 cols=41
Cycles=672
SW=161195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2416.csv rows=11 cols=15
Cycles=204
SW=33394 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards39.csv rows=1 cols=2
Cycles=67
SW=6497 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2449.csv rows=4 cols=5
Cycles=100
SW=11184 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv rows=2 cols=2
Cycles=72
SW=6968 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2402.csv rows=9 cols=13
Cycles=180
SW=26209 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1424.csv rows=1 cols=2
Cycles=67
SW=6093 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards951.csv rows=3 cols=5
Cycles=95
SW=9573 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards990.csv rows=1 cols=2
Cycles=67
SW=6333 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards406.csv rows=10 cols=18
Cycles=236
SW=37077 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1714.csv rows=27 cols=41
Cycles=672
SW=160924 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2076.csv rows=28 cols=42
Cycles=692
SW=168014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1632.csv rows=9 cols=20
Cycles=240
SW=34991 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1005.csv rows=7 cols=15
Cycles=185
SW=24732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1676.csv rows=27 cols=41
Cycles=672
SW=157140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1496.csv rows=9 cols=20
Cycles=240
SW=34891 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards326.csv rows=1 cols=1
Cycles=61
SW=5626 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1113.csv rows=7 cols=10
Cycles=155
SW=17425 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards160.csv rows=2 cols=5
Cycles=90
SW=8844 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards547.csv rows=2 cols=2
Cycles=72
SW=7135 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1467.csv rows=9 cols=20
Cycles=240
SW=33460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1157.csv rows=2 cols=3
Cycles=78
SW=7650 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards942.csv rows=3 cols=5
Cycles=106
SW=9595 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards697.csv rows=2 cols=2
Cycles=72
SW=7591 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1462.csv rows=1 cols=1
Cycles=61
SW=6998 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1573.csv rows=9 cols=20
Cycles=240
SW=33642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2511.csv rows=1 cols=2
Cycles=67
SW=6240 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards692.csv rows=1 cols=1
Cycles=61
SW=6406 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2413.csv rows=10 cols=14
Cycles=192
SW=28332 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1536.csv rows=9 cols=20
Cycles=240
SW=34680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1970.csv rows=27 cols=41
Cycles=672
SW=155802 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards845.csv rows=8 cols=17
Cycles=214
SW=31104 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards398.csv rows=10 cols=18
Cycles=236
SW=41513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2124.csv rows=27 cols=41
Cycles=672
SW=156854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2495.csv rows=1 cols=1
Cycles=61
SW=6876 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards932.csv rows=5 cols=7
Cycles=118
SW=12604 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1610.csv rows=10 cols=21
Cycles=254
SW=40696 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1700.csv rows=25 cols=39
Cycles=582
SW=139893 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1486.csv rows=9 cols=20
Cycles=251
SW=35320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards26.csv rows=1 cols=2
Cycles=67
SW=7242 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1772.csv rows=27 cols=41
Cycles=672
SW=160944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards949.csv rows=4 cols=6
Cycles=106
SW=10841 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards770.csv rows=3 cols=5
Cycles=95
SW=9878 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1670.csv rows=28 cols=42
Cycles=692
SW=169488 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards901.csv rows=8 cols=17
Cycles=214
SW=30629 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1455.csv rows=1 cols=2
Cycles=67
SW=6652 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1204.csv rows=5 cols=8
Cycles=124
SW=13353 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1332.csv rows=7 cols=8
Cycles=136
SW=17409 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv rows=8 cols=12
Cycles=168
SW=22089 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2410.csv rows=9 cols=13
Cycles=180
SW=24552 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1759.csv rows=26 cols=40
Cycles=600
SW=150334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1006.csv rows=7 cols=15
Cycles=185
SW=26617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv rows=4 cols=5
Cycles=100
SW=10642 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1311.csv rows=6 cols=7
Cycles=124
SW=14594 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2373.csv rows=8 cols=12
Cycles=168
SW=21698 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv rows=9 cols=20
Cycles=240
SW=34028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv rows=3 cols=3
Cycles=83
SW=8896 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1830.csv rows=27 cols=41
Cycles=672
SW=159748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1160.csv rows=6 cols=9
Cycles=139
SW=14736 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards318.csv rows=7 cols=17
Cycles=206
SW=26953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1848.csv rows=25 cols=39
Cycles=582
SW=141395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1348.csv rows=7 cols=8
Cycles=136
SW=16561 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards120.csv rows=7 cols=13
Cycles=173
SW=20892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2406.csv rows=10 cols=14
Cycles=192
SW=28969 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards491.csv rows=9 cols=15
Cycles=192
SW=42995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2385.csv rows=9 cols=13
Cycles=180
SW=25814 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1175.csv rows=5 cols=8
Cycles=124
SW=13015 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1062.csv rows=4 cols=6
Cycles=106
SW=11361 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1172.csv rows=5 cols=8
Cycles=124
SW=13442 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards554.csv rows=2 cols=3
Cycles=78
SW=8516 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1471.csv rows=8 cols=19
Cycles=226
SW=32872 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2337.csv rows=10 cols=14
Cycles=192
SW=28413 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2049.csv rows=27 cols=41
Cycles=672
SW=159270 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1277.csv rows=8 cols=9
Cycles=150
SW=18680 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1913.csv rows=27 cols=41
Cycles=672
SW=161524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1115.csv rows=7 cols=10
Cycles=155
SW=17894 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards976.csv rows=4 cols=5
Cycles=100
SW=11348 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1651.csv rows=27 cols=41
Cycles=672
SW=157763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1540.csv rows=9 cols=20
Cycles=251
SW=35399 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards257.csv rows=2 cols=2
Cycles=72
SW=7652 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1094.csv rows=2 cols=5
Cycles=90
SW=8513 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1807.csv rows=27 cols=41
Cycles=672
SW=180263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards731.csv rows=1 cols=1
Cycles=61
SW=7912 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards245.csv rows=2 cols=2
Cycles=72
SW=7597 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2470.csv rows=6 cols=11
Cycles=151
SW=17179 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2192.csv rows=7 cols=12
Cycles=167
SW=20277 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards984.csv rows=4 cols=5
Cycles=100
SW=11628 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards989.csv rows=1 cols=2
Cycles=67
SW=6289 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards56.csv rows=1 cols=1
Cycles=61
SW=7537 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards896.csv rows=8 cols=17
Cycles=214
SW=31019 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards343.csv rows=1 cols=1
Cycles=61
SW=6489 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1.csv rows=2 cols=6
Cycles=96
SW=8563 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv rows=9 cols=17
Cycles=222
SW=34603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2455.csv rows=1 cols=1
Cycles=61
SW=6355 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1760.csv rows=26 cols=40
Cycles=600
SW=149984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1594.csv rows=10 cols=21
Cycles=254
SW=39390 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1399.csv rows=5 cols=6
Cycles=112
SW=12371 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1669.csv rows=27 cols=41
Cycles=672
SW=159870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards709.csv rows=1 cols=1
Cycles=61
SW=6448 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1395.csv rows=5 cols=6
Cycles=112
SW=12433 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv rows=9 cols=13
Cycles=180
SW=24657 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1635.csv rows=9 cols=20
Cycles=251
SW=34696 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1347.csv rows=6 cols=7
Cycles=124
SW=13877 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards765.csv rows=1 cols=1
Cycles=61
SW=6458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards577.csv rows=3 cols=3
Cycles=83
SW=11399 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1770.csv rows=27 cols=41
Cycles=672
SW=154788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2193.csv rows=6 cols=11
Cycles=151
SW=17787 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1918.csv rows=26 cols=40
Cycles=600
SW=149232 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1416.csv rows=6 cols=7
Cycles=124
SW=15245 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1934.csv rows=28 cols=42
Cycles=692
SW=169652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1915.csv rows=26 cols=40
Cycles=600
SW=142568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards707.csv rows=1 cols=1
Cycles=61
SW=6371 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards938.csv rows=4 cols=6
Cycles=106
SW=10960 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv rows=1 cols=1
Cycles=61
SW=7250 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1638.csv rows=9 cols=20
Cycles=250
SW=34831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards926.csv rows=5 cols=7
Cycles=118
SW=12690 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards446.csv rows=2 cols=4
Cycles=84
SW=7985 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1419.csv rows=5 cols=6
Cycles=112
SW=13007 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1899.csv rows=24 cols=38
Cycles=564
SW=133819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards153.csv rows=3 cols=3
Cycles=83
SW=10883 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1592.csv rows=7 cols=18
Cycles=212
SW=24884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2058.csv rows=26 cols=40
Cycles=600
SW=152174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2457.csv rows=1 cols=1
Cycles=61
SW=6097 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2244.csv rows=1 cols=1
Cycles=61
SW=6511 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards609.csv rows=6 cols=12
Cycles=157
SW=17652 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards510.csv rows=2 cols=3
Cycles=78
SW=7567 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards529.csv rows=1 cols=2
Cycles=67
SW=6708 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2008.csv rows=25 cols=39
Cycles=582
SW=144521 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1246.csv rows=6 cols=7
Cycles=124
SW=15198 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1227.csv rows=6 cols=7
Cycles=124
SW=13701 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2253.csv rows=1 cols=1
Cycles=61
SW=6938 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2252.csv rows=1 cols=1
Cycles=61
SW=6553 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards250.csv rows=1 cols=1
Cycles=61
SW=7093 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards604.csv rows=3 cols=3
Cycles=83
SW=8946 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards552.csv rows=2 cols=3
Cycles=78
SW=8370 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2371.csv rows=10 cols=14
Cycles=192
SW=28407 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards919.csv rows=4 cols=6
Cycles=106
SW=12787 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1342.csv rows=7 cols=8
Cycles=136
SW=16639 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv rows=1 cols=1
Cycles=61
SW=6783 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2003.csv rows=24 cols=38
Cycles=564
SW=137188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards340.csv rows=1 cols=1
Cycles=61
SW=5903 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2004.csv rows=25 cols=39
Cycles=582
SW=141633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards500.csv rows=3 cols=4
Cycles=89
SW=8672 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2342.csv rows=8 cols=12
Cycles=168
SW=22187 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1614.csv rows=8 cols=19
Cycles=226
SW=31282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1706.csv rows=28 cols=42
Cycles=692
SW=170965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards485.csv rows=9 cols=15
Cycles=192
SW=29253 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1748.csv rows=28 cols=42
Cycles=692
SW=168878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2081.csv rows=25 cols=39
Cycles=582
SW=146302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1200.csv rows=5 cols=8
Cycles=124
SW=14140 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv rows=6 cols=9
Cycles=139
SW=21713 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards991.csv rows=1 cols=1
Cycles=61
SW=7417 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards589.csv rows=2 cols=2
Cycles=72
SW=8692 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards177.csv rows=1 cols=1
Cycles=61
SW=6824 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1932.csv rows=28 cols=42
Cycles=692
SW=186528 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2033.csv rows=24 cols=38
Cycles=564
SW=134550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards598.csv rows=3 cols=3
Cycles=83
SW=8305 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2513.csv rows=1 cols=2
Cycles=67
SW=6242 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1692.csv rows=27 cols=41
Cycles=672
SW=156756 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2163.csv rows=2 cols=3
Cycles=78
SW=7937 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards60.csv rows=1 cols=3
Cycles=73
SW=7244 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1957.csv rows=27 cols=41
Cycles=672
SW=163199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2057.csv rows=25 cols=39
Cycles=582
SW=214664 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards613.csv rows=6 cols=12
Cycles=157
SW=16762 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards507.csv rows=2 cols=3
Cycles=78
SW=13128 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1595.csv rows=8 cols=19
Cycles=237
SW=31907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards946.csv rows=4 cols=6
Cycles=118
SW=11588 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards516.csv rows=1 cols=1
Cycles=61
SW=6632 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2050.csv rows=27 cols=41
Cycles=672
SW=158969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2101.csv rows=24 cols=38
Cycles=564
SW=134743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2514.csv rows=1 cols=2
Cycles=67
SW=6071 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards97.csv rows=2 cols=2
Cycles=72
SW=7259 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1723.csv rows=26 cols=40
Cycles=600
SW=150940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards642.csv rows=4 cols=5
Cycles=100
SW=10324 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards59.csv rows=2 cols=4
Cycles=84
SW=7400 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1257.csv rows=6 cols=7
Cycles=124
SW=14649 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards105.csv rows=1 cols=1
Cycles=61
SW=5922 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1732.csv rows=26 cols=40
Cycles=600
SW=152561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards886.csv rows=8 cols=17
Cycles=214
SW=30757 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1019.csv rows=6 cols=14
Cycles=169
SW=18929 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards515.csv rows=1 cols=1
Cycles=61
SW=6513 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards127.csv rows=4 cols=6
Cycles=106
SW=11194 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards382.csv rows=9 cols=17
Cycles=222
SW=33552 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2339.csv rows=9 cols=13
Cycles=180
SW=25210 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards791.csv rows=6 cols=11
Cycles=151
SW=17337 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2478.csv rows=5 cols=7
Cycles=118
SW=13000 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2134.csv rows=25 cols=39
Cycles=582
SW=145072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1663.csv rows=26 cols=40
Cycles=600
SW=151477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1084.csv rows=1 cols=1
Cycles=61
SW=6497 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2017.csv rows=26 cols=40
Cycles=600
SW=151031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards560.csv rows=1 cols=1
Cycles=61
SW=5878 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv rows=9 cols=20
Cycles=251
SW=34926 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards391.csv rows=9 cols=17
Cycles=222
SW=33235 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1524.csv rows=8 cols=19
Cycles=226
SW=31418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1984.csv rows=29 cols=43
Cycles=712
SW=173993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards561.csv rows=1 cols=1
Cycles=61
SW=7001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2035.csv rows=26 cols=40
Cycles=600
SW=155898 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv rows=4 cols=6
Cycles=106
SW=11289 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1544.csv rows=10 cols=21
Cycles=254
SW=37536 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1488.csv rows=9 cols=20
Cycles=240
SW=33757 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards583.csv rows=3 cols=3
Cycles=83
SW=8780 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2368.csv rows=10 cols=14
Cycles=192
SW=28895 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1354.csv rows=3 cols=5
Cycles=95
SW=9371 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2312.csv rows=10 cols=14
Cycles=192
SW=27833 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards341.csv rows=1 cols=1
Cycles=61
SW=6619 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards918.csv rows=3 cols=5
Cycles=107
SW=9039 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1451.csv rows=3 cols=5
Cycles=95
SW=9469 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards523.csv rows=1 cols=3
Cycles=73
SW=6047 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2302.csv rows=9 cols=13
Cycles=180
SW=25951 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1603.csv rows=8 cols=19
Cycles=226
SW=31186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1365.csv rows=1 cols=3
Cycles=73
SW=7084 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards114.csv rows=7 cols=13
Cycles=173
SW=20477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards170.csv rows=2 cols=2
Cycles=72
SW=7506 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards751.csv rows=3 cols=3
Cycles=83
SW=9387 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2290.csv rows=9 cols=13
Cycles=180
SW=25245 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv rows=26 cols=40
Cycles=600
SW=154076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards813.csv rows=4 cols=9
Cycles=126
SW=12080 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1586.csv rows=10 cols=21
Cycles=265
SW=40909 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2436.csv rows=1 cols=1
Cycles=61
SW=6309 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards188.csv rows=6 cols=11
Cycles=151
SW=16736 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1432.csv rows=1 cols=1
Cycles=61
SW=8224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1695.csv rows=27 cols=41
Cycles=672
SW=168654 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards912.csv rows=4 cols=6
Cycles=106
SW=12132 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1013.csv rows=7 cols=15
Cycles=185
SW=24519 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv rows=7 cols=15
Cycles=185
SW=24712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards569.csv rows=1 cols=1
Cycles=61
SW=7115 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv rows=1 cols=1
Cycles=61
SW=6629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv rows=25 cols=39
Cycles=582
SW=143527 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards578.csv rows=3 cols=3
Cycles=83
SW=8670 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards693.csv rows=1 cols=1
Cycles=61
SW=6266 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1900.csv rows=24 cols=38
Cycles=564
SW=135135 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1229.csv rows=6 cols=7
Cycles=124
SW=14674 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv rows=27 cols=41
Cycles=672
SW=159723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards634.csv rows=6 cols=12
Cycles=157
SW=19350 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1789.csv rows=26 cols=40
Cycles=600
SW=154274 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1039.csv rows=7 cols=15
Cycles=185
SW=23005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv rows=7 cols=8
Cycles=136
SW=16755 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards409.csv rows=10 cols=18
Cycles=236
SW=37741 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv rows=27 cols=41
Cycles=672
SW=159078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1380.csv rows=5 cols=6
Cycles=112
SW=13097 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards553.csv rows=1 cols=2
Cycles=67
SW=6687 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2185.csv rows=1 cols=1
Cycles=61
SW=5947 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv rows=9 cols=20
Cycles=240
SW=34069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards200.csv rows=6 cols=11
Cycles=151
SW=16614 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1993.csv rows=29 cols=43
Cycles=712
SW=175034 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards22.csv rows=1 cols=1
Cycles=61
SW=5879 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards859.csv rows=8 cols=17
Cycles=214
SW=31580 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv rows=6 cols=7
Cycles=124
SW=14101 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1205.csv rows=6 cols=9
Cycles=139
SW=15934 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1058.csv rows=4 cols=6
Cycles=106
SW=11560 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2044.csv rows=25 cols=39
Cycles=582
SW=142832 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards128.csv rows=4 cols=6
Cycles=106
SW=11237 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards306.csv rows=7 cols=17
Cycles=206
SW=27281 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards397.csv rows=10 cols=18
Cycles=236
SW=36172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards787.csv rows=4 cols=9
Cycles=126
SW=12068 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1415.csv rows=5 cols=6
Cycles=112
SW=12833 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2125.csv rows=26 cols=40
Cycles=600
SW=151245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2256.csv rows=10 cols=14
Cycles=192
SW=29179 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1169.csv rows=6 cols=9
Cycles=139
SW=14834 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards690.csv rows=1 cols=1
Cycles=61
SW=6978 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv rows=9 cols=20
Cycles=251
SW=36016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards602.csv rows=3 cols=3
Cycles=83
SW=11897 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1193.csv rows=6 cols=9
Cycles=139
SW=16014 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2397.csv rows=10 cols=14
Cycles=192
SW=27239 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1593.csv rows=9 cols=20
Cycles=240
SW=35387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1971.csv rows=26 cols=40
Cycles=600
SW=153472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2077.csv rows=27 cols=41
Cycles=672
SW=159268 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1375.csv rows=1 cols=3
Cycles=73
SW=6611 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards342.csv rows=1 cols=1
Cycles=61
SW=5861 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards620.csv rows=7 cols=13
Cycles=173
SW=21383 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2194.csv rows=7 cols=12
Cycles=167
SW=20361 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2271.csv rows=9 cols=13
Cycles=180
SW=24661 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards681.csv rows=1 cols=1
Cycles=61
SW=6280 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv rows=8 cols=12
Cycles=168
SW=22002 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2046.csv rows=26 cols=40
Cycles=600
SW=149475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1724.csv rows=27 cols=41
Cycles=672
SW=157776 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1033.csv rows=6 cols=14
Cycles=169
SW=18738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2247.csv rows=1 cols=1
Cycles=61
SW=5990 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv rows=2 cols=3
Cycles=78
SW=7567 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards725.csv rows=1 cols=1
Cycles=61
SW=6106 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1825.csv rows=26 cols=40
Cycles=600
SW=155052 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2141.csv rows=27 cols=41
Cycles=672
SW=158619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1950.csv rows=25 cols=39
Cycles=582
SW=142167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1255.csv rows=6 cols=7
Cycles=124
SW=13996 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards530.csv rows=1 cols=1
Cycles=61
SW=5961 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1749.csv rows=28 cols=42
Cycles=692
SW=168790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards798.csv rows=4 cols=9
Cycles=126
SW=11641 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv rows=11 cols=15
Cycles=204
SW=34507 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1513.csv rows=8 cols=19
Cycles=226
SW=31640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2245.csv rows=1 cols=1
Cycles=61
SW=6885 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1570.csv rows=10 cols=21
Cycles=265
SW=39944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1389.csv rows=5 cols=6
Cycles=112
SW=18148 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1313.csv rows=7 cols=8
Cycles=136
SW=15883 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1597.csv rows=8 cols=19
Cycles=226
SW=31633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1388.csv rows=5 cols=6
Cycles=112
SW=12188 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards863.csv rows=8 cols=17
Cycles=214
SW=31438 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2056.csv rows=27 cols=41
Cycles=672
SW=156479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1403.csv rows=6 cols=7
Cycles=124
SW=14266 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1073.csv rows=1 cols=1
Cycles=61
SW=6458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1966.csv rows=26 cols=40
Cycles=600
SW=152414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards586.csv rows=2 cols=2
Cycles=72
SW=9392 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1750.csv rows=26 cols=40
Cycles=600
SW=151262 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards55.csv rows=1 cols=2
Cycles=67
SW=6937 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2112.csv rows=27 cols=41
Cycles=672
SW=164413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2143.csv rows=25 cols=39
Cycles=582
SW=141847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards933.csv rows=4 cols=6
Cycles=118
SW=11486 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards396.csv rows=10 cols=18
Cycles=236
SW=37602 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2158.csv rows=3 cols=4
Cycles=89
SW=8988 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards420.csv rows=5 cols=9
Cycles=132
SW=14383 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1617.csv rows=8 cols=19
Cycles=237
SW=32348 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1384.csv rows=5 cols=6
Cycles=112
SW=12757 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1068.csv rows=1 cols=1
Cycles=61
SW=6849 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1941.csv rows=26 cols=40
Cycles=600
SW=150291 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards477.csv rows=9 cols=15
Cycles=192
SW=29045 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards89.csv rows=1 cols=1
Cycles=61
SW=6121 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2109.csv rows=25 cols=39
Cycles=582
SW=142421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2296.csv rows=10 cols=14
Cycles=192
SW=30811 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1463.csv rows=1 cols=1
Cycles=61
SW=6238 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv rows=1 cols=2
Cycles=67
SW=6155 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1871.csv rows=26 cols=40
Cycles=600
SW=153897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2451.csv rows=1 cols=1
Cycles=61
SW=6566 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards336.csv rows=4 cols=7
Cycles=112
SW=11515 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards492.csv rows=1 cols=2
Cycles=67
SW=6355 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv rows=11 cols=15
Cycles=204
SW=34129 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2515.csv rows=1 cols=2
Cycles=67
SW=6107 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2085.csv rows=27 cols=41
Cycles=672
SW=158796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv rows=8 cols=11
Cycles=162
SW=20242 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv rows=1 cols=1
Cycles=61
SW=6768 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1078.csv rows=1 cols=1
Cycles=61
SW=6129 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv rows=6 cols=7
Cycles=124
SW=14603 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1443.csv rows=2 cols=4
Cycles=84
SW=8157 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards672.csv rows=1 cols=1
Cycles=61
SW=7247 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards943.csv rows=4 cols=6
Cycles=106
SW=11627 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1087.csv rows=1 cols=1
Cycles=61
SW=6290 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards40.csv rows=1 cols=1
Cycles=61
SW=6094 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards542.csv rows=2 cols=2
Cycles=72
SW=7575 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards737.csv rows=1 cols=1
Cycles=61
SW=6824 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1637.csv rows=10 cols=21
Cycles=264
SW=39796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1988.csv rows=27 cols=41
Cycles=672
SW=161064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1908.csv rows=25 cols=39
Cycles=582
SW=144192 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards687.csv rows=1 cols=1
Cycles=61
SW=6758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards921.csv rows=3 cols=5
Cycles=107
SW=9156 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1484.csv rows=8 cols=19
Cycles=226
SW=31792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv rows=2 cols=3
Cycles=78
SW=7914 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv rows=6 cols=9
Cycles=139
SW=19877 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1809.csv rows=27 cols=41
Cycles=672
SW=160723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1448.csv rows=3 cols=5
Cycles=95
SW=9719 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards405.csv rows=10 cols=18
Cycles=236
SW=36673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1035.csv rows=6 cols=14
Cycles=169
SW=21383 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards494.csv rows=1 cols=2
Cycles=67
SW=6279 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1805.csv rows=26 cols=40
Cycles=600
SW=150839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2506.csv rows=3 cols=4
Cycles=89
SW=8847 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards671.csv rows=1 cols=1
Cycles=61
SW=6812 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1616.csv rows=9 cols=20
Cycles=240
SW=35377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1833.csv rows=26 cols=40
Cycles=600
SW=151456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards678.csv rows=1 cols=2
Cycles=67
SW=6651 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2117.csv rows=25 cols=39
Cycles=582
SW=142698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1933.csv rows=28 cols=42
Cycles=692
SW=167735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1533.csv rows=9 cols=20
Cycles=251
SW=40795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2344.csv rows=9 cols=13
Cycles=180
SW=25128 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1781.csv rows=25 cols=39
Cycles=582
SW=144891 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards670.csv rows=1 cols=1
Cycles=61
SW=5795 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards212.csv rows=6 cols=11
Cycles=151
SW=19613 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2409.csv rows=8 cols=12
Cycles=168
SW=23918 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv rows=1 cols=1
Cycles=61
SW=8680 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1256.csv rows=7 cols=8
Cycles=136
SW=18932 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards789.csv rows=4 cols=9
Cycles=126
SW=12834 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1645.csv rows=9 cols=20
Cycles=251
SW=34760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1164.csv rows=6 cols=9
Cycles=139
SW=15385 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards165.csv rows=2 cols=2
Cycles=72
SW=7336 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2424.csv rows=9 cols=13
Cycles=180
SW=25771 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1412.csv rows=5 cols=6
Cycles=112
SW=14257 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards438.csv rows=2 cols=4
Cycles=84
SW=8306 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1834.csv rows=27 cols=41
Cycles=672
SW=162007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards819.csv rows=8 cols=17
Cycles=214
SW=30644 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards137.csv rows=1 cols=1
Cycles=61
SW=6276 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards728.csv rows=1 cols=1
Cycles=61
SW=6704 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards131.csv rows=4 cols=6
Cycles=106
SW=11144 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1505.csv rows=9 cols=20
Cycles=240
SW=33726 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1821.csv rows=27 cols=41
Cycles=672
SW=157277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2130.csv rows=24 cols=38
Cycles=564
SW=135688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards425.csv rows=5 cols=9
Cycles=132
SW=14673 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1558.csv rows=9 cols=20
Cycles=240
SW=32657 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1121.csv rows=7 cols=10
Cycles=155
SW=17450 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2140.csv rows=26 cols=40
Cycles=600
SW=189478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards741.csv rows=3 cols=3
Cycles=83
SW=8519 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2095.csv rows=27 cols=41
Cycles=672
SW=159224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards293.csv rows=7 cols=17
Cycles=206
SW=27171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2295.csv rows=9 cols=13
Cycles=180
SW=26664 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards349.csv rows=9 cols=17
Cycles=222
SW=33643 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards219.csv rows=6 cols=11
Cycles=151
SW=17642 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2357.csv rows=9 cols=13
Cycles=180
SW=24618 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards832.csv rows=8 cols=17
Cycles=214
SW=31738 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards475.csv rows=10 cols=16
Cycles=204
SW=33701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1827.csv rows=26 cols=40
Cycles=600
SW=147912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1872.csv rows=24 cols=38
Cycles=564
SW=136100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards83.csv rows=7 cols=11
Cycles=161
SW=20741 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards167.csv rows=2 cols=3
Cycles=78
SW=10224 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1665.csv rows=26 cols=40
Cycles=600
SW=153963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv rows=25 cols=39
Cycles=582
SW=144602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards461.csv rows=1 cols=1
Cycles=61
SW=6862 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2384.csv rows=9 cols=13
Cycles=180
SW=23902 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1996.csv rows=26 cols=40
Cycles=600
SW=155783 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards517.csv rows=1 cols=1
Cycles=61
SW=7187 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2284.csv rows=9 cols=13
Cycles=180
SW=25106 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards192.csv rows=6 cols=11
Cycles=151
SW=17757 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2465.csv rows=6 cols=11
Cycles=151
SW=17122 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2400.csv rows=11 cols=15
Cycles=204
SW=34869 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2212.csv rows=6 cols=11
Cycles=151
SW=17361 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1334.csv rows=7 cols=8
Cycles=136
SW=17059 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards758.csv rows=3 cols=4
Cycles=89
SW=9673 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards815.csv rows=4 cols=9
Cycles=126
SW=12612 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2032.csv rows=25 cols=39
Cycles=582
SW=141881 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1611.csv rows=9 cols=20
Cycles=251
SW=35567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards636.csv rows=4 cols=5
Cycles=100
SW=10408 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1556.csv rows=9 cols=20
Cycles=251
SW=35923 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1490.csv rows=9 cols=20
Cycles=240
SW=34566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1147.csv rows=2 cols=3
Cycles=78
SW=7817 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards415.csv rows=1 cols=2
Cycles=67
SW=6957 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv rows=7 cols=8
Cycles=136
SW=16650 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv rows=25 cols=39
Cycles=582
SW=146317 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2270.csv rows=10 cols=14
Cycles=192
SW=28817 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2013.csv rows=26 cols=40
Cycles=600
SW=149037 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2113.csv rows=27 cols=41
Cycles=672
SW=158203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards950.csv rows=4 cols=6
Cycles=106
SW=13061 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards256.csv rows=2 cols=2
Cycles=72
SW=7822 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards176.csv rows=1 cols=1
Cycles=61
SW=6605 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards844.csv rows=8 cols=17
Cycles=214
SW=31007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1744.csv rows=26 cols=40
Cycles=600
SW=151306 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2119.csv rows=26 cols=40
Cycles=600
SW=153304 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1824.csv rows=26 cols=40
Cycles=600
SW=154719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv rows=25 cols=39
Cycles=582
SW=141803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards225.csv rows=2 cols=4
Cycles=84
SW=7946 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1021.csv rows=7 cols=15
Cycles=185
SW=24467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards539.csv rows=1 cols=1
Cycles=61
SW=6810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards146.csv rows=1 cols=1
Cycles=61
SW=6186 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1065.csv rows=1 cols=1
Cycles=61
SW=6566 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards842.csv rows=9 cols=18
Cycles=228
SW=33720 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2456.csv rows=2 cols=2
Cycles=72
SW=8036 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards327.csv rows=1 cols=1
Cycles=61
SW=6392 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1028.csv rows=6 cols=14
Cycles=169
SW=19469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards43.csv rows=5 cols=8
Cycles=124
SW=13378 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards665.csv rows=1 cols=1
Cycles=61
SW=5959 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2203.csv rows=6 cols=11
Cycles=151
SW=17306 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards685.csv rows=2 cols=2
Cycles=72
SW=7097 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1623.csv rows=9 cols=20
Cycles=251
SW=34796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1865.csv rows=26 cols=40
Cycles=600
SW=149344 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards956.csv rows=4 cols=6
Cycles=106
SW=11017 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards238.csv rows=2 cols=2
Cycles=72
SW=8589 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards368.csv rows=10 cols=18
Cycles=236
SW=37764 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1879.csv rows=26 cols=40
Cycles=600
SW=153018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2334.csv rows=8 cols=12
Cycles=168
SW=21506 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1647.csv rows=8 cols=19
Cycles=238
SW=31763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv rows=2 cols=3
Cycles=78
SW=7227 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards271.csv rows=1 cols=1
Cycles=61
SW=6186 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards696.csv rows=1 cols=1
Cycles=61
SW=6102 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1461.csv rows=1 cols=1
Cycles=61
SW=6170 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2107.csv rows=25 cols=39
Cycles=582
SW=143188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1137.csv rows=7 cols=10
Cycles=155
SW=19321 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards429.csv rows=1 cols=1
Cycles=61
SW=8343 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards788.csv rows=4 cols=9
Cycles=126
SW=15468 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards927.csv rows=5 cols=7
Cycles=118
SW=15524 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2321.csv rows=10 cols=14
Cycles=192
SW=30182 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2420.csv rows=9 cols=13
Cycles=180
SW=27666 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2487.csv rows=5 cols=7
Cycles=118
SW=14720 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2285.csv rows=9 cols=13
Cycles=180
SW=26997 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1262.csv rows=7 cols=8
Cycles=136
SW=18476 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2440.csv rows=1 cols=1
Cycles=61
SW=8529 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards701.csv rows=1 cols=1
Cycles=61
SW=7704 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards50.csv rows=4 cols=5
Cycles=100
SW=12513 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1283.csv rows=6 cols=7
Cycles=124
SW=16677 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards353.csv rows=9 cols=17
Cycles=222
SW=34616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv rows=7 cols=13
Cycles=173
SW=22807 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1228.csv rows=7 cols=8
Cycles=136
SW=18082 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards837.csv rows=9 cols=18
Cycles=228
SW=35365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards32.csv rows=1 cols=1
Cycles=61
SW=8624 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2069.csv rows=26 cols=40
Cycles=600
SW=150608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1681.csv rows=27 cols=41
Cycles=672
SW=162945 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards244.csv rows=2 cols=2
Cycles=72
SW=7928 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1990.csv rows=28 cols=42
Cycles=692
SW=171530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2178.csv rows=1 cols=1
Cycles=61
SW=7193 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards255.csv rows=2 cols=2
Cycles=72
SW=9680 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1392.csv rows=5 cols=6
Cycles=112
SW=12034 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1924.csv rows=25 cols=39
Cycles=582
SW=144090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards58.csv rows=1 cols=1
Cycles=61
SW=6105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1948.csv rows=25 cols=39
Cycles=582
SW=144512 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1159.csv rows=6 cols=9
Cycles=139
SW=15942 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards220.csv rows=2 cols=4
Cycles=84
SW=7770 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards898.csv rows=7 cols=16
Cycles=191
SW=26937 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1679.csv rows=27 cols=41
Cycles=672
SW=159735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv rows=10 cols=14
Cycles=192
SW=29827 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1393.csv rows=5 cols=6
Cycles=112
SW=12307 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1542.csv rows=8 cols=19
Cycles=226
SW=32081 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2084.csv rows=27 cols=41
Cycles=672
SW=160759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards940.csv rows=3 cols=5
Cycles=95
SW=9668 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1179.csv rows=5 cols=8
Cycles=124
SW=13678 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards658.csv rows=3 cols=5
Cycles=95
SW=9000 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1959.csv rows=26 cols=40
Cycles=600
SW=149936 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1727.csv rows=26 cols=40
Cycles=600
SW=149410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1404.csv rows=6 cols=7
Cycles=124
SW=13688 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv rows=26 cols=40
Cycles=600
SW=148282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1079.csv rows=2 cols=2
Cycles=72
SW=7404 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1854.csv rows=27 cols=41
Cycles=672
SW=158334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards52.csv rows=3 cols=4
Cycles=89
SW=8981 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1199.csv rows=6 cols=9
Cycles=139
SW=16264 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1600.csv rows=9 cols=20
Cycles=251
SW=35066 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards111.csv rows=7 cols=13
Cycles=173
SW=21422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2099.csv rows=28 cols=42
Cycles=692
SW=170058 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1720.csv rows=26 cols=40
Cycles=600
SW=150010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2030.csv rows=28 cols=42
Cycles=692
SW=172758 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards457.csv rows=1 cols=1
Cycles=61
SW=9058 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1368.csv rows=1 cols=1
Cycles=61
SW=6745 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1220.csv rows=1 cols=1
Cycles=61
SW=6241 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv rows=25 cols=39
Cycles=582
SW=142621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1861.csv rows=27 cols=41
Cycles=672
SW=158235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards268.csv rows=1 cols=1
Cycles=61
SW=6213 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2005.csv rows=25 cols=39
Cycles=582
SW=142461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards619.csv rows=7 cols=13
Cycles=173
SW=21360 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1722.csv rows=26 cols=40
Cycles=600
SW=151442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1017.csv rows=7 cols=15
Cycles=185
SW=24031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards805.csv rows=4 cols=9
Cycles=126
SW=12482 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv rows=6 cols=7
Cycles=124
SW=14664 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1599.csv rows=9 cols=20
Cycles=251
SW=35095 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards267.csv rows=1 cols=1
Cycles=61
SW=6441 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards203.csv rows=7 cols=12
Cycles=167
SW=19208 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1621.csv rows=9 cols=20
Cycles=251
SW=35145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2227.csv rows=3 cols=5
Cycles=95
SW=8971 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2224.csv rows=2 cols=3
Cycles=78
SW=7869 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards771.csv rows=2 cols=4
Cycles=84
SW=7914 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1040.csv rows=7 cols=15
Cycles=185
SW=25692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1752.csv rows=25 cols=39
Cycles=582
SW=143844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1150.csv rows=2 cols=3
Cycles=78
SW=7355 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards450.csv rows=1 cols=3
Cycles=73
SW=6799 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards303.csv rows=7 cols=17
Cycles=206
SW=27138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1154.csv rows=2 cols=3
Cycles=78
SW=7517 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards298.csv rows=7 cols=17
Cycles=206
SW=27090 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2189.csv rows=6 cols=11
Cycles=151
SW=17122 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1367.csv rows=1 cols=1
Cycles=61
SW=6932 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1754.csv rows=25 cols=39
Cycles=582
SW=144643 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1243.csv rows=7 cols=8
Cycles=136
SW=16383 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards519.csv rows=1 cols=1
Cycles=61
SW=6741 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2221.csv rows=2 cols=3
Cycles=78
SW=7626 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards240.csv rows=1 cols=1
Cycles=61
SW=6006 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2498.csv rows=2 cols=3
Cycles=78
SW=7619 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards661.csv rows=3 cols=5
Cycles=95
SW=9646 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1784.csv rows=27 cols=41
Cycles=672
SW=162174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1906.csv rows=26 cols=40
Cycles=600
SW=154300 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1783.csv rows=26 cols=40
Cycles=600
SW=150211 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1386.csv rows=5 cols=6
Cycles=112
SW=12625 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1479.csv rows=8 cols=19
Cycles=237
SW=32097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2051.csv rows=25 cols=39
Cycles=582
SW=141575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2454.csv rows=1 cols=1
Cycles=61
SW=5952 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards399.csv rows=10 cols=18
Cycles=236
SW=36277 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1952.csv rows=26 cols=40
Cycles=600
SW=155015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1465.csv rows=1 cols=3
Cycles=73
SW=6357 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1394.csv rows=5 cols=6
Cycles=112
SW=13367 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1716.csv rows=27 cols=41
Cycles=672
SW=158419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards196.csv rows=5 cols=10
Cycles=138
SW=14107 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards115.csv rows=7 cols=13
Cycles=173
SW=20860 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv rows=3 cols=4
Cycles=89
SW=8847 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards880.csv rows=9 cols=18
Cycles=228
SW=34336 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards656.csv rows=3 cols=5
Cycles=95
SW=9815 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1296.csv rows=8 cols=9
Cycles=150
SW=19863 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards381.csv rows=9 cols=17
Cycles=222
SW=34717 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards824.csv rows=8 cols=17
Cycles=214
SW=31162 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1292.csv rows=8 cols=9
Cycles=150
SW=19037 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards608.csv rows=6 cols=12
Cycles=157
SW=17500 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards310.csv rows=7 cols=17
Cycles=206
SW=27154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2374.csv rows=9 cols=13
Cycles=180
SW=25489 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1494.csv rows=9 cols=20
Cycles=251
SW=35086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1566.csv rows=10 cols=21
Cycles=265
SW=40416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards743.csv rows=2 cols=2
Cycles=72
SW=7684 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1795.csv rows=26 cols=40
Cycles=600
SW=151044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2225.csv rows=3 cols=5
Cycles=95
SW=10607 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv rows=3 cols=4
Cycles=89
SW=10798 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards958.csv rows=4 cols=6
Cycles=118
SW=13286 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1398.csv rows=5 cols=6
Cycles=112
SW=13786 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1131.csv rows=6 cols=9
Cycles=139
SW=15583 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv rows=26 cols=40
Cycles=600
SW=154308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1333.csv rows=7 cols=8
Cycles=136
SW=16316 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1318.csv rows=6 cols=7
Cycles=124
SW=15644 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards155.csv rows=3 cols=3
Cycles=83
SW=9192 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards351.csv rows=9 cols=17
Cycles=222
SW=34706 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2276.csv rows=9 cols=13
Cycles=180
SW=24587 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards484.csv rows=10 cols=16
Cycles=204
SW=34538 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards215.csv rows=5 cols=10
Cycles=138
SW=14443 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv rows=1 cols=2
Cycles=67
SW=5916 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1134.csv rows=8 cols=11
Cycles=162
SW=20963 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2216.csv rows=1 cols=1
Cycles=61
SW=7619 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards419.csv rows=5 cols=9
Cycles=132
SW=14363 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2039.csv rows=25 cols=39
Cycles=582
SW=147038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1210.csv rows=7 cols=10
Cycles=155
SW=18433 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards144.csv rows=1 cols=1
Cycles=61
SW=6551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1678.csv rows=27 cols=41
Cycles=672
SW=155784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2147.csv rows=27 cols=41
Cycles=672
SW=158877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1081.csv rows=1 cols=1
Cycles=61
SW=6406 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1608.csv rows=8 cols=19
Cycles=226
SW=33093 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards825.csv rows=8 cols=17
Cycles=214
SW=31407 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1680.csv rows=27 cols=41
Cycles=672
SW=157190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards209.csv rows=5 cols=10
Cycles=138
SW=14989 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv rows=27 cols=41
Cycles=672
SW=159177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards995.csv rows=1 cols=1
Cycles=61
SW=7276 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2393.csv rows=9 cols=13
Cycles=180
SW=24710 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1051.csv rows=7 cols=15
Cycles=185
SW=24692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2474.csv rows=5 cols=10
Cycles=138
SW=14418 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2462.csv rows=7 cols=12
Cycles=167
SW=19813 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards657.csv rows=3 cols=5
Cycles=95
SW=9521 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards460.csv rows=1 cols=2
Cycles=67
SW=6202 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1965.csv rows=26 cols=40
Cycles=600
SW=153012 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1170.csv rows=5 cols=8
Cycles=124
SW=12893 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards818.csv rows=9 cols=18
Cycles=228
SW=33524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards92.csv rows=1 cols=3
Cycles=73
SW=7257 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2292.csv rows=9 cols=13
Cycles=180
SW=24828 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards999.csv rows=7 cols=15
Cycles=185
SW=24349 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards499.csv rows=2 cols=3
Cycles=78
SW=8648 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards585.csv rows=2 cols=2
Cycles=72
SW=7024 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2484.csv rows=5 cols=7
Cycles=118
SW=12786 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1155.csv rows=2 cols=3
Cycles=78
SW=7729 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1860.csv rows=26 cols=40
Cycles=600
SW=152245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2188.csv rows=7 cols=12
Cycles=167
SW=19776 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards908.csv rows=8 cols=17
Cycles=214
SW=30545 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv rows=6 cols=14
Cycles=169
SW=19554 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards638.csv rows=4 cols=5
Cycles=100
SW=10612 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards952.csv rows=4 cols=6
Cycles=118
SW=11842 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1557.csv rows=9 cols=20
Cycles=240
SW=35075 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2293.csv rows=11 cols=15
Cycles=204
SW=35141 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards746.csv rows=3 cols=3
Cycles=83
SW=8967 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards505.csv rows=3 cols=4
Cycles=89
SW=8739 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards502.csv rows=2 cols=3
Cycles=78
SW=7552 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1709.csv rows=28 cols=42
Cycles=692
SW=172470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards574.csv rows=3 cols=3
Cycles=83
SW=8993 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv rows=1 cols=1
Cycles=61
SW=6208 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv rows=3 cols=6
Cycles=101
SW=9226 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards644.csv rows=3 cols=4
Cycles=89
SW=9342 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1458.csv rows=1 cols=2
Cycles=67
SW=7045 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards24.csv rows=1 cols=1
Cycles=61
SW=6493 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv rows=5 cols=10
Cycles=138
SW=14456 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1514.csv rows=7 cols=18
Cycles=212
SW=27221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2401.csv rows=9 cols=13
Cycles=180
SW=26618 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2173.csv rows=1 cols=1
Cycles=61
SW=7131 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards490.csv rows=10 cols=16
Cycles=204
SW=34684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards684.csv rows=1 cols=1
Cycles=61
SW=6407 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards779.csv rows=4 cols=9
Cycles=126
SW=12267 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards762.csv rows=1 cols=1
Cycles=61
SW=7138 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv rows=11 cols=15
Cycles=204
SW=36586 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards653.csv rows=3 cols=5
Cycles=95
SW=8883 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1986.csv rows=27 cols=41
Cycles=672
SW=159381 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1438.csv rows=3 cols=5
Cycles=95
SW=9210 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1622.csv rows=9 cols=20
Cycles=251
SW=36191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1067.csv rows=1 cols=1
Cycles=61
SW=6962 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1763.csv rows=25 cols=39
Cycles=582
SW=142117 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2009.csv rows=26 cols=40
Cycles=600
SW=166911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards334.csv rows=4 cols=7
Cycles=112
SW=11481 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1508.csv rows=8 cols=19
Cycles=238
SW=30983 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2187.csv rows=7 cols=12
Cycles=167
SW=20458 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards136.csv rows=1 cols=1
Cycles=61
SW=6269 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards596.csv rows=3 cols=3
Cycles=83
SW=8874 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2196.csv rows=7 cols=12
Cycles=167
SW=20289 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2105.csv rows=25 cols=39
Cycles=582
SW=142138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2150.csv rows=24 cols=38
Cycles=564
SW=134438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1537.csv rows=9 cols=20
Cycles=251
SW=36440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1683.csv rows=27 cols=41
Cycles=672
SW=155624 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards79.csv rows=7 cols=11
Cycles=161
SW=19201 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards660.csv rows=3 cols=5
Cycles=95
SW=9010 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1431.csv rows=1 cols=1
Cycles=61
SW=6689 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards418.csv rows=5 cols=9
Cycles=132
SW=14422 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards76.csv rows=8 cols=12
Cycles=168
SW=21272 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards447.csv rows=2 cols=4
Cycles=84
SW=6950 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards141.csv rows=1 cols=1
Cycles=61
SW=6128 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv rows=27 cols=41
Cycles=672
SW=158779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards715.csv rows=1 cols=1
Cycles=61
SW=6685 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards532.csv rows=2 cols=2
Cycles=72
SW=7570 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards676.csv rows=3 cols=4
Cycles=89
SW=9309 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv rows=10 cols=14
Cycles=192
SW=29190 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2289.csv rows=11 cols=15
Cycles=204
SW=39534 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2282.csv rows=9 cols=13
Cycles=180
SW=25577 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2197.csv rows=7 cols=12
Cycles=167
SW=19078 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1221.csv rows=1 cols=1
Cycles=61
SW=5698 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1518.csv rows=9 cols=20
Cycles=251
SW=35001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1237.csv rows=6 cols=7
Cycles=124
SW=14465 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards821.csv rows=9 cols=18
Cycles=228
SW=47835 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv rows=25 cols=39
Cycles=582
SW=141850 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards390.csv rows=9 cols=17
Cycles=222
SW=34207 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards73.csv rows=2 cols=2
Cycles=72
SW=7486 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2475.csv rows=6 cols=11
Cycles=151
SW=18893 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards611.csv rows=5 cols=11
Cycles=144
SW=16018 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards996.csv rows=1 cols=1
Cycles=61
SW=5838 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1433.csv rows=1 cols=1
Cycles=61
SW=6046 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2071.csv rows=27 cols=41
Cycles=672
SW=157889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2277.csv rows=11 cols=15
Cycles=204
SW=35508 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2103.csv rows=25 cols=39
Cycles=582
SW=143107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1519.csv rows=9 cols=20
Cycles=251
SW=34654 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards386.csv rows=9 cols=17
Cycles=222
SW=33508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2232.csv rows=3 cols=4
Cycles=89
SW=8897 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards474.csv rows=10 cols=16
Cycles=204
SW=33749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1940.csv rows=27 cols=41
Cycles=672
SW=158813 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1898.csv rows=25 cols=39
Cycles=582
SW=142162 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2166.csv rows=3 cols=4
Cycles=89
SW=8767 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards357.csv rows=9 cols=17
Cycles=222
SW=34091 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards807.csv rows=4 cols=9
Cycles=126
SW=12300 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards641.csv rows=4 cols=5
Cycles=100
SW=10285 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1110.csv rows=7 cols=10
Cycles=155
SW=17795 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards369.csv rows=10 cols=18
Cycles=236
SW=37094 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards44.csv rows=5 cols=8
Cycles=124
SW=13206 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2365.csv rows=10 cols=14
Cycles=192
SW=28528 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1191.csv rows=5 cols=8
Cycles=124
SW=13774 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards970.csv rows=3 cols=4
Cycles=89
SW=12137 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1937.csv rows=27 cols=41
Cycles=672
SW=159162 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards571.csv rows=3 cols=3
Cycles=83
SW=9176 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards945.csv rows=4 cols=6
Cycles=106
SW=11694 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards831.csv rows=8 cols=17
Cycles=214
SW=30239 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards853.csv rows=9 cols=18
Cycles=228
SW=33928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1046.csv rows=7 cols=15
Cycles=185
SW=24305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2441.csv rows=1 cols=1
Cycles=61
SW=5791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards931.csv rows=4 cols=6
Cycles=118
SW=10726 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards453.csv rows=1 cols=1
Cycles=61
SW=6416 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1469.csv rows=8 cols=19
Cycles=237
SW=31780 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2316.csv rows=10 cols=14
Cycles=192
SW=29035 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1535.csv rows=9 cols=20
Cycles=240
SW=34408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1837.csv rows=27 cols=41
Cycles=672
SW=160096 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2359.csv rows=10 cols=14
Cycles=192
SW=29265 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards992.csv rows=1 cols=1
Cycles=61
SW=6006 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards190.csv rows=6 cols=11
Cycles=151
SW=16924 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2020.csv rows=28 cols=42
Cycles=692
SW=169797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2485.csv rows=5 cols=7
Cycles=118
SW=12701 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1253.csv rows=6 cols=7
Cycles=124
SW=14494 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv rows=26 cols=40
Cycles=600
SW=149169 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1701.csv rows=25 cols=39
Cycles=582
SW=141978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2021.csv rows=27 cols=41
Cycles=672
SW=164652 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv rows=25 cols=39
Cycles=582
SW=141631 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1091.csv rows=3 cols=6
Cycles=101
SW=10005 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1391.csv rows=5 cols=6
Cycles=112
SW=12677 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2028.csv rows=27 cols=41
Cycles=672
SW=159335 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1016.csv rows=7 cols=15
Cycles=185
SW=23795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1589.csv rows=9 cols=20
Cycles=251
SW=35410 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards719.csv rows=1 cols=1
Cycles=61
SW=6057 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards280.csv rows=7 cols=17
Cycles=206
SW=27470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1817.csv rows=26 cols=40
Cycles=600
SW=150147 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1707.csv rows=28 cols=42
Cycles=692
SW=167298 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2073.csv rows=26 cols=40
Cycles=600
SW=151055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards509.csv rows=3 cols=4
Cycles=89
SW=9324 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2422.csv rows=11 cols=15
Cycles=204
SW=34586 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2317.csv rows=10 cols=14
Cycles=192
SW=28877 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards828.csv rows=8 cols=17
Cycles=214
SW=30692 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2460.csv rows=5 cols=10
Cycles=138
SW=14591 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1270.csv rows=6 cols=7
Cycles=124
SW=14472 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1439.csv rows=2 cols=4
Cycles=84
SW=7274 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards514.csv rows=1 cols=2
Cycles=67
SW=6391 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv rows=9 cols=20
Cycles=251
SW=34431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards922.csv rows=3 cols=5
Cycles=95
SW=9254 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv rows=26 cols=40
Cycles=600
SW=149714 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards802.csv rows=6 cols=11
Cycles=151
SW=17414 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv rows=6 cols=12
Cycles=157
SW=16959 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2309.csv rows=9 cols=13
Cycles=180
SW=24416 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards977.csv rows=3 cols=4
Cycles=89
SW=9033 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1644.csv rows=9 cols=20
Cycles=251
SW=35447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv rows=27 cols=41
Cycles=672
SW=159249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards796.csv rows=6 cols=11
Cycles=163
SW=22330 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards683.csv rows=1 cols=1
Cycles=61
SW=5990 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards914.csv rows=4 cols=6
Cycles=106
SW=11214 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1757.csv rows=26 cols=40
Cycles=600
SW=152953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2152.csv rows=3 cols=4
Cycles=89
SW=8536 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards232.csv rows=1 cols=1
Cycles=61
SW=5946 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2228.csv rows=3 cols=5
Cycles=95
SW=9767 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards784.csv rows=5 cols=10
Cycles=138
SW=14793 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1590.csv rows=7 cols=18
Cycles=212
SW=26768 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1736.csv rows=26 cols=40
Cycles=600
SW=151160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1217.csv rows=1 cols=2
Cycles=67
SW=6154 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1139.csv rows=8 cols=11
Cycles=162
SW=20961 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1499.csv rows=7 cols=18
Cycles=212
SW=26689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards763.csv rows=1 cols=1
Cycles=61
SW=6737 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1297.csv rows=6 cols=7
Cycles=124
SW=14818 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv rows=25 cols=39
Cycles=582
SW=141353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards348.csv rows=1 cols=1
Cycles=61
SW=6224 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards588.csv rows=3 cols=3
Cycles=83
SW=8869 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2023.csv rows=26 cols=40
Cycles=600
SW=156787 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards65.csv rows=1 cols=2
Cycles=67
SW=7041 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1800.csv rows=27 cols=41
Cycles=672
SW=161221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv rows=9 cols=20
Cycles=240
SW=34223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards362.csv rows=10 cols=18
Cycles=236
SW=37503 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2429.csv rows=10 cols=14
Cycles=192
SW=29613 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1842.csv rows=27 cols=41
Cycles=672
SW=158305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards139.csv rows=1 cols=1
Cycles=61
SW=6805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1120.csv rows=7 cols=10
Cycles=155
SW=17873 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1691.csv rows=28 cols=42
Cycles=692
SW=166329 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards16.csv rows=1 cols=1
Cycles=61
SW=6364 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2375.csv rows=8 cols=12
Cycles=168
SW=22391 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards694.csv rows=1 cols=1
Cycles=61
SW=7001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2148.csv rows=27 cols=41
Cycles=672
SW=158019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards980.csv rows=4 cols=5
Cycles=100
SW=10327 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards868.csv rows=9 cols=18
Cycles=228
SW=34243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv rows=27 cols=41
Cycles=672
SW=158146 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv rows=3 cols=3
Cycles=83
SW=8837 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2065.csv rows=25 cols=39
Cycles=582
SW=142892 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards601.csv rows=3 cols=3
Cycles=83
SW=8513 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards221.csv rows=2 cols=4
Cycles=84
SW=8240 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv rows=7 cols=10
Cycles=155
SW=18013 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1956.csv rows=27 cols=41
Cycles=672
SW=158243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1045.csv rows=7 cols=15
Cycles=185
SW=24089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards757.csv rows=3 cols=4
Cycles=89
SW=8859 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2260.csv rows=10 cols=14
Cycles=192
SW=28599 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1254.csv rows=7 cols=8
Cycles=136
SW=16839 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards730.csv rows=1 cols=1
Cycles=61
SW=7616 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards874.csv rows=9 cols=18
Cycles=228
SW=34034 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards8.csv rows=1 cols=3
Cycles=73
SW=7293 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2398.csv rows=11 cols=15
Cycles=204
SW=33554 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards230.csv rows=1 cols=1
Cycles=61
SW=6090 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv rows=27 cols=41
Cycles=672
SW=156019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards543.csv rows=2 cols=2
Cycles=72
SW=7159 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards284.csv rows=8 cols=18
Cycles=220
SW=30394 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards742.csv rows=2 cols=2
Cycles=72
SW=8055 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1798.csv rows=25 cols=39
Cycles=582
SW=140946 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1870.csv rows=28 cols=42
Cycles=692
SW=169885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2299.csv rows=10 cols=14
Cycles=192
SW=28113 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv rows=5 cols=8
Cycles=124
SW=13958 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards286.csv rows=7 cols=17
Cycles=206
SW=25594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards702.csv rows=2 cols=4
Cycles=84
SW=8582 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards917.csv rows=5 cols=7
Cycles=118
SW=12873 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards173.csv rows=1 cols=1
Cycles=61
SW=6158 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards301.csv rows=8 cols=18
Cycles=220
SW=30282 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2325.csv rows=9 cols=13
Cycles=180
SW=25439 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1000.csv rows=7 cols=15
Cycles=185
SW=24911 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2320.csv rows=9 cols=13
Cycles=180
SW=24905 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv rows=1 cols=1
Cycles=61
SW=7327 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2255.csv rows=1 cols=1
Cycles=61
SW=6719 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1897.csv rows=26 cols=40
Cycles=600
SW=151210 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards110.csv rows=7 cols=13
Cycles=173
SW=20700 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv rows=25 cols=39
Cycles=582
SW=141319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards360.csv rows=10 cols=18
Cycles=236
SW=36256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2063.csv rows=26 cols=40
Cycles=600
SW=150755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1697.csv rows=27 cols=41
Cycles=672
SW=156227 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards285.csv rows=8 cols=18
Cycles=220
SW=30584 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2307.csv rows=8 cols=12
Cycles=168
SW=21904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1111.csv rows=7 cols=10
Cycles=155
SW=25173 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards631.csv rows=6 cols=12
Cycles=157
SW=17543 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1671.csv rows=28 cols=42
Cycles=692
SW=166919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards531.csv rows=1 cols=1
Cycles=61
SW=7359 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards647.csv rows=3 cols=5
Cycles=95
SW=9205 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2169.csv rows=2 cols=3
Cycles=78
SW=8522 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1831.csv rows=27 cols=41
Cycles=672
SW=158962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1366.csv rows=1 cols=2
Cycles=67
SW=7172 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards639.csv rows=3 cols=4
Cycles=89
SW=9280 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards148.csv rows=1 cols=1
Cycles=61
SW=6171 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2501.csv rows=2 cols=2
Cycles=72
SW=7910 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1977.csv rows=24 cols=38
Cycles=564
SW=135170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1550.csv rows=9 cols=20
Cycles=251
SW=39460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2442.csv rows=1 cols=1
Cycles=61
SW=5946 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards967.csv rows=4 cols=5
Cycles=100
SW=11127 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards9.csv rows=1 cols=2
Cycles=67
SW=7290 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv rows=26 cols=40
Cycles=600
SW=150203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2338.csv rows=10 cols=14
Cycles=192
SW=28074 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards404.csv rows=10 cols=18
Cycles=236
SW=36781 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1357.csv rows=2 cols=4
Cycles=84
SW=7824 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards350.csv rows=9 cols=17
Cycles=222
SW=33044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards132.csv rows=3 cols=3
Cycles=83
SW=9114 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards265.csv rows=2 cols=3
Cycles=78
SW=8204 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv rows=26 cols=40
Cycles=600
SW=150350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2481.csv rows=5 cols=7
Cycles=118
SW=13810 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards720.csv rows=1 cols=1
Cycles=61
SW=6505 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2479.csv rows=5 cols=7
Cycles=118
SW=13291 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2110.csv rows=25 cols=39
Cycles=582
SW=145470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards41.csv rows=2 cols=3
Cycles=78
SW=7548 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards622.csv rows=7 cols=13
Cycles=173
SW=20389 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2431.csv rows=2 cols=6
Cycles=96
SW=7751 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2088.csv rows=26 cols=40
Cycles=600
SW=150536 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1810.csv rows=27 cols=41
Cycles=672
SW=160603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2327.csv rows=10 cols=14
Cycles=192
SW=28354 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards400.csv rows=10 cols=18
Cycles=236
SW=37566 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1364.csv rows=2 cols=4
Cycles=84
SW=7948 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1755.csv rows=26 cols=40
Cycles=600
SW=150381 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv rows=4 cols=7
Cycles=112
SW=11781 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards436.csv rows=2 cols=4
Cycles=84
SW=7547 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards211.csv rows=5 cols=10
Cycles=138
SW=14907 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards417.csv rows=1 cols=2
Cycles=67
SW=6322 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards180.csv rows=1 cols=1
Cycles=61
SW=5772 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1510.csv rows=8 cols=19
Cycles=238
SW=32321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards6.csv rows=1 cols=1
Cycles=61
SW=6325 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1791.csv rows=25 cols=39
Cycles=582
SW=142443 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards367.csv rows=10 cols=18
Cycles=236
SW=35936 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2162.csv rows=3 cols=4
Cycles=89
SW=9021 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1525.csv rows=9 cols=20
Cycles=251
SW=35472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards975.csv rows=4 cols=5
Cycles=100
SW=10467 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1136.csv rows=7 cols=10
Cycles=155
SW=18386 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards63.csv rows=1 cols=1
Cycles=61
SW=6587 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1024.csv rows=7 cols=15
Cycles=185
SW=27036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1435.csv rows=1 cols=1
Cycles=61
SW=7878 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1980.csv rows=27 cols=41
Cycles=672
SW=159318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1071.csv rows=1 cols=1
Cycles=61
SW=6806 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv rows=6 cols=7
Cycles=124
SW=14734 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards413.csv rows=1 cols=1
Cycles=61
SW=6784 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards462.csv rows=1 cols=1
Cycles=61
SW=7287 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1962.csv rows=26 cols=40
Cycles=600
SW=149235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards537.csv rows=1 cols=2
Cycles=67
SW=6393 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1145.csv rows=2 cols=3
Cycles=78
SW=7921 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards848.csv rows=8 cols=17
Cycles=214
SW=31572 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv rows=5 cols=7
Cycles=118
SW=12449 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards541.csv rows=2 cols=2
Cycles=72
SW=7549 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards20.csv rows=2 cols=5
Cycles=90
SW=7246 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1324.csv rows=6 cols=7
Cycles=124
SW=14564 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1561.csv rows=9 cols=20
Cycles=240
SW=34972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1778.csv rows=26 cols=40
Cycles=600
SW=150098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2392.csv rows=11 cols=15
Cycles=204
SW=34311 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1946.csv rows=24 cols=38
Cycles=564
SW=136265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1052.csv rows=7 cols=15
Cycles=185
SW=22494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2336.csv rows=8 cols=12
Cycles=168
SW=21552 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1096.csv rows=3 cols=6
Cycles=101
SW=9540 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards129.csv rows=4 cols=6
Cycles=106
SW=9879 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards199.csv rows=5 cols=10
Cycles=138
SW=13869 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards57.csv rows=2 cols=2
Cycles=72
SW=7309 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards706.csv rows=1 cols=1
Cycles=61
SW=5996 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2177.csv rows=1 cols=1
Cycles=61
SW=6615 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards799.csv rows=7 cols=12
Cycles=178
SW=19447 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards564.csv rows=1 cols=1
Cycles=61
SW=5971 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2281.csv rows=9 cols=13
Cycles=180
SW=24810 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards214.csv rows=5 cols=10
Cycles=138
SW=13833 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1500.csv rows=8 cols=19
Cycles=226
SW=31944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards323.csv rows=1 cols=1
Cycles=61
SW=6642 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2311.csv rows=9 cols=13
Cycles=180
SW=24586 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards576.csv rows=3 cols=3
Cycles=83
SW=8711 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards879.csv rows=8 cols=17
Cycles=214
SW=30957 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1119.csv rows=7 cols=10
Cycles=155
SW=22267 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1466.csv rows=8 cols=19
Cycles=226
SW=31989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2335.csv rows=9 cols=13
Cycles=180
SW=24090 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards841.csv rows=8 cols=17
Cycles=214
SW=30171 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1158.csv rows=2 cols=3
Cycles=78
SW=8229 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards294.csv rows=7 cols=17
Cycles=206
SW=27543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2389.csv rows=9 cols=13
Cycles=180
SW=24378 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards846.csv rows=9 cols=18
Cycles=228
SW=33552 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards566.csv rows=2 cols=2
Cycles=72
SW=7774 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1338.csv rows=7 cols=8
Cycles=136
SW=17102 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards621.csv rows=6 cols=12
Cycles=157
SW=17236 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards750.csv rows=2 cols=2
Cycles=72
SW=7084 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2239.csv rows=3 cols=4
Cycles=89
SW=9184 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2015.csv rows=28 cols=42
Cycles=692
SW=179142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2350.csv rows=10 cols=14
Cycles=192
SW=27901 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv rows=9 cols=18
Cycles=228
SW=33882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards599.csv rows=3 cols=3
Cycles=83
SW=9119 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2367.csv rows=10 cols=14
Cycles=192
SW=28981 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards733.csv rows=2 cols=3
Cycles=78
SW=7146 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2520.csv rows=1 cols=1
Cycles=61
SW=5678 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards786.csv rows=5 cols=10
Cycles=138
SW=14328 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv rows=3 cols=5
Cycles=95
SW=9587 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2444.csv rows=1 cols=1
Cycles=61
SW=6190 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv rows=7 cols=17
Cycles=206
SW=26867 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards691.csv rows=1 cols=1
Cycles=61
SW=5922 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards224.csv rows=2 cols=4
Cycles=84
SW=7657 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards463.csv rows=2 cols=2
Cycles=72
SW=7125 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1312.csv rows=8 cols=9
Cycles=150
SW=19654 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv rows=8 cols=17
Cycles=214
SW=30565 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards747.csv rows=2 cols=2
Cycles=72
SW=6978 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2435.csv rows=2 cols=6
Cycles=96
SW=7758 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards317.csv rows=8 cols=18
Cycles=220
SW=29681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1733.csv rows=26 cols=40
Cycles=600
SW=150153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards411.csv rows=10 cols=18
Cycles=236
SW=36614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1343.csv rows=6 cols=7
Cycles=124
SW=14112 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1675.csv rows=28 cols=42
Cycles=692
SW=168195 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1979.csv rows=24 cols=38
Cycles=564
SW=137497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards216.csv rows=5 cols=10
Cycles=138
SW=14532 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards699.csv rows=2 cols=2
Cycles=72
SW=7358 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards915.csv rows=3 cols=5
Cycles=107
SW=9290 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1782.csv rows=25 cols=39
Cycles=582
SW=142431 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards228.csv rows=1 cols=1
Cycles=61
SW=5898 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1503.csv rows=8 cols=19
Cycles=238
SW=32197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1454.csv rows=1 cols=2
Cycles=67
SW=6622 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards389.csv rows=10 cols=18
Cycles=236
SW=36392 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards427.csv rows=5 cols=9
Cycles=132
SW=14220 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards889.csv rows=9 cols=18
Cycles=228
SW=33225 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1305.csv rows=7 cols=8
Cycles=136
SW=16226 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards82.csv rows=6 cols=10
Cycles=145
SW=15742 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards319.csv rows=7 cols=17
Cycles=206
SW=27140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards210.csv rows=6 cols=11
Cycles=151
SW=17252 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards727.csv rows=1 cols=1
Cycles=61
SW=6326 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards698.csv rows=2 cols=2
Cycles=72
SW=6753 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards910.csv rows=9 cols=18
Cycles=228
SW=33934 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv rows=10 cols=16
Cycles=204
SW=36098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards179.csv rows=1 cols=1
Cycles=61
SW=7273 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1919.csv rows=26 cols=40
Cycles=600
SW=151486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1371.csv rows=1 cols=1
Cycles=61
SW=6584 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1521.csv rows=9 cols=20
Cycles=240
SW=35233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1047.csv rows=7 cols=15
Cycles=185
SW=24493 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv rows=1 cols=1
Cycles=61
SW=6003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1247.csv rows=7 cols=8
Cycles=136
SW=16930 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1640.csv rows=9 cols=20
Cycles=240
SW=34401 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1174.csv rows=7 cols=10
Cycles=155
SW=18357 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2176.csv rows=2 cols=2
Cycles=72
SW=7987 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1682.csv rows=27 cols=41
Cycles=672
SW=157512 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards198.csv rows=6 cols=11
Cycles=151
SW=16723 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1927.csv rows=24 cols=38
Cycles=564
SW=134592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards559.csv rows=1 cols=1
Cycles=61
SW=8336 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2132.csv rows=25 cols=39
Cycles=582
SW=147068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards906.csv rows=8 cols=17
Cycles=214
SW=32321 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards113.csv rows=7 cols=13
Cycles=173
SW=20827 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards1167.csv rows=6 cols=9
Cycles=139
SW=15302 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards862.csv rows=9 cols=18
Cycles=228
SW=34343 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1249.csv rows=6 cols=7
Cycles=124
SW=14357 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2098.csv rows=28 cols=42
Cycles=692
SW=169091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards34.csv rows=1 cols=1
Cycles=61
SW=5964 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards630.csv rows=6 cols=12
Cycles=157
SW=17532 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1509.csv rows=7 cols=18
Cycles=224
SW=26523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards78.csv rows=7 cols=11
Cycles=161
SW=18490 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2094.csv rows=26 cols=40
Cycles=600
SW=153119 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1712.csv rows=26 cols=40
Cycles=600
SW=150894 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards929.csv rows=3 cols=5
Cycles=106
SW=9883 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2376.csv rows=9 cols=13
Cycles=180
SW=24798 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1027.csv rows=7 cols=15
Cycles=185
SW=24526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1345.csv rows=6 cols=7
Cycles=124
SW=13860 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1427.csv rows=1 cols=1
Cycles=61
SW=6693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards467.csv rows=9 cols=15
Cycles=192
SW=30406 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1194.csv rows=6 cols=9
Cycles=139
SW=15535 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1627.csv rows=8 cols=19
Cycles=238
SW=32723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards444.csv rows=2 cols=4
Cycles=84
SW=7264 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards486.csv rows=10 cols=16
Cycles=204
SW=34846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1066.csv rows=1 cols=1
Cycles=61
SW=6692 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards512.csv rows=1 cols=2
Cycles=67
SW=6154 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2100.csv rows=27 cols=41
Cycles=672
SW=158318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2445.csv rows=1 cols=1
Cycles=61
SW=6353 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2310.csv rows=8 cols=12
Cycles=168
SW=21613 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards4.csv rows=1 cols=1
Cycles=61
SW=6370 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1982.csv rows=26 cols=40
Cycles=600
SW=152455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2426.csv rows=10 cols=14
Cycles=192
SW=28241 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1447.csv rows=2 cols=4
Cycles=84
SW=7782 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards99.csv rows=1 cols=1
Cycles=61
SW=5883 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1512.csv rows=6 cols=17
Cycles=198
SW=24497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv rows=7 cols=8
Cycles=136
SW=16416 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2438.csv rows=1 cols=1
Cycles=61
SW=6229 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards551.csv rows=2 cols=3
Cycles=78
SW=8523 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2223.csv rows=2 cols=3
Cycles=78
SW=8140 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1004.csv rows=6 cols=14
Cycles=169
SW=18846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1939.csv rows=27 cols=41
Cycles=672
SW=160390 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1555.csv rows=9 cols=20
Cycles=251
SW=36751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1161.csv rows=6 cols=9
Cycles=139
SW=15392 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards649.csv rows=3 cols=5
Cycles=95
SW=9281 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards777.csv rows=4 cols=9
Cycles=126
SW=12265 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1767.csv rows=27 cols=41
Cycles=672
SW=240111 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1341.csv rows=6 cols=7
Cycles=124
SW=14843 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2121.csv rows=27 cols=41
Cycles=672
SW=159865 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2145.csv rows=26 cols=40
Cycles=600
SW=187436 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1808.csv rows=27 cols=41
Cycles=672
SW=157380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1626.csv rows=9 cols=20
Cycles=240
SW=36032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1192.csv rows=6 cols=9
Cycles=139
SW=16268 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards822.csv rows=9 cols=18
Cycles=228
SW=34121 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards81.csv rows=7 cols=11
Cycles=161
SW=18985 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards189.csv rows=6 cols=11
Cycles=151
SW=23447 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards605.csv rows=3 cols=3
Cycles=83
SW=9761 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards191.csv rows=6 cols=11
Cycles=151
SW=16655 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1274.csv rows=7 cols=8
Cycles=136
SW=16289 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards850.csv rows=9 cols=18
Cycles=228
SW=33143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards794.csv rows=5 cols=10
Cycles=138
SW=14300 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards520.csv rows=1 cols=1
Cycles=61
SW=6713 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv rows=2 cols=4
Cycles=84
SW=7727 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards394.csv rows=9 cols=17
Cycles=222
SW=34816 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1947.csv rows=25 cols=39
Cycles=582
SW=143893 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2001.csv rows=24 cols=38
Cycles=564
SW=135996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2181.csv rows=1 cols=1
Cycles=61
SW=5934 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards582.csv rows=3 cols=3
Cycles=83
SW=9171 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards443.csv rows=2 cols=4
Cycles=84
SW=11047 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2394.csv rows=9 cols=13
Cycles=180
SW=24964 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards432.csv rows=1 cols=1
Cycles=61
SW=6194 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv rows=26 cols=40
Cycles=600
SW=149407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1300.csv rows=6 cols=7
Cycles=124
SW=14346 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards332.csv rows=1 cols=2
Cycles=67
SW=6425 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1456.csv rows=1 cols=2
Cycles=67
SW=5963 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards108.csv rows=1 cols=1
Cycles=61
SW=7171 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2412.csv rows=9 cols=13
Cycles=180
SW=23692 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1030.csv rows=7 cols=15
Cycles=185
SW=24445 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards431.csv rows=1 cols=1
Cycles=61
SW=7031 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv rows=28 cols=42
Cycles=692
SW=245866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1242.csv rows=6 cols=7
Cycles=124
SW=14320 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2195.csv rows=7 cols=12
Cycles=167
SW=20897 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2319.csv rows=10 cols=14
Cycles=192
SW=28049 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards119.csv rows=7 cols=13
Cycles=173
SW=20841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1125.csv rows=6 cols=9
Cycles=139
SW=15212 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards184.csv rows=1 cols=1
Cycles=61
SW=6119 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards403.csv rows=9 cols=17
Cycles=222
SW=33077 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1765.csv rows=25 cols=39
Cycles=582
SW=145339 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards365.csv rows=10 cols=18
Cycles=236
SW=40963 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards2205.csv rows=7 cols=12
Cycles=167
SW=20033 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2300.csv rows=8 cols=12
Cycles=168
SW=22469 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2349.csv rows=11 cols=15
Cycles=204
SW=35320 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1585.csv rows=9 cols=20
Cycles=251
SW=44731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1233.csv rows=6 cols=7
Cycles=124
SW=14944 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1143.csv rows=2 cols=3
Cycles=78
SW=8724 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2372.csv rows=10 cols=14
Cycles=192
SW=29013 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards66.csv rows=1 cols=1
Cycles=61
SW=7554 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1880.csv rows=26 cols=40
Cycles=600
SW=150979 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1904.csv rows=26 cols=40
Cycles=600
SW=185076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2209.csv rows=7 cols=12
Cycles=167
SW=21536 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1894.csv rows=26 cols=40
Cycles=600
SW=157636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards988.csv rows=1 cols=2
Cycles=67
SW=6673 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv rows=26 cols=40
Cycles=600
SW=150976 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1492.csv rows=9 cols=20
Cycles=251
SW=35078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1577.csv rows=9 cols=20
Cycles=240
SW=35251 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1055.csv rows=4 cols=6
Cycles=106
SW=11672 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards675.csv rows=3 cols=4
Cycles=89
SW=9116 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards414.csv rows=1 cols=1
Cycles=61
SW=9324 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1761.csv rows=26 cols=40
Cycles=600
SW=152120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards201.csv rows=7 cols=12
Cycles=167
SW=23505 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1753.csv rows=25 cols=39
Cycles=582
SW=142371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2014.csv rows=29 cols=43
Cycles=712
SW=214178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards2016.csv rows=28 cols=42
Cycles=692
SW=248183 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards782.csv rows=5 cols=10
Cycles=138
SW=14715 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1425.csv rows=1 cols=2
Cycles=67
SW=6162 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1511.csv rows=8 cols=19
Cycles=238
SW=32063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1260.csv rows=6 cols=7
Cycles=124
SW=14407 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1441.csv rows=3 cols=5
Cycles=95
SW=8741 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1331.csv rows=7 cols=8
Cycles=136
SW=16753 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1643.csv rows=10 cols=21
Cycles=265
SW=40907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards909.csv rows=8 cols=17
Cycles=214
SW=31804 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards716.csv rows=2 cols=3
Cycles=78
SW=7788 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards316.csv rows=8 cols=18
Cycles=220
SW=30014 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2294.csv rows=11 cols=15
Cycles=204
SW=34055 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2274.csv rows=9 cols=13
Cycles=180
SW=31199 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards299.csv rows=7 cols=17
Cycles=206
SW=26516 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1282.csv rows=7 cols=8
Cycles=136
SW=16919 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1677.csv rows=27 cols=41
Cycles=672
SW=157186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards434.csv rows=1 cols=3
Cycles=73
SW=5856 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards430.csv rows=1 cols=1
Cycles=61
SW=6711 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv rows=26 cols=40
Cycles=600
SW=150813 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards535.csv rows=2 cols=2
Cycles=72
SW=7211 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards112.csv rows=7 cols=13
Cycles=173
SW=21025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1359.csv rows=2 cols=4
Cycles=84
SW=7381 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards433.csv rows=1 cols=3
Cycles=73
SW=6768 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2476.csv rows=5 cols=7
Cycles=118
SW=12851 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards243.csv rows=1 cols=1
Cycles=61
SW=6126 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2206.csv rows=7 cols=12
Cycles=167
SW=20618 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2248.csv rows=1 cols=1
Cycles=61
SW=9563 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2287.csv rows=9 cols=13
Cycles=180
SW=25938 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards811.csv rows=5 cols=10
Cycles=138
SW=15393 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards612.csv rows=6 cols=12
Cycles=157
SW=17343 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2160.csv rows=2 cols=3
Cycles=78
SW=8034 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2500.csv rows=2 cols=3
Cycles=78
SW=8048 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2370.csv rows=10 cols=14
Cycles=192
SW=28661 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1902.csv rows=24 cols=38
Cycles=564
SW=136096 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards276.csv rows=8 cols=18
Cycles=220
SW=30477 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards277.csv rows=8 cols=18
Cycles=220
SW=29580 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards101.csv rows=1 cols=1
Cycles=61
SW=6590 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv rows=8 cols=18
Cycles=220
SW=31149 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards493.csv rows=1 cols=2
Cycles=67
SW=6119 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2291.csv rows=10 cols=14
Cycles=192
SW=28546 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards775.csv rows=5 cols=10
Cycles=138
SW=14161 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards385.csv rows=9 cols=17
Cycles=222
SW=33458 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1705.csv rows=28 cols=42
Cycles=692
SW=167636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1856.csv rows=26 cols=40
Cycles=600
SW=152222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards783.csv rows=5 cols=10
Cycles=138
SW=14404 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1846.csv rows=25 cols=39
Cycles=582
SW=141510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards885.csv rows=8 cols=17
Cycles=214
SW=30442 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2439.csv rows=1 cols=1
Cycles=61
SW=6202 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv rows=6 cols=14
Cycles=169
SW=19211 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1746.csv rows=28 cols=42
Cycles=692
SW=168512 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv rows=9 cols=20
Cycles=251
SW=35850 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv rows=10 cols=21
Cycles=254
SW=41540 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1337.csv rows=6 cols=7
Cycles=124
SW=15980 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards451.csv rows=1 cols=1
Cycles=61
SW=8432 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1734.csv rows=26 cols=40
Cycles=600
SW=154478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1358.csv rows=3 cols=5
Cycles=95
SW=9353 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2064.csv rows=25 cols=39
Cycles=582
SW=141557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1689.csv rows=26 cols=40
Cycles=600
SW=152047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1949.csv rows=25 cols=39
Cycles=582
SW=145033 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1648.csv rows=1 cols=1
Cycles=61
SW=5714 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2025.csv rows=27 cols=41
Cycles=672
SW=158461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv rows=1 cols=1
Cycles=61
SW=6457 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards632.csv rows=6 cols=12
Cycles=157
SW=18250 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards987.csv rows=1 cols=2
Cycles=67
SW=5938 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards936.csv rows=4 cols=6
Cycles=106
SW=10958 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards138.csv rows=2 cols=2
Cycles=72
SW=8580 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1803.csv rows=26 cols=40
Cycles=600
SW=149408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1685.csv rows=26 cols=40
Cycles=600
SW=151960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2138.csv rows=27 cols=41
Cycles=672
SW=159098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1601.csv rows=9 cols=20
Cycles=251
SW=35491 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv rows=1 cols=2
Cycles=67
SW=6124 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1885.csv rows=27 cols=41
Cycles=672
SW=157451 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2264.csv rows=11 cols=15
Cycles=204
SW=33620 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1346.csv rows=7 cols=8
Cycles=136
SW=16715 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2036.csv rows=27 cols=41
Cycles=672
SW=159667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2432.csv rows=2 cols=6
Cycles=96
SW=8078 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1320.csv rows=7 cols=8
Cycles=136
SW=17262 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards54.csv rows=1 cols=3
Cycles=73
SW=6447 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv rows=25 cols=39
Cycles=582
SW=141746 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1877.csv rows=26 cols=40
Cycles=600
SW=150186 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1076.csv rows=1 cols=1
Cycles=61
SW=7377 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1582.csv rows=10 cols=21
Cycles=254
SW=42486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2078.csv rows=27 cols=41
Cycles=672
SW=157405 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards464.csv rows=2 cols=2
Cycles=72
SW=6730 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards875.csv rows=9 cols=18
Cycles=228
SW=34108 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1238.csv rows=7 cols=8
Cycles=136
SW=16679 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1008.csv rows=7 cols=15
Cycles=185
SW=24610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1223.csv rows=1 cols=1
Cycles=61
SW=6599 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards615.csv rows=5 cols=11
Cycles=144
SW=15434 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards754.csv rows=1 cols=1
Cycles=61
SW=5864 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1728.csv rows=26 cols=40
Cycles=600
SW=149590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards633.csv rows=5 cols=11
Cycles=144
SW=17540 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards1098.csv rows=2 cols=5
Cycles=90
SW=10681 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv rows=1 cols=1
Cycles=61
SW=8298 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2503.csv rows=2 cols=2
Cycles=72
SW=7680 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1624.csv rows=10 cols=21
Cycles=265
SW=42213 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards466.csv rows=10 cols=16
Cycles=204
SW=36087 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards0.csv rows=1 cols=2
Cycles=67
SW=9298 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2155.csv rows=3 cols=4
Cycles=89
SW=10782 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1477.csv rows=8 cols=19
Cycles=226
SW=32805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1050.csv rows=7 cols=15
Cycles=185
SW=25526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1372.csv rows=1 cols=1
Cycles=61
SW=8289 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards555.csv rows=1 cols=2
Cycles=67
SW=9228 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1737.csv rows=26 cols=40
Cycles=600
SW=154392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards370.csv rows=10 cols=18
Cycles=236
SW=37057 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1015.csv rows=7 cols=15
Cycles=185
SW=24754 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1023.csv rows=7 cols=15
Cycles=185
SW=24286 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1085.csv rows=1 cols=1
Cycles=61
SW=6940 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards393.csv rows=10 cols=18
Cycles=236
SW=37179 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv rows=7 cols=8
Cycles=136
SW=16494 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2214.csv rows=1 cols=1
Cycles=61
SW=6073 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards614.csv rows=5 cols=11
Cycles=144
SW=15469 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1921.csv rows=26 cols=40
Cycles=600
SW=150735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1153.csv rows=2 cols=3
Cycles=78
SW=7495 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2002.csv rows=28 cols=42
Cycles=692
SW=168217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1080.csv rows=1 cols=1
Cycles=61
SW=6205 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards206.csv rows=6 cols=11
Cycles=151
SW=16779 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2428.csv rows=11 cols=15
Cycles=204
SW=34246 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2504.csv rows=1 cols=1
Cycles=61
SW=5935 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv rows=8 cols=19
Cycles=226
SW=31885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1909.csv rows=26 cols=40
Cycles=600
SW=151046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards442.csv rows=2 cols=4
Cycles=84
SW=7619 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2222.csv rows=2 cols=3
Cycles=78
SW=8008 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1188.csv rows=6 cols=9
Cycles=139
SW=15757 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1960.csv rows=26 cols=40
Cycles=600
SW=142921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards356.csv rows=9 cols=17
Cycles=222
SW=33912 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2075.csv rows=25 cols=39
Cycles=582
SW=141699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards264.csv rows=1 cols=2
Cycles=67
SW=6048 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2186.csv rows=1 cols=1
Cycles=61
SW=6101 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2395.csv rows=10 cols=14
Cycles=192
SW=29148 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards478.csv rows=10 cols=16
Cycles=204
SW=34897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards28.csv rows=1 cols=1
Cycles=61
SW=7467 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards260.csv rows=2 cols=3
Cycles=78
SW=7459 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards866.csv rows=9 cols=18
Cycles=228
SW=34221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards677.csv rows=3 cols=4
Cycles=89
SW=8529 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards974.csv rows=4 cols=5
Cycles=100
SW=10754 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards628.csv rows=6 cols=12
Cycles=157
SW=16824 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1776.csv rows=26 cols=40
Cycles=600
SW=149341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv rows=1 cols=1
Cycles=61
SW=6142 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards876.csv rows=8 cols=17
Cycles=214
SW=30933 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards363.csv rows=10 cols=18
Cycles=236
SW=37790 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards501.csv rows=2 cols=3
Cycles=78
SW=8313 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards663.csv rows=3 cols=5
Cycles=95
SW=9149 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1967.csv rows=28 cols=42
Cycles=692
SW=173287 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2086.csv rows=25 cols=39
Cycles=582
SW=141921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2229.csv rows=3 cols=5
Cycles=95
SW=9040 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1520.csv rows=9 cols=20
Cycles=240
SW=34308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv rows=2 cols=5
Cycles=90
SW=7792 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1459.csv rows=1 cols=2
Cycles=67
SW=6782 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv rows=1 cols=1
Cycles=61
SW=6305 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2453.csv rows=1 cols=1
Cycles=61
SW=6202 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2118.csv rows=25 cols=39
Cycles=582
SW=146934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1851.csv rows=26 cols=40
Cycles=600
SW=150799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1607.csv rows=10 cols=21
Cycles=254
SW=40354 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards524.csv rows=1 cols=3
Cycles=73
SW=6059 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1286.csv rows=6 cols=7
Cycles=124
SW=14347 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards249.csv rows=1 cols=3
Cycles=73
SW=6956 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2348.csv rows=8 cols=12
Cycles=168
SW=20753 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards953.csv rows=4 cols=6
Cycles=106
SW=10872 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards703.csv rows=2 cols=4
Cycles=84
SW=7754 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1142.csv rows=8 cols=11
Cycles=162
SW=20735 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1135.csv rows=7 cols=10
Cycles=155
SW=18059 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1945.csv rows=26 cols=40
Cycles=600
SW=152069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards222.csv rows=2 cols=4
Cycles=84
SW=8234 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1195.csv rows=5 cols=8
Cycles=124
SW=14337 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards157.csv rows=1 cols=1
Cycles=61
SW=6014 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv rows=27 cols=41
Cycles=672
SW=156684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1144.csv rows=2 cols=3
Cycles=78
SW=8129 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1083.csv rows=1 cols=1
Cycles=61
SW=7416 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1128.csv rows=7 cols=10
Cycles=155
SW=17112 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1335.csv rows=6 cols=7
Cycles=124
SW=14672 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards590.csv rows=2 cols=2
Cycles=72
SW=9360 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1460.csv rows=1 cols=2
Cycles=67
SW=6154 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards226.csv rows=2 cols=4
Cycles=84
SW=7564 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards540.csv rows=1 cols=1
Cycles=61
SW=6118 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1896.csv rows=26 cols=40
Cycles=600
SW=149963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards195.csv rows=6 cols=11
Cycles=151
SW=17367 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards27.csv rows=1 cols=2
Cycles=67
SW=7221 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2489.csv rows=5 cols=7
Cycles=118
SW=12760 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards482.csv rows=10 cols=16
Cycles=204
SW=34417 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards538.csv rows=2 cols=2
Cycles=72
SW=7545 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards217.csv rows=6 cols=11
Cycles=151
SW=16608 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1074.csv rows=1 cols=1
Cycles=61
SW=6158 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2236.csv rows=3 cols=4
Cycles=89
SW=9541 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards905.csv rows=8 cols=17
Cycles=214
SW=31580 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1207.csv rows=6 cols=9
Cycles=139
SW=15254 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards77.csv rows=7 cols=11
Cycles=161
SW=17366 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1811.csv rows=26 cols=40
Cycles=600
SW=150268 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards377.csv rows=9 cols=17
Cycles=222
SW=32966 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2096.csv rows=27 cols=41
Cycles=672
SW=158967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv rows=10 cols=18
Cycles=236
SW=36839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2491.csv rows=5 cols=7
Cycles=118
SW=13075 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1925.csv rows=24 cols=38
Cycles=564
SW=136680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards416.csv rows=1 cols=2
Cycles=67
SW=6541 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards998.csv rows=7 cols=15
Cycles=185
SW=26344 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1097.csv rows=3 cols=6
Cycles=101
SW=11807 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2329.csv rows=8 cols=12
Cycles=168
SW=21590 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards895.csv rows=9 cols=18
Cycles=228
SW=53099 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1690.csv rows=26 cols=40
Cycles=600
SW=150378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv rows=10 cols=21
Cycles=265
SW=40428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1423.csv rows=1 cols=2
Cycles=67
SW=6320 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards766.csv rows=1 cols=1
Cycles=61
SW=7083 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards246.csv rows=2 cols=2
Cycles=72
SW=7668 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards748.csv rows=3 cols=3
Cycles=83
SW=8522 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1704.csv rows=25 cols=39
Cycles=582
SW=143666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2415.csv rows=8 cols=12
Cycles=168
SW=22445 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards374.csv rows=10 cols=18
Cycles=236
SW=37315 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards423.csv rows=4 cols=8
Cycles=118
SW=11946 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards339.csv rows=1 cols=1
Cycles=61
SW=6461 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1887.csv rows=27 cols=41
Cycles=672
SW=157177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards872.csv rows=9 cols=18
Cycles=228
SW=33446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1288.csv rows=7 cols=8
Cycles=136
SW=17533 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1587.csv rows=9 cols=20
Cycles=240
SW=34229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2358.csv rows=9 cols=13
Cycles=180
SW=24821 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1850.csv rows=27 cols=41
Cycles=672
SW=159066 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards282.csv rows=9 cols=19
Cycles=234
SW=36951 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards106.csv rows=1 cols=1
Cycles=61
SW=6347 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards869.csv rows=8 cols=17
Cycles=214
SW=38001 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2052.csv rows=25 cols=39
Cycles=582
SW=141393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1606.csv rows=9 cols=20
Cycles=240
SW=34643 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2066.csv rows=25 cols=39
Cycles=582
SW=147290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards455.csv rows=1 cols=1
Cycles=61
SW=6196 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards147.csv rows=1 cols=1
Cycles=61
SW=6640 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards544.csv rows=2 cols=2
Cycles=72
SW=8418 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1314.csv rows=6 cols=7
Cycles=124
SW=13913 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards924.csv rows=4 cols=6
Cycles=106
SW=10437 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1289.csv rows=7 cols=8
Cycles=136
SW=16798 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards955.csv rows=4 cols=6
Cycles=106
SW=11719 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards773.csv rows=3 cols=5
Cycles=95
SW=9793 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1873.csv rows=25 cols=39
Cycles=582
SW=143270 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2356.csv rows=9 cols=13
Cycles=180
SW=24426 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards91.csv rows=1 cols=1
Cycles=61
SW=5906 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards562.csv rows=1 cols=1
Cycles=61
SW=6608 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards313.csv rows=8 cols=18
Cycles=220
SW=30390 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards441.csv rows=1 cols=3
Cycles=73
SW=6307 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1931.csv rows=28 cols=42
Cycles=692
SW=167781 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards873.csv rows=8 cols=17
Cycles=214
SW=31481 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1731.csv rows=25 cols=39
Cycles=582
SW=143339 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2068.csv rows=25 cols=39
Cycles=582
SW=142984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1725.csv rows=26 cols=40
Cycles=600
SW=150749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1699.csv rows=25 cols=39
Cycles=582
SW=152985 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards964.csv rows=3 cols=4
Cycles=89
SW=8785 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1574.csv rows=9 cols=20
Cycles=240
SW=35233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1326.csv rows=6 cols=7
Cycles=124
SW=14580 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1656.csv rows=27 cols=41
Cycles=672
SW=157742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1769.csv rows=27 cols=41
Cycles=672
SW=158536 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1912.csv rows=27 cols=41
Cycles=672
SW=167922 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards364.csv rows=10 cols=18
Cycles=236
SW=36987 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2165.csv rows=2 cols=3
Cycles=78
SW=7141 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1501.csv rows=8 cols=19
Cycles=226
SW=31821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1235.csv rows=7 cols=8
Cycles=136
SW=16684 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards7.csv rows=1 cols=2
Cycles=67
SW=6088 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2352.csv rows=9 cols=13
Cycles=180
SW=25354 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards959.csv rows=3 cols=5
Cycles=95
SW=9366 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards104.csv rows=1 cols=1
Cycles=61
SW=7148 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1417.csv rows=5 cols=6
Cycles=112
SW=12947 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2472.csv rows=7 cols=12
Cycles=167
SW=19721 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards708.csv rows=1 cols=1
Cycles=61
SW=6390 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2201.csv rows=7 cols=12
Cycles=167
SW=21470 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2012.csv rows=26 cols=40
Cycles=600
SW=151820 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2383.csv rows=10 cols=14
Cycles=192
SW=28943 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv rows=29 cols=43
Cycles=712
SW=174457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1275.csv rows=7 cols=8
Cycles=136
SW=18295 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2027.csv rows=27 cols=41
Cycles=672
SW=163247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1400.csv rows=5 cols=6
Cycles=112
SW=14745 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1397.csv rows=5 cols=6
Cycles=112
SW=14363 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards337.csv rows=4 cols=7
Cycles=112
SW=12856 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2213.csv rows=1 cols=1
Cycles=61
SW=8425 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv rows=5 cols=8
Cycles=124
SW=15834 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards887.csv rows=9 cols=18
Cycles=228
SW=34625 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1090.csv rows=3 cols=6
Cycles=101
SW=11794 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2164.csv rows=3 cols=4
Cycles=89
SW=10667 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2286.csv rows=10 cols=14
Cycles=192
SW=29904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1740.csv rows=26 cols=40
Cycles=600
SW=156276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1878.csv rows=26 cols=40
Cycles=600
SW=154199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1703.csv rows=25 cols=39
Cycles=582
SW=145708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1849.csv rows=25 cols=39
Cycles=582
SW=144972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1847.csv rows=25 cols=39
Cycles=582
SW=143906 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1551.csv rows=10 cols=21
Cycles=265
SW=41937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards854.csv rows=8 cols=17
Cycles=214
SW=31360 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards263.csv rows=2 cols=3
Cycles=78
SW=9935 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1225.csv rows=1 cols=1
Cycles=61
SW=7921 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1774.csv rows=26 cols=40
Cycles=600
SW=153112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1890.csv rows=26 cols=40
Cycles=600
SW=153497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards664.csv rows=1 cols=1
Cycles=61
SW=7844 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards401.csv rows=10 cols=18
Cycles=236
SW=38868 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1845.csv rows=24 cols=38
Cycles=564
SW=137538 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards371.csv rows=9 cols=17
Cycles=222
SW=34642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards792.csv rows=5 cols=10
Cycles=138
SW=16478 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards533.csv rows=2 cols=2
Cycles=72
SW=7683 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1406.csv rows=6 cols=7
Cycles=124
SW=14196 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards827.csv rows=8 cols=17
Cycles=214
SW=32695 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2202.csv rows=7 cols=12
Cycles=167
SW=22514 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1317.csv rows=6 cols=7
Cycles=124
SW=15670 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1355.csv rows=3 cols=5
Cycles=95
SW=11061 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards476.csv rows=10 cols=16
Cycles=204
SW=37493 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards86.csv rows=1 cols=2
Cycles=67
SW=8269 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv rows=26 cols=40
Cycles=600
SW=154558 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv rows=5 cols=8
Cycles=124
SW=14891 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv rows=7 cols=12
Cycles=167
SW=21254 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards939.csv rows=4 cols=6
Cycles=106
SW=12545 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1184.csv rows=5 cols=8
Cycles=124
SW=15393 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1864.csv rows=26 cols=40
Cycles=600
SW=150517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1095.csv rows=3 cols=6
Cycles=101
SW=11338 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards961.csv rows=4 cols=6
Cycles=106
SW=12095 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards592.csv rows=3 cols=3
Cycles=83
SW=11343 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1497.csv rows=7 cols=18
Cycles=224
SW=28761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1713.csv rows=27 cols=41
Cycles=672
SW=160095 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2459.csv rows=7 cols=12
Cycles=167
SW=22468 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards913.csv rows=4 cols=6
Cycles=106
SW=13013 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards749.csv rows=3 cols=3
Cycles=83
SW=10280 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2399.csv rows=10 cols=14
Cycles=192
SW=30265 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards941.csv rows=5 cols=7
Cycles=118
SW=15634 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1891.csv rows=26 cols=40
Cycles=600
SW=152522 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards488.csv rows=10 cols=16
Cycles=204
SW=36366 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1792.csv rows=25 cols=39
Cycles=582
SW=142614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards768.csv rows=1 cols=1
Cycles=61
SW=7411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1059.csv rows=4 cols=6
Cycles=106
SW=12855 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2347.csv rows=9 cols=13
Cycles=180
SW=23818 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1092.csv rows=3 cols=6
Cycles=101
SW=11230 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1889.csv rows=26 cols=40
Cycles=600
SW=153900 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1216.csv rows=1 cols=2
Cycles=67
SW=8013 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv rows=26 cols=40
Cycles=600
SW=153562 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1507.csv rows=7 cols=18
Cycles=212
SW=29481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1072.csv rows=1 cols=1
Cycles=61
SW=8439 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv rows=4 cols=5
Cycles=100
SW=12464 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv rows=3 cols=6
Cycles=101
SW=11928 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1130.csv rows=7 cols=10
Cycles=155
SW=19611 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards806.csv rows=4 cols=9
Cycles=126
SW=13263 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards295.csv rows=7 cols=17
Cycles=206
SW=28963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2507.csv rows=2 cols=3
Cycles=78
SW=9460 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2129.csv rows=24 cols=38
Cycles=564
SW=175748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2522.csv rows=1 cols=1
Cycles=61
SW=8475 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv rows=5 cols=10
Cycles=138
SW=24719 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards772.csv rows=3 cols=5
Cycles=95
SW=11555 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2159.csv rows=3 cols=4
Cycles=89
SW=10567 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2238.csv rows=3 cols=4
Cycles=89
SW=11779 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1212.csv rows=1 cols=1
Cycles=61
SW=7792 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1547.csv rows=9 cols=20
Cycles=251
SW=37582 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2154.csv rows=3 cols=4
Cycles=89
SW=11579 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards154.csv rows=3 cols=3
Cycles=83
SW=11092 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1639.csv rows=9 cols=20
Cycles=251
SW=37263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1790.csv rows=26 cols=40
Cycles=600
SW=152265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1018.csv rows=7 cols=15
Cycles=185
SW=26073 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards680.csv rows=1 cols=1
Cycles=61
SW=8681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards986.csv rows=1 cols=2
Cycles=67
SW=9496 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards820.csv rows=9 cols=18
Cycles=228
SW=35733 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1812.csv rows=25 cols=39
Cycles=582
SW=145302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1863.csv rows=26 cols=40
Cycles=600
SW=152905 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1390.csv rows=5 cols=6
Cycles=112
SW=14635 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1361.csv rows=3 cols=5
Cycles=95
SW=9714 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2518.csv rows=1 cols=1
Cycles=61
SW=7912 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards752.csv rows=2 cols=2
Cycles=72
SW=9663 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2042.csv rows=27 cols=41
Cycles=672
SW=165796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1298.csv rows=7 cols=8
Cycles=136
SW=19666 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1930.csv rows=27 cols=41
Cycles=672
SW=161587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards732.csv rows=1 cols=1
Cycles=61
SW=7685 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards981.csv rows=4 cols=5
Cycles=100
SW=12459 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1584.csv rows=8 cols=19
Cycles=237
SW=35802 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1362.csv rows=2 cols=4
Cycles=84
SW=9840 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2218.csv rows=1 cols=1
Cycles=61
SW=8200 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards35.csv rows=1 cols=1
Cycles=61
SW=11841 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards556.csv rows=1 cols=1
Cycles=61
SW=7908 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards817.csv rows=9 cols=18
Cycles=228
SW=36089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2427.csv rows=8 cols=12
Cycles=168
SW=22949 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1285.csv rows=7 cols=8
Cycles=136
SW=18827 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2502.csv rows=2 cols=2
Cycles=72
SW=11943 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv rows=5 cols=7
Cycles=118
SW=14455 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2308.csv rows=9 cols=13
Cycles=180
SW=26173 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1077.csv rows=1 cols=1
Cycles=61
SW=8609 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2423.csv rows=10 cols=14
Cycles=192
SW=30229 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards557.csv rows=2 cols=2
Cycles=72
SW=9760 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1330.csv rows=6 cols=7
Cycles=124
SW=16274 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2364.csv rows=8 cols=12
Cycles=168
SW=23375 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1209.csv rows=6 cols=9
Cycles=139
SW=17178 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards834.csv rows=9 cols=18
Cycles=228
SW=35263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1928.csv rows=24 cols=38
Cycles=564
SW=165822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2477.csv rows=5 cols=7
Cycles=118
SW=15029 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards883.csv rows=8 cols=17
Cycles=214
SW=32959 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2280.csv rows=10 cols=14
Cycles=192
SW=30550 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards412.csv rows=10 cols=18
Cycles=236
SW=39544 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1382.csv rows=5 cols=6
Cycles=112
SW=14917 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2082.csv rows=25 cols=39
Cycles=582
SW=143732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards923.csv rows=4 cols=6
Cycles=106
SW=12388 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1444.csv rows=3 cols=5
Cycles=95
SW=10981 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1602.csv rows=9 cols=20
Cycles=251
SW=38095 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv rows=6 cols=11
Cycles=151
SW=18584 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1152.csv rows=2 cols=3
Cycles=78
SW=10270 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1379.csv rows=5 cols=6
Cycles=112
SW=14386 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1568.csv rows=8 cols=19
Cycles=237
SW=35311 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards424.csv rows=5 cols=9
Cycles=132
SW=15448 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1140.csv rows=7 cols=10
Cycles=155
SW=18562 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1764.csv rows=25 cols=39
Cycles=582
SW=147377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1852.csv rows=27 cols=41
Cycles=672
SW=158687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards688.csv rows=1 cols=1
Cycles=61
SW=8859 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1411.csv rows=5 cols=6
Cycles=112
SW=13589 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1001.csv rows=7 cols=15
Cycles=185
SW=26396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards345.csv rows=2 cols=2
Cycles=72
SW=9939 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards472.csv rows=10 cols=16
Cycles=204
SW=37436 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1287.csv rows=6 cols=7
Cycles=124
SW=16882 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2360.csv rows=10 cols=14
Cycles=192
SW=30352 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1473.csv rows=9 cols=20
Cycles=240
SW=35428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2326.csv rows=9 cols=13
Cycles=180
SW=26984 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards948.csv rows=4 cols=6
Cycles=106
SW=10892 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2180.csv rows=1 cols=1
Cycles=61
SW=8703 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1832.csv rows=25 cols=39
Cycles=582
SW=144450 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1470.csv rows=9 cols=20
Cycles=240
SW=36399 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards145.csv rows=1 cols=1
Cycles=61
SW=9298 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1251.csv rows=6 cols=7
Cycles=124
SW=16024 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2131.csv rows=26 cols=40
Cycles=600
SW=152313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1122.csv rows=6 cols=9
Cycles=139
SW=18138 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1156.csv rows=2 cols=3
Cycles=78
SW=10597 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1241.csv rows=6 cols=7
Cycles=124
SW=22425 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2083.csv rows=27 cols=41
Cycles=672
SW=160448 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2346.csv rows=8 cols=12
Cycles=168
SW=24634 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards487.csv rows=10 cols=16
Cycles=204
SW=36174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2517.csv rows=1 cols=1
Cycles=61
SW=8918 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards711.csv rows=1 cols=1
Cycles=61
SW=9053 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv rows=7 cols=12
Cycles=167
SW=24379 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards31.csv rows=1 cols=1
Cycles=61
SW=9481 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards85.csv rows=6 cols=10
Cycles=145
SW=18483 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1428.csv rows=1 cols=1
Cycles=61
SW=9545 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards753.csv rows=1 cols=1
Cycles=61
SW=8218 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1844.csv rows=27 cols=41
Cycles=672
SW=233091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards673.csv rows=4 cols=5
Cycles=100
SW=13595 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1672.csv rows=28 cols=42
Cycles=692
SW=174172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1563.csv rows=8 cols=19
Cycles=237
SW=34681 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1088.csv rows=1 cols=1
Cycles=61
SW=7747 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards894.csv rows=8 cols=17
Cycles=214
SW=33683 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2029.csv rows=28 cols=42
Cycles=692
SW=172372 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards774.csv rows=4 cols=9
Cycles=126
SW=19556 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards651.csv rows=3 cols=5
Cycles=95
SW=9370 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1290.csv rows=7 cols=8
Cycles=136
SW=17181 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv rows=3 cols=4
Cycles=89
SW=10689 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1633.csv rows=8 cols=19
Cycles=226
SW=34758 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2464.csv rows=7 cols=12
Cycles=167
SW=21379 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1527.csv rows=9 cols=20
Cycles=240
SW=37682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards870.csv rows=9 cols=18
Cycles=228
SW=35392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1086.csv rows=1 cols=1
Cycles=61
SW=9403 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv rows=4 cols=6
Cycles=106
SW=13442 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards843.csv rows=9 cols=18
Cycles=228
SW=35093 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv rows=6 cols=7
Cycles=124
SW=16274 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1741.csv rows=26 cols=40
Cycles=600
SW=153847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards378.csv rows=9 cols=17
Cycles=222
SW=37028 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards208.csv rows=5 cols=10
Cycles=138
SW=16317 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1061.csv rows=3 cols=5
Cycles=95
SW=10880 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1838.csv rows=25 cols=39
Cycles=582
SW=147959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards182.csv rows=1 cols=1
Cycles=61
SW=7990 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards965.csv rows=3 cols=4
Cycles=89
SW=11088 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1751.csv rows=25 cols=39
Cycles=582
SW=143592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards458.csv rows=1 cols=1
Cycles=61
SW=7836 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1489.csv rows=9 cols=20
Cycles=240
SW=35994 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2211.csv rows=6 cols=11
Cycles=151
SW=19082 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards587.csv rows=3 cols=3
Cycles=83
SW=10848 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv rows=9 cols=15
Cycles=192
SW=30901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1559.csv rows=10 cols=21
Cycles=265
SW=42555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards705.csv rows=2 cols=4
Cycles=84
SW=7670 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards17.csv rows=1 cols=2
Cycles=67
SW=7699 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2273.csv rows=11 cols=15
Cycles=204
SW=35821 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1232.csv rows=7 cols=8
Cycles=136
SW=19044 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards812.csv rows=4 cols=9
Cycles=126
SW=12757 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1892.csv rows=26 cols=40
Cycles=600
SW=153840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv rows=7 cols=10
Cycles=155
SW=19212 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2380.csv rows=9 cols=13
Cycles=180
SW=24882 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards755.csv rows=1 cols=1
Cycles=61
SW=9058 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards275.csv rows=8 cols=18
Cycles=220
SW=32322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1322.csv rows=5 cols=6
Cycles=112
SW=13728 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards84.csv rows=6 cols=10
Cycles=145
SW=18205 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2135.csv rows=24 cols=38
Cycles=564
SW=140366 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1224.csv rows=1 cols=1
Cycles=61
SW=8332 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards957.csv rows=3 cols=5
Cycles=95
SW=11036 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards724.csv rows=1 cols=1
Cycles=61
SW=8313 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1797.csv rows=25 cols=39
Cycles=582
SW=183659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1265.csv rows=6 cols=7
Cycles=124
SW=16493 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv rows=27 cols=41
Cycles=672
SW=161165 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2263.csv rows=10 cols=14
Cycles=192
SW=43446 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1301.csv rows=6 cols=7
Cycles=124
SW=15901 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1785.csv rows=25 cols=39
Cycles=582
SW=142455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards186.csv rows=1 cols=2
Cycles=67
SW=8979 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2386.csv rows=10 cols=14
Cycles=192
SW=30433 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1569.csv rows=9 cols=20
Cycles=251
SW=55194 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards71.csv rows=1 cols=1
Cycles=61
SW=8128 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1350.csv rows=3 cols=5
Cycles=95
SW=11652 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards839.csv rows=9 cols=18
Cycles=228
SW=35773 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards640.csv rows=4 cols=5
Cycles=100
SW=12275 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards849.csv rows=9 cols=18
Cycles=228
SW=36019 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv rows=9 cols=20
Cycles=240
SW=35970 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2493.csv rows=2 cols=2
Cycles=72
SW=9988 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2191.csv rows=7 cols=12
Cycles=167
SW=22350 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1037.csv rows=7 cols=15
Cycles=185
SW=25918 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1978.csv rows=24 cols=38
Cycles=564
SW=139079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2199.csv rows=7 cols=12
Cycles=167
SW=21717 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards814.csv rows=4 cols=9
Cycles=126
SW=14634 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards712.csv rows=1 cols=1
Cycles=61
SW=8341 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards100.csv rows=2 cols=2
Cycles=72
SW=10142 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards3.csv rows=1 cols=3
Cycles=73
SW=8206 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards185.csv rows=1 cols=2
Cycles=67
SW=8537 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1546.csv rows=9 cols=20
Cycles=251
SW=38491 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2102.csv rows=25 cols=39
Cycles=582
SW=133699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1953.csv rows=27 cols=41
Cycles=672
SW=160300 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1352.csv rows=3 cols=5
Cycles=95
SW=10813 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1538.csv rows=10 cols=21
Cycles=254
SW=42473 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards29.csv rows=1 cols=1
Cycles=61
SW=8208 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards289.csv rows=9 cols=19
Cycles=234
SW=37267 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1165.csv rows=5 cols=8
Cycles=124
SW=13455 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2275.csv rows=10 cols=14
Cycles=192
SW=28022 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1687.csv rows=26 cols=40
Cycles=600
SW=156649 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards652.csv rows=3 cols=5
Cycles=95
SW=11911 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards223.csv rows=2 cols=4
Cycles=84
SW=14614 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards899.csv rows=9 cols=18
Cycles=228
SW=41410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1049.csv rows=7 cols=15
Cycles=185
SW=26991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv rows=6 cols=11
Cycles=151
SW=17270 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv rows=6 cols=7
Cycles=124
SW=16310 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards785.csv rows=5 cols=10
Cycles=138
SW=14607 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv rows=6 cols=9
Cycles=139
SW=17143 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv rows=1 cols=1
Cycles=61
SW=9503 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards890.csv rows=9 cols=18
Cycles=228
SW=35283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards888.csv rows=8 cols=17
Cycles=214
SW=31541 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards892.csv rows=8 cols=17
Cycles=214
SW=33375 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1840.csv rows=27 cols=41
Cycles=672
SW=158627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards15.csv rows=1 cols=2
Cycles=67
SW=8107 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2183.csv rows=1 cols=1
Cycles=61
SW=7825 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2090.csv rows=28 cols=42
Cycles=692
SW=170377 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1823.csv rows=26 cols=40
Cycles=600
SW=154179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards780.csv rows=4 cols=9
Cycles=126
SW=12235 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2034.csv rows=24 cols=38
Cycles=564
SW=136767 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2208.csv rows=7 cols=12
Cycles=167
SW=21266 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards197.csv rows=6 cols=11
Cycles=151
SW=18734 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2269.csv rows=9 cols=13
Cycles=180
SW=25977 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1719.csv rows=26 cols=40
Cycles=600
SW=155523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1410.csv rows=6 cols=7
Cycles=124
SW=15876 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards30.csv rows=1 cols=1
Cycles=61
SW=8927 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1975.csv rows=25 cols=39
Cycles=582
SW=146583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards207.csv rows=6 cols=11
Cycles=151
SW=19060 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1308.csv rows=8 cols=9
Cycles=150
SW=19985 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1162.csv rows=5 cols=8
Cycles=124
SW=14938 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards53.csv rows=1 cols=1
Cycles=61
SW=8738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1041.csv rows=7 cols=15
Cycles=185
SW=26584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1303.csv rows=7 cols=8
Cycles=136
SW=19226 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv rows=6 cols=7
Cycles=124
SW=16258 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards428.csv rows=1 cols=1
Cycles=61
SW=8813 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1176.csv rows=6 cols=9
Cycles=139
SW=15526 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2450.csv rows=3 cols=4
Cycles=89
SW=11811 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards800.csv rows=5 cols=10
Cycles=138
SW=15985 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards495.csv rows=3 cols=4
Cycles=89
SW=11531 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1596.csv rows=8 cols=19
Cycles=226
SW=35177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards449.csv rows=1 cols=3
Cycles=73
SW=8523 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards470.csv rows=9 cols=15
Cycles=192
SW=32229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards810.csv rows=5 cols=10
Cycles=138
SW=16205 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2237.csv rows=2 cols=3
Cycles=78
SW=9825 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards205.csv rows=6 cols=11
Cycles=151
SW=18246 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2407.csv rows=8 cols=12
Cycles=168
SW=23969 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv rows=6 cols=11
Cycles=151
SW=19641 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1686.csv rows=26 cols=40
Cycles=600
SW=151834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards907.csv rows=9 cols=18
Cycles=228
SW=35089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards440.csv rows=2 cols=4
Cycles=84
SW=9548 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards193.csv rows=5 cols=10
Cycles=138
SW=14091 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards171.csv rows=1 cols=2
Cycles=67
SW=8260 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1430.csv rows=1 cols=1
Cycles=61
SW=8243 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1667.csv rows=26 cols=40
Cycles=600
SW=151264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1923.csv rows=26 cols=40
Cycles=600
SW=153958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards829.csv rows=8 cols=17
Cycles=214
SW=32087 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1793.csv rows=25 cols=39
Cycles=582
SW=147718 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1474.csv rows=8 cols=19
Cycles=237
SW=33954 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1276.csv rows=6 cols=7
Cycles=124
SW=16294 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv rows=1 cols=3
Cycles=73
SW=8484 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2257.csv rows=10 cols=14
Cycles=192
SW=29761 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1995.csv rows=26 cols=40
Cycles=600
SW=152796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1711.csv rows=26 cols=40
Cycles=600
SW=155480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2010.csv rows=26 cols=40
Cycles=600
SW=156241 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1775.csv rows=26 cols=40
Cycles=600
SW=151640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards534.csv rows=2 cols=2
Cycles=72
SW=8052 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards11.csv rows=1 cols=1
Cycles=61
SW=9687 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards239.csv rows=2 cols=2
Cycles=72
SW=10051 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2172.csv rows=1 cols=1
Cycles=61
SW=8580 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1788.csv rows=26 cols=40
Cycles=600
SW=152941 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards174.csv rows=1 cols=1
Cycles=61
SW=13799 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2120.csv rows=26 cols=40
Cycles=600
SW=152250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1801.csv rows=25 cols=39
Cycles=582
SW=143591 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1281.csv rows=6 cols=7
Cycles=124
SW=15322 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1969.csv rows=27 cols=41
Cycles=672
SW=161815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1938.csv rows=27 cols=41
Cycles=672
SW=158117 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards969.csv rows=3 cols=4
Cycles=89
SW=10364 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1866.csv rows=28 cols=42
Cycles=692
SW=176780 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1263.csv rows=6 cols=7
Cycles=124
SW=16471 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1972.csv rows=24 cols=38
Cycles=564
SW=135124 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2241.csv rows=2 cols=3
Cycles=78
SW=9457 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2019.csv rows=28 cols=42
Cycles=692
SW=167819 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1219.csv rows=1 cols=2
Cycles=67
SW=8296 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards229.csv rows=1 cols=1
Cycles=61
SW=8968 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1148.csv rows=2 cols=3
Cycles=78
SW=10527 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1868.csv rows=28 cols=42
Cycles=692
SW=169660 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1541.csv rows=10 cols=21
Cycles=254
SW=60081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1245.csv rows=7 cols=8
Cycles=136
SW=19014 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1344.csv rows=7 cols=8
Cycles=136
SW=19346 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards272.csv rows=2 cols=3
Cycles=78
SW=9334 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1634.csv rows=10 cols=21
Cycles=265
SW=42533 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards973.csv rows=3 cols=4
Cycles=89
SW=11047 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards408.csv rows=10 cols=18
Cycles=236
SW=38586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards563.csv rows=1 cols=1
Cycles=61
SW=9072 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2355.csv rows=9 cols=13
Cycles=180
SW=26313 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards274.csv rows=7 cols=17
Cycles=206
SW=27299 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1373.csv rows=1 cols=1
Cycles=61
SW=8032 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards623.csv rows=6 cols=12
Cycles=157
SW=18675 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards518.csv rows=1 cols=1
Cycles=61
SW=9285 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2047.csv rows=26 cols=40
Cycles=600
SW=155468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2458.csv rows=6 cols=11
Cycles=151
SW=18804 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards593.csv rows=2 cols=2
Cycles=72
SW=9038 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards902.csv rows=8 cols=17
Cycles=214
SW=33854 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards856.csv rows=8 cols=17
Cycles=214
SW=33349 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1659.csv rows=27 cols=41
Cycles=672
SW=178430 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards759.csv rows=3 cols=4
Cycles=89
SW=13910 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards103.csv rows=1 cols=4
Cycles=79
SW=9139 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1112.csv rows=7 cols=10
Cycles=155
SW=21266 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards650.csv rows=3 cols=5
Cycles=95
SW=9059 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1291.csv rows=7 cols=8
Cycles=136
SW=18014 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1804.csv rows=26 cols=40
Cycles=600
SW=177735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1452.csv rows=3 cols=5
Cycles=95
SW=11618 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2043.csv rows=27 cols=41
Cycles=672
SW=168522 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2072.csv rows=27 cols=41
Cycles=672
SW=160597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv rows=1 cols=1
Cycles=61
SW=6748 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1100.csv rows=2 cols=5
Cycles=90
SW=8174 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2396.csv rows=10 cols=14
Cycles=192
SW=30052 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1186.csv rows=6 cols=9
Cycles=139
SW=17487 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1440.csv rows=2 cols=4
Cycles=84
SW=10688 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv rows=2 cols=4
Cycles=84
SW=8289 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2133.csv rows=25 cols=39
Cycles=582
SW=144571 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards213.csv rows=6 cols=11
Cycles=151
SW=19396 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv rows=7 cols=10
Cycles=155
SW=20846 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2182.csv rows=1 cols=1
Cycles=61
SW=9068 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1124.csv rows=7 cols=10
Cycles=155
SW=20339 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1043.csv rows=7 cols=15
Cycles=185
SW=26029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1652.csv rows=26 cols=40
Cycles=600
SW=152978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1105.csv rows=7 cols=10
Cycles=155
SW=19666 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards803.csv rows=4 cols=9
Cycles=126
SW=14107 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1014.csv rows=6 cols=14
Cycles=169
SW=19927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2388.csv rows=10 cols=14
Cycles=192
SW=28218 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1413.csv rows=5 cols=6
Cycles=112
SW=14115 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards744.csv rows=2 cols=2
Cycles=72
SW=8514 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards320.csv rows=7 cols=17
Cycles=206
SW=28643 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards297.csv rows=7 cols=17
Cycles=206
SW=26912 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1964.csv rows=26 cols=40
Cycles=600
SW=149909 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1694.csv rows=27 cols=41
Cycles=672
SW=157447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1022.csv rows=6 cols=14
Cycles=169
SW=20049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards373.csv rows=9 cols=17
Cycles=222
SW=35222 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1026.csv rows=6 cols=14
Cycles=169
SW=21015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards95.csv rows=1 cols=2
Cycles=67
SW=8171 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2430.csv rows=9 cols=13
Cycles=180
SW=26155 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1649.csv rows=3 cols=4
Cycles=89
SW=10904 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards359.csv rows=10 cols=18
Cycles=236
SW=39541 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1869.csv rows=28 cols=42
Cycles=692
SW=171668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1619.csv rows=9 cols=20
Cycles=251
SW=36696 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1003.csv rows=7 cols=15
Cycles=185
SW=26160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards12.csv rows=1 cols=2
Cycles=67
SW=9521 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2175.csv rows=1 cols=1
Cycles=61
SW=8277 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2343.csv rows=10 cols=14
Cycles=192
SW=30181 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2509.csv rows=1 cols=1
Cycles=61
SW=8587 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2333.csv rows=10 cols=14
Cycles=192
SW=30204 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1328.csv rows=6 cols=7
Cycles=124
SW=17063 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards328.csv rows=1 cols=1
Cycles=61
SW=8809 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1138.csv rows=8 cols=11
Cycles=162
SW=22711 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards143.csv rows=1 cols=1
Cycles=61
SW=9723 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2322.csv rows=9 cols=13
Cycles=180
SW=26704 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards808.csv rows=5 cols=10
Cycles=138
SW=13963 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv rows=26 cols=40
Cycles=600
SW=155035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1268.csv rows=6 cols=7
Cycles=124
SW=16076 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards300.csv rows=7 cols=17
Cycles=206
SW=29840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards51.csv rows=3 cols=4
Cycles=89
SW=12149 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards33.csv rows=1 cols=2
Cycles=67
SW=8505 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards74.csv rows=1 cols=1
Cycles=61
SW=8701 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards134.csv rows=2 cols=2
Cycles=72
SW=10311 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards610.csv rows=6 cols=12
Cycles=157
SW=20132 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards233.csv rows=1 cols=1
Cycles=61
SW=7117 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards674.csv rows=3 cols=4
Cycles=89
SW=11748 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards489.csv rows=10 cols=16
Cycles=204
SW=37597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards465.csv rows=10 cols=16
Cycles=204
SW=36658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1516.csv rows=8 cols=19
Cycles=238
SW=33864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1434.csv rows=1 cols=1
Cycles=61
SW=8217 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1056.csv rows=3 cols=5
Cycles=95
SW=11120 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1539.csv rows=8 cols=19
Cycles=237
SW=31763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards72.csv rows=1 cols=2
Cycles=67
SW=8493 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards579.csv rows=3 cols=3
Cycles=83
SW=11591 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards121.csv rows=7 cols=13
Cycles=173
SW=22275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1234.csv rows=6 cols=7
Cycles=124
SW=16488 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards793.csv rows=5 cols=10
Cycles=138
SW=15351 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1766.csv rows=28 cols=42
Cycles=692
SW=169831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2041.csv rows=27 cols=41
Cycles=672
SW=158972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1994.csv rows=26 cols=40
Cycles=600
SW=153741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards354.csv rows=9 cols=17
Cycles=222
SW=35438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1480.csv rows=9 cols=20
Cycles=251
SW=37280 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards107.csv rows=1 cols=1
Cycles=61
SW=8052 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv rows=3 cols=3
Cycles=83
SW=11088 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1806.csv rows=27 cols=41
Cycles=672
SW=160644 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1876.csv rows=25 cols=39
Cycles=582
SW=147935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards781.csv rows=6 cols=11
Cycles=162
SW=18451 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1534.csv rows=9 cols=20
Cycles=251
SW=36185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1129.csv rows=7 cols=10
Cycles=155
SW=20549 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards194.csv rows=6 cols=11
Cycles=151
SW=18482 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1339.csv rows=6 cols=7
Cycles=124
SW=17164 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2062.csv rows=27 cols=41
Cycles=672
SW=158548 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1625.csv rows=9 cols=20
Cycles=240
SW=36874 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2482.csv rows=5 cols=7
Cycles=118
SW=15511 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards314.csv rows=7 cols=17
Cycles=206
SW=29932 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv rows=2 cols=2
Cycles=72
SW=9471 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1987.csv rows=27 cols=41
Cycles=672
SW=157883 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1336.csv rows=8 cols=9
Cycles=150
SW=19146 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1325.csv rows=7 cols=8
Cycles=136
SW=19497 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards296.csv rows=8 cols=18
Cycles=220
SW=32279 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards624.csv rows=6 cols=12
Cycles=157
SW=18975 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards847.csv rows=9 cols=18
Cycles=228
SW=35056 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards878.csv rows=9 cols=18
Cycles=228
SW=33263 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv rows=1 cols=3
Cycles=73
SW=9356 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1504.csv rows=7 cols=18
Cycles=224
SW=33467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards930.csv rows=5 cols=7
Cycles=118
SW=15056 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards87.csv rows=1 cols=1
Cycles=61
SW=8777 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2240.csv rows=3 cols=4
Cycles=89
SW=11707 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1034.csv rows=7 cols=15
Cycles=185
SW=27203 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards248.csv rows=3 cols=6
Cycles=101
SW=9461 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards635.csv rows=6 cols=12
Cycles=157
SW=21476 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards629.csv rows=5 cols=11
Cycles=144
SW=17464 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards823.csv rows=8 cols=17
Cycles=214
SW=32728 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards13.csv rows=1 cols=1
Cycles=61
SW=8661 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2494.csv rows=2 cols=2
Cycles=72
SW=7386 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1230.csv rows=7 cols=8
Cycles=136
SW=18144 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1042.csv rows=7 cols=15
Cycles=185
SW=25741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1907.csv rows=26 cols=40
Cycles=600
SW=151761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1151.csv rows=2 cols=3
Cycles=78
SW=10093 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1858.csv rows=26 cols=40
Cycles=600
SW=156579 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards937.csv rows=5 cols=7
Cycles=118
SW=14296 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2414.csv rows=9 cols=13
Cycles=180
SW=26608 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2433.csv rows=2 cols=6
Cycles=96
SW=11313 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards882.csv rows=8 cols=17
Cycles=214
SW=33553 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards704.csv rows=2 cols=4
Cycles=84
SW=9885 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards133.csv rows=2 cols=2
Cycles=72
SW=11211 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1376.csv rows=1 cols=2
Cycles=67
SW=8021 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1954.csv rows=27 cols=41
Cycles=672
SW=164127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2315.csv rows=10 cols=14
Cycles=192
SW=30487 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1032.csv rows=7 cols=15
Cycles=185
SW=26771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards454.csv rows=1 cols=1
Cycles=61
SW=16040 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1926.csv rows=24 cols=38
Cycles=564
SW=140156 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2250.csv rows=1 cols=1
Cycles=61
SW=8421 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2045.csv rows=25 cols=39
Cycles=582
SW=145006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards258.csv rows=2 cols=2
Cycles=72
SW=9169 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1631.csv rows=9 cols=20
Cycles=240
SW=36661 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv rows=7 cols=8
Cycles=136
SW=21757 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards252.csv rows=2 cols=2
Cycles=72
SW=10813 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards597.csv rows=2 cols=2
Cycles=72
SW=10517 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards422.csv rows=5 cols=9
Cycles=132
SW=23252 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2324.csv rows=10 cols=14
Cycles=192
SW=30953 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2496.csv rows=1 cols=1
Cycles=61
SW=8782 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2018.csv rows=27 cols=41
Cycles=672
SW=159639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1284.csv rows=6 cols=7
Cycles=124
SW=15984 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1715.csv rows=27 cols=41
Cycles=672
SW=159164 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards916.csv rows=4 cols=6
Cycles=106
SW=13005 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv rows=2 cols=3
Cycles=78
SW=9982 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2379.csv rows=11 cols=15
Cycles=204
SW=36904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1961.csv rows=26 cols=40
Cycles=600
SW=152547 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1673.csv rows=28 cols=42
Cycles=692
SW=169609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1278.csv rows=7 cols=8
Cycles=136
SW=19182 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2215.csv rows=1 cols=1
Cycles=61
SW=8977 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1816.csv rows=27 cols=41
Cycles=672
SW=161057 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1530.csv rows=8 cols=19
Cycles=226
SW=34657 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2353.csv rows=9 cols=13
Cycles=180
SW=27090 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards734.csv rows=1 cols=2
Cycles=67
SW=8879 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv rows=26 cols=40
Cycles=600
SW=150364 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards93.csv rows=1 cols=1
Cycles=61
SW=7762 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2097.csv rows=28 cols=42
Cycles=692
SW=169912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1007.csv rows=6 cols=14
Cycles=169
SW=20781 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1552.csv rows=8 cols=19
Cycles=226
SW=34051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv rows=8 cols=18
Cycles=220
SW=31523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv rows=25 cols=39
Cycles=582
SW=146771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1591.csv rows=8 cols=19
Cycles=226
SW=34065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards558.csv rows=1 cols=1
Cycles=61
SW=14854 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards278.csv rows=7 cols=17
Cycles=206
SW=30079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards241.csv rows=1 cols=1
Cycles=61
SW=8154 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1554.csv rows=9 cols=20
Cycles=240
SW=54469 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards123.csv rows=6 cols=12
Cycles=157
SW=27639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2054.csv rows=27 cols=41
Cycles=672
SW=157629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2419.csv rows=10 cols=14
Cycles=192
SW=30029 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1250.csv rows=7 cols=8
Cycles=136
SW=18913 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards655.csv rows=3 cols=5
Cycles=95
SW=11216 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1657.csv rows=27 cols=41
Cycles=672
SW=161175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2446.csv rows=1 cols=1
Cycles=61
SW=9166 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards130.csv rows=4 cols=6
Cycles=106
SW=12921 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1093.csv rows=3 cols=6
Cycles=101
SW=11847 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1280.csv rows=6 cols=7
Cycles=124
SW=22533 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards795.csv rows=6 cols=11
Cycles=151
SW=20183 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv rows=8 cols=17
Cycles=214
SW=35548 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv rows=27 cols=41
Cycles=672
SW=233042 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards118.csv rows=7 cols=13
Cycles=173
SW=22545 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1929.csv rows=27 cols=41
Cycles=672
SW=161534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2528.csv rows=1 cols=1
Cycles=61
SW=11179 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards722.csv rows=1 cols=1
Cycles=61
SW=10059 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2037.csv rows=27 cols=41
Cycles=672
SW=162038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards254.csv rows=2 cols=2
Cycles=72
SW=9650 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1123.csv rows=9 cols=12
Cycles=174
SW=25948 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1742.csv rows=26 cols=40
Cycles=600
SW=154935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2304.csv rows=10 cols=14
Cycles=192
SW=30146 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards546.csv rows=2 cols=2
Cycles=72
SW=9525 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1421.csv rows=1 cols=2
Cycles=67
SW=8775 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1578.csv rows=9 cols=20
Cycles=251
SW=37367 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1222.csv rows=1 cols=1
Cycles=61
SW=8406 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv rows=10 cols=14
Cycles=192
SW=29925 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards471.csv rows=9 cols=15
Cycles=192
SW=39010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2486.csv rows=5 cols=7
Cycles=118
SW=14233 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards10.csv rows=1 cols=1
Cycles=61
SW=8473 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2471.csv rows=6 cols=11
Cycles=151
SW=19738 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards521.csv rows=1 cols=1
Cycles=61
SW=6480 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards283.csv rows=8 cols=18
Cycles=220
SW=33669 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards109.csv rows=1 cols=1
Cycles=61
SW=8216 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv rows=9 cols=20
Cycles=240
SW=36980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1609.csv rows=9 cols=20
Cycles=240
SW=35874 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1696.csv rows=27 cols=41
Cycles=672
SW=159654 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1646.csv rows=8 cols=19
Cycles=238
SW=35190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2490.csv rows=5 cols=7
Cycles=118
SW=15203 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards387.csv rows=9 cols=17
Cycles=222
SW=36099 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards667.csv rows=1 cols=1
Cycles=61
SW=9494 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv rows=9 cols=13
Cycles=180
SW=27603 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards920.csv rows=3 cols=5
Cycles=95
SW=12577 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards511.csv rows=1 cols=2
Cycles=67
SW=8761 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1780.csv rows=25 cols=39
Cycles=582
SW=145650 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2226.csv rows=3 cols=5
Cycles=95
SW=9488 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2.csv rows=1 cols=1
Cycles=61
SW=10301 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards568.csv rows=1 cols=1
Cycles=61
SW=10418 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards335.csv rows=4 cols=7
Cycles=112
SW=19074 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1571.csv rows=9 cols=20
Cycles=240
SW=38555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2242.csv rows=3 cols=4
Cycles=89
SW=11772 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards971.csv rows=3 cols=4
Cycles=89
SW=11546 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1214.csv rows=1 cols=1
Cycles=61
SW=8738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards713.csv rows=1 cols=1
Cycles=61
SW=7637 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1426.csv rows=1 cols=1
Cycles=61
SW=8868 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv rows=2 cols=3
Cycles=78
SW=9829 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1491.csv rows=9 cols=20
Cycles=251
SW=36204 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards96.csv rows=1 cols=1
Cycles=61
SW=8824 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2171.csv rows=1 cols=1
Cycles=61
SW=9576 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2011.csv rows=27 cols=41
Cycles=672
SW=158599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2108.csv rows=25 cols=39
Cycles=582
SW=142982 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1572.csv rows=9 cols=20
Cycles=240
SW=36322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1884.csv rows=27 cols=41
Cycles=672
SW=161118 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1739.csv rows=25 cols=39
Cycles=582
SW=145139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards421.csv rows=5 cols=9
Cycles=132
SW=15882 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards726.csv rows=1 cols=1
Cycles=61
SW=9171 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2006.csv rows=26 cols=40
Cycles=600
SW=155041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv rows=7 cols=17
Cycles=206
SW=27319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1407.csv rows=5 cols=6
Cycles=112
SW=15419 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards290.csv rows=8 cols=18
Cycles=220
SW=33166 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards204.csv rows=6 cols=11
Cycles=151
SW=19021 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards497.csv rows=3 cols=4
Cycles=89
SW=11515 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1294.csv rows=7 cols=8
Cycles=136
SW=17493 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards790.csv rows=5 cols=10
Cycles=138
SW=14782 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards603.csv rows=2 cols=2
Cycles=72
SW=10734 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards526.csv rows=1 cols=3
Cycles=73
SW=8621 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards627.csv rows=6 cols=12
Cycles=157
SW=19331 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards764.csv rows=1 cols=1
Cycles=61
SW=8564 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1315.csv rows=6 cols=7
Cycles=124
SW=17047 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1666.csv rows=26 cols=40
Cycles=600
SW=152528 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1445.csv rows=2 cols=4
Cycles=84
SW=10445 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards437.csv rows=1 cols=3
Cycles=73
SW=8808 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1756.csv rows=25 cols=39
Cycles=582
SW=141776 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards236.csv rows=2 cols=2
Cycles=72
SW=9252 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2483.csv rows=5 cols=7
Cycles=118
SW=15065 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1132.csv rows=7 cols=10
Cycles=155
SW=21237 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards452.csv rows=1 cols=1
Cycles=61
SW=8473 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1768.csv rows=27 cols=41
Cycles=672
SW=158912 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv rows=25 cols=39
Cycles=582
SW=146894 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1802.csv rows=26 cols=40
Cycles=600
SW=151379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards67.csv rows=1 cols=1
Cycles=61
SW=8381 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv rows=1 cols=2
Cycles=67
SW=8839 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards897.csv rows=8 cols=17
Cycles=214
SW=32378 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards18.csv rows=1 cols=2
Cycles=67
SW=7635 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1630.csv rows=10 cols=21
Cycles=254
SW=41086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1567.csv rows=10 cols=21
Cycles=265
SW=43016 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards325.csv rows=1 cols=1
Cycles=61
SW=8308 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv rows=8 cols=19
Cycles=226
SW=32799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2116.csv rows=27 cols=41
Cycles=672
SW=159879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1101.csv rows=7 cols=10
Cycles=155
SW=18539 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1963.csv rows=26 cols=40
Cycles=600
SW=151789 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1060.csv rows=3 cols=5
Cycles=95
SW=12575 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1089.csv rows=1 cols=3
Cycles=73
SW=8656 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2174.csv rows=1 cols=1
Cycles=61
SW=7879 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1171.csv rows=7 cols=10
Cycles=155
SW=34677 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1163.csv rows=5 cols=8
Cycles=124
SW=16288 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2499.csv rows=2 cols=3
Cycles=78
SW=10698 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards202.csv rows=5 cols=10
Cycles=138
SW=14440 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1370.csv rows=1 cols=1
Cycles=61
SW=6205 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1799.csv rows=25 cols=39
Cycles=582
SW=142806 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2060.csv rows=28 cols=42
Cycles=692
SW=158606 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1717.csv rows=27 cols=41
Cycles=672
SW=155119 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2249.csv rows=1 cols=1
Cycles=61
SW=6160 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2261.csv rows=11 cols=15
Cycles=204
SW=33852 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards504.csv rows=3 cols=4
Cycles=89
SW=8591 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards858.csv rows=8 cols=17
Cycles=214
SW=30537 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1604.csv rows=9 cols=20
Cycles=250
SW=34715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1588.csv rows=9 cols=20
Cycles=251
SW=35319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2038.csv rows=26 cols=40
Cycles=600
SW=153147 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1922.csv rows=26 cols=40
Cycles=600
SW=154322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards616.csv rows=6 cols=12
Cycles=157
SW=17331 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1853.csv rows=27 cols=41
Cycles=672
SW=158236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1264.csv rows=7 cols=8
Cycles=136
SW=17231 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv rows=27 cols=41
Cycles=672
SW=161991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2469.csv rows=7 cols=12
Cycles=167
SW=20501 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2080.csv rows=24 cols=38
Cycles=564
SW=142440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1747.csv rows=28 cols=42
Cycles=692
SW=169151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards183.csv rows=1 cols=1
Cycles=61
SW=6447 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1881.csv rows=26 cols=40
Cycles=600
SW=150659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2111.csv rows=26 cols=40
Cycles=600
SW=150946 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards262.csv rows=2 cols=3
Cycles=78
SW=8386 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1992.csv rows=29 cols=43
Cycles=712
SW=180170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1794.csv rows=25 cols=39
Cycles=582
SW=144397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1114.csv rows=8 cols=11
Cycles=162
SW=20284 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1661.csv rows=27 cols=41
Cycles=672
SW=156520 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1133.csv rows=7 cols=10
Cycles=155
SW=17388 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards972.csv rows=3 cols=4
Cycles=89
SW=9367 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards302.csv rows=7 cols=17
Cycles=206
SW=26321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2480.csv rows=5 cols=7
Cycles=118
SW=12732 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2354.csv rows=8 cols=12
Cycles=168
SW=21116 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2417.csv rows=8 cols=12
Cycles=168
SW=23623 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards395.csv rows=9 cols=17
Cycles=222
SW=32912 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards600.csv rows=3 cols=3
Cycles=83
SW=9377 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards550.csv rows=2 cols=3
Cycles=78
SW=7702 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2341.csv rows=8 cols=12
Cycles=168
SW=21293 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv rows=1 cols=3
Cycles=73
SW=7049 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1070.csv rows=1 cols=1
Cycles=61
SW=6275 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2448.csv rows=4 cols=5
Cycles=100
SW=9966 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1886.csv rows=27 cols=41
Cycles=672
SW=160091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards36.csv rows=1 cols=2
Cycles=67
SW=6100 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv rows=2 cols=4
Cycles=84
SW=7740 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1215.csv rows=1 cols=1
Cycles=61
SW=6152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1532.csv rows=10 cols=21
Cycles=254
SW=39525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1562.csv rows=9 cols=20
Cycles=240
SW=34206 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards480.csv rows=10 cols=16
Cycles=204
SW=35628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1708.csv rows=28 cols=42
Cycles=692
SW=172330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1177.csv rows=5 cols=8
Cycles=124
SW=12968 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv rows=5 cols=6
Cycles=112
SW=12263 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards840.csv rows=9 cols=18
Cycles=228
SW=35583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards117.csv rows=6 cols=12
Cycles=157
SW=17257 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2512.csv rows=1 cols=2
Cycles=67
SW=7180 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv rows=11 cols=15
Cycles=204
SW=33768 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards911.csv rows=5 cols=7
Cycles=118
SW=12318 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv rows=1 cols=1
Cycles=61
SW=6211 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1893.csv rows=27 cols=41
Cycles=672
SW=162506 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards38.csv rows=1 cols=1
Cycles=61
SW=7124 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1738.csv rows=27 cols=41
Cycles=672
SW=159419 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards648.csv rows=3 cols=5
Cycles=95
SW=9536 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1882.csv rows=28 cols=42
Cycles=692
SW=170421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2091.csv rows=28 cols=42
Cycles=692
SW=166837 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards68.csv rows=5 cols=8
Cycles=124
SW=14149 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards689.csv rows=1 cols=1
Cycles=61
SW=6723 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards5.csv rows=1 cols=2
Cycles=67
SW=6793 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards156.csv rows=1 cols=1
Cycles=61
SW=5765 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards426.csv rows=5 cols=9
Cycles=132
SW=17050 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2233.csv rows=2 cols=3
Cycles=78
SW=8459 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv rows=1 cols=1
Cycles=61
SW=6001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards292.csv rows=8 cols=18
Cycles=220
SW=29279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1038.csv rows=7 cols=15
Cycles=185
SW=25464 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards776.csv rows=5 cols=10
Cycles=138
SW=14342 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1340.csv rows=8 cols=9
Cycles=150
SW=19024 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1396.csv rows=5 cols=6
Cycles=112
SW=12403 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2305.csv rows=8 cols=12
Cycles=168
SW=21426 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards833.csv rows=8 cols=17
Cycles=214
SW=30931 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards884.csv rows=8 cols=17
Cycles=214
SW=30962 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards273.csv rows=2 cols=3
Cycles=78
SW=8584 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards864.csv rows=8 cols=17
Cycles=214
SW=30952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2220.csv rows=2 cols=3
Cycles=78
SW=8378 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1735.csv rows=26 cols=40
Cycles=600
SW=150594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards993.csv rows=1 cols=1
Cycles=61
SW=5848 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1109.csv rows=8 cols=11
Cycles=162
SW=20613 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards242.csv rows=1 cols=1
Cycles=61
SW=6463 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards595.csv rows=3 cols=3
Cycles=83
SW=8449 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards606.csv rows=3 cols=3
Cycles=83
SW=9653 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards361.csv rows=10 cols=18
Cycles=236
SW=36539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1273.csv rows=6 cols=7
Cycles=124
SW=14602 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards572.csv rows=2 cols=2
Cycles=72
SW=7360 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1955.csv rows=27 cols=41
Cycles=672
SW=159002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards617.csv rows=7 cols=13
Cycles=173
SW=20794 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards548.csv rows=1 cols=1
Cycles=61
SW=6725 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2210.csv rows=6 cols=11
Cycles=151
SW=17367 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2297.csv rows=9 cols=13
Cycles=180
SW=24365 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2142.csv rows=24 cols=38
Cycles=564
SW=135628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1605.csv rows=10 cols=21
Cycles=254
SW=40020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2473.csv rows=7 cols=12
Cycles=167
SW=19884 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1099.csv rows=3 cols=6
Cycles=101
SW=10226 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1168.csv rows=5 cols=8
Cycles=124
SW=13675 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards237.csv rows=1 cols=1
Cycles=61
SW=5595 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards483.csv rows=10 cols=16
Cycles=204
SW=35137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1206.csv rows=6 cols=9
Cycles=139
SW=20309 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1211.csv rows=6 cols=9
Cycles=139
SW=15999 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2283.csv rows=10 cols=14
Cycles=192
SW=28164 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1429.csv rows=1 cols=1
Cycles=61
SW=6985 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1515.csv rows=8 cols=19
Cycles=238
SW=32635 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards124.csv rows=4 cols=6
Cycles=106
SW=11175 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards549.csv rows=2 cols=3
Cycles=78
SW=8376 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1054.csv rows=7 cols=15
Cycles=185
SW=25854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards279.csv rows=7 cols=17
Cycles=206
SW=27669 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1450.csv rows=2 cols=4
Cycles=84
SW=9836 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards152.csv rows=3 cols=3
Cycles=83
SW=9216 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2000.csv rows=24 cols=38
Cycles=564
SW=135252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards668.csv rows=1 cols=1
Cycles=61
SW=6243 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv rows=1 cols=1
Cycles=61
SW=5939 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv rows=24 cols=38
Cycles=564
SW=135836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2122.csv rows=26 cols=40
Cycles=600
SW=150078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv rows=1 cols=1
Cycles=61
SW=6144 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2314.csv rows=10 cols=14
Cycles=192
SW=28124 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards459.csv rows=1 cols=1
Cycles=61
SW=6440 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards25.csv rows=1 cols=1
Cycles=61
SW=6518 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1485.csv rows=9 cols=20
Cycles=251
SW=34855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards235.csv rows=1 cols=1
Cycles=61
SW=6636 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1203.csv rows=6 cols=9
Cycles=139
SW=16041 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv rows=27 cols=41
Cycles=672
SW=161889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1636.csv rows=9 cols=20
Cycles=250
SW=35065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2510.csv rows=1 cols=2
Cycles=67
SW=7519 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards445.csv rows=2 cols=4
Cycles=84
SW=7752 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2298.csv rows=10 cols=14
Cycles=192
SW=41208 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1523.csv rows=8 cols=19
Cycles=226
SW=32332 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1272.csv rows=6 cols=7
Cycles=124
SW=14371 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv rows=1 cols=1
Cycles=61
SW=6034 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2149.csv rows=25 cols=39
Cycles=582
SW=180266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1185.csv rows=5 cols=8
Cycles=124
SW=14116 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv rows=25 cols=39
Cycles=582
SW=143706 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards575.csv rows=3 cols=3
Cycles=83
SW=10761 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards402.csv rows=10 cols=18
Cycles=236
SW=39005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards682.csv rows=1 cols=1
Cycles=61
SW=23646 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1579.csv rows=9 cols=20
Cycles=251
SW=35685 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards388.csv rows=9 cols=17
Cycles=222
SW=36170 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards666.csv rows=1 cols=1
Cycles=61
SW=8249 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv rows=9 cols=20
Cycles=251
SW=36649 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv rows=1 cols=1
Cycles=61
SW=7027 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1662.csv rows=26 cols=40
Cycles=600
SW=158831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1063.csv rows=3 cols=5
Cycles=95
SW=9351 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards312.csv rows=7 cols=17
Cycles=206
SW=26623 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards19.csv rows=1 cols=1
Cycles=61
SW=6638 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards903.csv rows=8 cols=17
Cycles=214
SW=29904 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2390.csv rows=10 cols=14
Cycles=192
SW=28490 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2497.csv rows=1 cols=1
Cycles=61
SW=6476 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1374.csv rows=1 cols=1
Cycles=61
SW=6406 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1779.csv rows=25 cols=39
Cycles=582
SW=140306 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards669.csv rows=1 cols=1
Cycles=61
SW=7795 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv rows=9 cols=20
Cycles=251
SW=36967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1693.csv rows=27 cols=41
Cycles=672
SW=157917 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards700.csv rows=2 cols=2
Cycles=72
SW=8155 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1612.csv rows=9 cols=20
Cycles=251
SW=35480 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2303.csv rows=10 cols=14
Cycles=192
SW=26133 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1726.csv rows=26 cols=40
Cycles=600
SW=151603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2059.csv rows=26 cols=40
Cycles=600
SW=152142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1075.csv rows=1 cols=1
Cycles=61
SW=6079 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2318.csv rows=10 cols=14
Cycles=192
SW=27600 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2168.csv rows=3 cols=4
Cycles=89
SW=9276 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2425.csv rows=10 cols=14
Cycles=192
SW=28070 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards881.csv rows=8 cols=17
Cycles=214
SW=30582 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards379.csv rows=9 cols=17
Cycles=222
SW=33167 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2363.csv rows=10 cols=14
Cycles=192
SW=26704 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1529.csv rows=8 cols=19
Cycles=237
SW=32830 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1117.csv rows=8 cols=11
Cycles=162
SW=20637 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards383.csv rows=9 cols=17
Cycles=222
SW=33656 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards37.csv rows=1 cols=1
Cycles=61
SW=5675 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv rows=7 cols=18
Cycles=212
SW=26926 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards384.csv rows=9 cols=17
Cycles=222
SW=33902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards140.csv rows=1 cols=1
Cycles=61
SW=5667 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards23.csv rows=1 cols=1
Cycles=61
SW=6460 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2467.csv rows=6 cols=11
Cycles=151
SW=16943 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1107.csv rows=7 cols=10
Cycles=155
SW=17403 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2024.csv rows=26 cols=40
Cycles=600
SW=152081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1418.csv rows=5 cols=6
Cycles=112
SW=12089 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards346.csv rows=2 cols=2
Cycles=72
SW=7640 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1664.csv rows=26 cols=40
Cycles=600
SW=152352 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1385.csv rows=5 cols=6
Cycles=112
SW=19116 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards309.csv rows=8 cols=18
Cycles=220
SW=32542 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards769.csv rows=1 cols=1
Cycles=61
SW=8387 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards181.csv rows=1 cols=1
Cycles=61
SW=8321 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2301.csv rows=10 cols=14
Cycles=192
SW=30553 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1252.csv rows=7 cols=8
Cycles=136
SW=18332 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards70.csv rows=2 cols=2
Cycles=72
SW=9340 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1796.csv rows=25 cols=39
Cycles=582
SW=144027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1583.csv rows=10 cols=21
Cycles=265
SW=41128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1575.csv rows=10 cols=21
Cycles=265
SW=42817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv rows=2 cols=2
Cycles=72
SW=6972 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1641.csv rows=9 cols=20
Cycles=240
SW=34593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards231.csv rows=1 cols=1
Cycles=61
SW=6438 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1369.csv rows=1 cols=1
Cycles=61
SW=5811 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv rows=1 cols=1
Cycles=61
SW=5918 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2074.csv rows=25 cols=39
Cycles=582
SW=142015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv rows=26 cols=40
Cycles=600
SW=153586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards852.csv rows=9 cols=18
Cycles=228
SW=35006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1997.csv rows=26 cols=40
Cycles=600
SW=154998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2200.csv rows=6 cols=11
Cycles=151
SW=17580 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards498.csv rows=2 cols=3
Cycles=78
SW=8660 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards151.csv rows=2 cols=2
Cycles=72
SW=7829 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1903.csv rows=27 cols=41
Cycles=672
SW=157331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards982.csv rows=3 cols=4
Cycles=89
SW=10594 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards372.csv rows=9 cols=17
Cycles=222
SW=41015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2151.csv rows=24 cols=38
Cycles=564
SW=136188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards735.csv rows=2 cols=3
Cycles=78
SW=7708 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards979.csv rows=3 cols=4
Cycles=89
SW=8587 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards308.csv rows=7 cols=17
Cycles=206
SW=27476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv rows=9 cols=18
Cycles=228
SW=33175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards591.csv rows=3 cols=3
Cycles=83
SW=9379 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2328.csv rows=9 cols=13
Cycles=180
SW=26078 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1762.csv rows=25 cols=39
Cycles=582
SW=142398 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1613.csv rows=8 cols=19
Cycles=226
SW=32032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2526.csv rows=1 cols=2
Cycles=67
SW=6547 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1730.csv rows=28 cols=42
Cycles=692
SW=170362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1360.csv rows=3 cols=5
Cycles=107
SW=9167 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards851.csv rows=8 cols=17
Cycles=214
SW=30638 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2351.csv rows=10 cols=14
Cycles=192
SW=27270 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2323.csv rows=9 cols=13
Cycles=180
SW=25317 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards61.csv rows=1 cols=3
Cycles=73
SW=6219 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2519.csv rows=1 cols=1
Cycles=61
SW=6357 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards826.csv rows=8 cols=17
Cycles=214
SW=30978 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards62.csv rows=2 cols=2
Cycles=72
SW=8130 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1482.csv rows=7 cols=18
Cycles=212
SW=26947 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1674.csv rows=28 cols=42
Cycles=692
SW=167877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2443.csv rows=1 cols=1
Cycles=61
SW=5836 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1118.csv rows=8 cols=11
Cycles=162
SW=20569 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards380.csv rows=10 cols=18
Cycles=236
SW=36556 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1401.csv rows=5 cols=6
Cycles=112
SW=12116 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2382.csv rows=9 cols=13
Cycles=180
SW=24056 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1620.csv rows=9 cols=20
Cycles=251
SW=34404 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1895.csv rows=26 cols=40
Cycles=600
SW=149592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1295.csv rows=6 cols=7
Cycles=124
SW=14979 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards618.csv rows=5 cols=11
Cycles=144
SW=15067 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1226.csv rows=6 cols=7
Cycles=124
SW=13840 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2306.csv rows=9 cols=13
Cycles=180
SW=24628 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2288.csv rows=11 cols=15
Cycles=204
SW=35906 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards985.csv rows=1 cols=2
Cycles=67
SW=6266 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards654.csv rows=3 cols=5
Cycles=95
SW=9220 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1299.csv rows=6 cols=7
Cycles=124
SW=14229 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2525.csv rows=1 cols=2
Cycles=67
SW=6207 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1064.csv rows=3 cols=5
Cycles=95
SW=9184 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards94.csv rows=2 cols=3
Cycles=78
SW=8284 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv rows=28 cols=42
Cycles=692
SW=170581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1002.csv rows=6 cols=14
Cycles=169
SW=19235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1409.csv rows=6 cols=7
Cycles=124
SW=14051 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards944.csv rows=5 cols=7
Cycles=118
SW=12941 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards838.csv rows=8 cols=17
Cycles=214
SW=31129 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards816.csv rows=4 cols=9
Cycles=126
SW=12146 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2466.csv rows=7 cols=12
Cycles=167
SW=20082 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 


==> results/spec_auction_verilator_4_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=112
SW=14264 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=124
SW=14862 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=672
SW=157140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=136
SW=21956 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=106
SW=14407 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=61
SW=6525 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=600
SW=148811 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=67
SW=6420 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=61
SW=6163 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=61
SW=7080 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=672
SW=158463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=204
SW=34395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=67
SW=7010 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=600
SW=148837 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=600
SW=152282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=124
SW=14390 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=61
SW=5862 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=672
SW=157784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=61
SW=6719 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=89
SW=8877 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=61
SW=6555 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=185
SW=24438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=173
SW=20502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=240
SW=34839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=672
SW=148323 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=124
SW=14704 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=180
SW=25014 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=582
SW=143066 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=600
SW=142971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=237
SW=32383 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=136
SW=16940 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=192
SW=28362 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=138
SW=14693 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=72
SW=7004 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=61
SW=6439 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=214
SW=30730 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=95
SW=9394 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=124
SW=14088 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=78
SW=8239 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=83
SW=9121 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=61
SW=6142 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=226
SW=31938 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=192
SW=28882 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=72
SW=7287 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=83
SW=8958 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=72
SW=7261 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=222
SW=33847 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=600
SW=150328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=185
SW=23977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=124
SW=13719 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=61
SW=5816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=185
SW=24745 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=78
SW=7752 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=168
SW=21774 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=582
SW=142994 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=61
SW=6166 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=185
SW=24243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=84
SW=7705 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=600
SW=149243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=95
SW=10166 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=672
SW=161412 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=692
SW=166386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=228
SW=34353 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=214
SW=31435 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=78
SW=7824 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=155
SW=18744 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=124
SW=14555 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=180
SW=24842 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=180
SW=25558 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=83
SW=8564 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=67
SW=5880 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=78
SW=7596 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=214
SW=30637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=582
SW=144378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=61
SW=6490 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=240
SW=33772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=254
SW=40488 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=78
SW=7653 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=61
SW=6244 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=672
SW=157358 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=672
SW=159765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=89
SW=8677 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=582
SW=143770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=206
SW=27573 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=61
SW=6134 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=61
SW=5890 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=220
SW=30926 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=180
SW=26727 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=185
SW=24222 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=222
SW=33674 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=72
SW=8016 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=155
SW=18197 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=112
SW=11003 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=204
SW=35104 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=61
SW=6139 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=237
SW=32264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=254
SW=39721 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=600
SW=151129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=106
SW=9795 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=155
SW=19022 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=206
SW=27414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=72
SW=7621 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=61
SW=6660 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=600
SW=152593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=73
SW=6311 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=226
SW=31782 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=89
SW=8809 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=138
SW=14599 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=136
SW=16596 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=600
SW=149513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=236
SW=36874 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=61
SW=9629 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=180
SW=24645 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=89
SW=8983 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=214
SW=30134 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=185
SW=24460 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=124
SW=13390 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=67
SW=8738 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=228
SW=32764 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=600
SW=149159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=101
SW=9919 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=126
SW=11638 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=136
SW=17680 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=136
SW=17963 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=84
SW=10440 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=124
SW=14132 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=67
SW=6405 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=192
SW=28362 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=61
SW=6585 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=600
SW=152352 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=89
SW=10299 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=61
SW=6092 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=112
SW=12982 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=139
SW=15078 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=672
SW=159114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=78
SW=9504 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=95
SW=9373 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=61
SW=6264 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=67
SW=6391 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=214
SW=31065 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=89
SW=9388 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=185
SW=25004 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=78
SW=7209 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=240
SW=34020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=206
SW=27699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=61
SW=6514 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=224
SW=26413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=139
SW=15444 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=145
SW=18777 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=600
SW=163854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=672
SW=157675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=139
SW=18327 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=168
SW=21549 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=84
SW=9847 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=67
SW=6740 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=61
SW=6748 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=61
SW=7392 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=139
SW=17472 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=162
SW=24111 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=222
SW=39795 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=106
SW=11007 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=600
SW=150576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=600
SW=160150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=204
SW=32536 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=582
SW=144007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=112
SW=12145 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=672
SW=163388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=222
SW=34465 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=169
SW=18914 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=61
SW=6116 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=61
SW=8091 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=72
SW=7708 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=72
SW=7646 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=600
SW=149241 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=240
SW=34518 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=185
SW=26050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=192
SW=28187 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=672
SW=158498 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=61
SW=6170 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=139
SW=15181 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=672
SW=157776 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=67
SW=8425 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=139
SW=15693 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=220
SW=32698 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=236
SW=37046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=582
SW=143490 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=124
SW=19501 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=204
SW=35276 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=118
SW=13210 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=180
SW=24749 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=78
SW=7749 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=251
SW=35203 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=600
SW=149013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=89
SW=9283 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=600
SW=151143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=124
SW=14388 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=78
SW=7658 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=157
SW=18030 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=61
SW=6403 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=692
SW=166785 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=564
SW=135658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=240
SW=34356 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=600
SW=154749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=600
SW=151031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=136
SW=16449 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=124
SW=14476 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=582
SW=141750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=672
SW=161091 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=61
SW=6025 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=83
SW=8739 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=236
SW=36753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=72
SW=8812 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=238
SW=32570 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=89
SW=8911 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=61
SW=6492 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=672
SW=160331 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=61
SW=6351 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=251
SW=35320 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=78
SW=7584 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=124
SW=13284 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=61
SW=6074 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=112
SW=11837 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=61
SW=6328 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=582
SW=140881 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=214
SW=31526 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=582
SW=140837 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=72
SW=7449 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=126
SW=11916 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=240
SW=34636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=95
SW=9442 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=672
SW=160134 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=78
SW=7668 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=185
SW=23742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=78
SW=7359 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=204
SW=36081 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=192
SW=28482 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=192
SW=29376 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=600
SW=152630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=124
SW=13686 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=106
SW=11256 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=61
SW=5884 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=61
SW=6414 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=124
SW=14277 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=240
SW=35010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=180
SW=24418 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=78
SW=8089 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=214
SW=30727 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=96
SW=8089 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=600
SW=151476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=118
SW=10782 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=204
SW=34989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=192
SW=29098 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=180
SW=25221 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=167
SW=19584 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=118
SW=12452 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=61
SW=5975 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=67
SW=6396 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=139
SW=15383 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=61
SW=6868 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=67
SW=6985 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=192
SW=27702 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=162
SW=20867 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=582
SW=142188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=214
SW=31347 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=67
SW=6529 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=61
SW=6074 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=672
SW=162992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=95
SW=9931 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=214
SW=31000 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=240
SW=33951 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=251
SW=34373 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=600
SW=150252 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=112
SW=11612 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=124
SW=14396 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=83
SW=9370 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=136
SW=16407 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=124
SW=13329 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=206
SW=26836 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=107
SW=9426 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=83
SW=8595 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=672
SW=158803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=672
SW=157438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=672
SW=159774 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=162
SW=20462 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=72
SW=7478 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=89
SW=8727 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=582
SW=145628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=167
SW=20736 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=582
SW=143919 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=136
SW=16589 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=67
SW=6196 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=139
SW=15850 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=95
SW=10901 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=61
SW=5944 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=672
SW=159802 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=204
SW=35412 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=67
SW=6905 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=100
SW=10207 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=72
SW=7944 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=180
SW=25564 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=67
SW=7368 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=95
SW=9118 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=67
SW=7453 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=236
SW=36544 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=672
SW=158591 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=692
SW=174577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=240
SW=38516 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=185
SW=25687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=672
SW=164242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=240
SW=34255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=61
SW=6588 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=155
SW=17472 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=90
SW=8584 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=72
SW=7303 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=240
SW=34119 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=78
SW=7741 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=106
SW=9086 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=72
SW=7716 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=61
SW=6568 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=240
SW=37766 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=67
SW=6853 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=61
SW=6168 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=192
SW=28384 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=240
SW=34499 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=672
SW=157305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=214
SW=30699 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=236
SW=36552 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=672
SW=157993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=61
SW=5896 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=118
SW=13004 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=254
SW=40305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=582
SW=140821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=251
SW=35578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=67
SW=6201 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=672
SW=158963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=106
SW=11282 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=95
SW=9539 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=692
SW=170153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=214
SW=31031 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=67
SW=6407 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=124
SW=14008 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=136
SW=16500 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=168
SW=21676 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=180
SW=23643 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=600
SW=151568 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=185
SW=26153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=100
SW=10790 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=124
SW=14257 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=168
SW=22008 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=240
SW=33505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=83
SW=10465 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=672
SW=159959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=139
SW=15390 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=206
SW=26922 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=582
SW=140772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=136
SW=16376 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=173
SW=20148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=192
SW=28612 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=192
SW=29247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=180
SW=25580 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=124
SW=12765 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=106
SW=11332 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=124
SW=13650 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=78
SW=8496 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=226
SW=30798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=192
SW=28829 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=672
SW=160998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=150
SW=19488 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=672
SW=163177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=155
SW=17161 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=100
SW=10369 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=672
SW=159421 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=251
SW=34681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=72
SW=7515 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=90
SW=8981 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=672
SW=161215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=61
SW=7571 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=72
SW=7395 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=151
SW=17508 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=167
SW=20470 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=100
SW=10882 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=67
SW=6549 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=61
SW=6408 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=214
SW=30328 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=61
SW=6182 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=96
SW=8519 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=222
SW=33396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=61
SW=6299 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=600
SW=148815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=254
SW=55948 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=112
SW=11554 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=672
SW=160041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=61
SW=5850 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=112
SW=12489 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=180
SW=24648 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=251
SW=35523 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=124
SW=14505 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=61
SW=6921 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=83
SW=10053 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=672
SW=155925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=151
SW=20310 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=600
SW=149657 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=124
SW=15920 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=692
SW=258028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=600
SW=148873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=61
SW=7166 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=106
SW=10836 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=61
SW=5676 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=250
SW=34766 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=118
SW=13400 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=84
SW=7592 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=112
SW=12966 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=564
SW=135632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=83
SW=9960 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=212
SW=27400 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=600
SW=155100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=61
SW=6363 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=61
SW=6091 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=157
SW=16905 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=78
SW=7562 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=67
SW=6731 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=582
SW=142270 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=124
SW=14412 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=124
SW=15018 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=61
SW=6405 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=61
SW=6513 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=61
SW=6447 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=83
SW=9078 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=78
SW=7179 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=192
SW=28687 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=106
SW=11847 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=136
SW=17366 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=61
SW=7682 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=564
SW=137156 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=61
SW=5522 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=582
SW=150729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=89
SW=8632 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=168
SW=21977 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=226
SW=33170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=692
SW=167592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=192
SW=29081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=692
SW=168997 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=582
SW=145088 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=124
SW=13221 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=139
SW=15642 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=61
SW=6622 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=72
SW=7879 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=61
SW=6453 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=692
SW=175266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=564
SW=136576 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=83
SW=8654 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=67
SW=6440 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=672
SW=157636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=78
SW=7655 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=73
SW=7159 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=672
SW=159810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=582
SW=142109 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=157
SW=17624 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=78
SW=7686 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=237
SW=31140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=118
SW=11722 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=61
SW=6550 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=672
SW=158937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=564
SW=136059 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=67
SW=6071 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=72
SW=7903 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=600
SW=150963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=100
SW=11386 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=84
SW=7771 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=124
SW=13991 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=61
SW=5893 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=600
SW=150152 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=214
SW=31350 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=169
SW=19389 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=61
SW=6314 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=106
SW=11497 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=222
SW=32853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=180
SW=25334 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=151
SW=16793 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=118
SW=12951 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=582
SW=143840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=600
SW=148424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=61
SW=6499 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=600
SW=150889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=61
SW=6418 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=251
SW=34043 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=222
SW=33781 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=226
SW=32150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=712
SW=179639 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=61
SW=6410 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=600
SW=149606 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=106
SW=11333 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=254
SW=40486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=240
SW=33770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=83
SW=9856 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=192
SW=28484 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=95
SW=9645 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=192
SW=29289 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=61
SW=7037 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=107
SW=9599 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=95
SW=9403 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=73
SW=6921 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=180
SW=25076 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=226
SW=32148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=73
SW=7791 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=173
SW=20827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=72
SW=8498 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=83
SW=9152 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=180
SW=24976 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=600
SW=151905 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=126
SW=12657 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=265
SW=41619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=61
SW=6536 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=151
SW=23637 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=61
SW=6716 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=672
SW=158369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=106
SW=11128 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=185
SW=24990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=185
SW=24676 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=61
SW=6925 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=61
SW=6734 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=582
SW=145864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=83
SW=9145 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=61
SW=6330 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=564
SW=134352 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=124
SW=14490 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=672
SW=158064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=157
SW=21216 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=600
SW=210513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=185
SW=23932 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=136
SW=20231 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=236
SW=41624 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=672
SW=167217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=112
SW=12726 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=67
SW=6237 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=61
SW=6528 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=240
SW=34216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=151
SW=17132 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=712
SW=178759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=61
SW=6973 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=214
SW=31799 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=124
SW=14254 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=139
SW=15986 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=106
SW=10831 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=582
SW=144282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=106
SW=11546 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=206
SW=27189 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=236
SW=37214 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=126
SW=12634 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=112
SW=15144 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=600
SW=149770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=192
SW=27969 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=139
SW=15106 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=61
SW=6698 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=251
SW=35050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=83
SW=8637 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=139
SW=15476 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=192
SW=28757 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=240
SW=34379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=600
SW=150507 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=672
SW=157145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=73
SW=7282 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=61
SW=6581 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=173
SW=20898 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=167
SW=20447 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=180
SW=25009 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=61
SW=6665 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=168
SW=21222 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=600
SW=151329 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=672
SW=156407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=169
SW=18657 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=61
SW=6331 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=78
SW=7732 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=61
SW=6903 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=600
SW=151687 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=672
SW=166001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=582
SW=146178 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=124
SW=17253 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=61
SW=6718 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=692
SW=169555 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=126
SW=17185 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=204
SW=35878 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=226
SW=45717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=61
SW=6519 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=265
SW=40197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=112
SW=12134 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=136
SW=17885 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=226
SW=32156 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=112
SW=11952 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=214
SW=31351 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=672
SW=158587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=124
SW=14156 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=61
SW=6960 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=600
SW=152458 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=72
SW=9566 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=600
SW=151107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=67
SW=6299 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=672
SW=158797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=582
SW=144200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=118
SW=10891 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=236
SW=37372 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=89
SW=9485 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=132
SW=14804 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=237
SW=32678 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=112
SW=12204 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=61
SW=6453 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=600
SW=152980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=192
SW=30136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=61
SW=7064 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=582
SW=142044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=192
SW=29226 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=61
SW=6802 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=67
SW=6906 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=600
SW=152374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=61
SW=6877 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=112
SW=11488 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=67
SW=7010 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=204
SW=34245 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=67
SW=6232 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=672
SW=159242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=162
SW=20686 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=61
SW=6577 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=61
SW=6090 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=124
SW=14310 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=84
SW=9436 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=61
SW=6719 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=106
SW=11108 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=61
SW=6443 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=61
SW=6269 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=72
SW=8247 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=61
SW=6769 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=264
SW=41105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=672
SW=158731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=582
SW=142975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=61
SW=9447 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=107
SW=10913 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=226
SW=31962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=78
SW=9096 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=139
SW=16411 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=672
SW=158003 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=95
SW=9660 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=236
SW=36800 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=169
SW=19164 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=67
SW=6882 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=600
SW=153233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=89
SW=9324 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=61
SW=7195 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=240
SW=34722 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=600
SW=150863 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=67
SW=6237 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=582
SW=144500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=692
SW=170076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=251
SW=35456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=180
SW=25715 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=582
SW=206047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=61
SW=5896 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=151
SW=18970 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=168
SW=23211 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=61
SW=8597 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=136
SW=26308 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=126
SW=11915 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=251
SW=35063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=139
SW=16098 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=72
SW=7511 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=180
SW=26455 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=112
SW=15386 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=84
SW=7820 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=672
SW=162797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=214
SW=33298 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=61
SW=6840 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=61
SW=6690 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=106
SW=11678 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=240
SW=35112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=672
SW=157418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=564
SW=136136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=132
SW=13283 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=240
SW=41723 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=155
SW=17550 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=600
SW=150598 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=83
SW=9313 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=672
SW=158173 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=206
SW=27296 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=180
SW=25815 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=222
SW=34031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=151
SW=17396 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=180
SW=25393 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=214
SW=31711 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=204
SW=39648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=600
SW=149680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=564
SW=138504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=161
SW=21962 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=78
SW=10577 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=600
SW=153730 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=582
SW=144699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=61
SW=5974 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=180
SW=27076 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=600
SW=149051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=61
SW=6418 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=180
SW=23500 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=151
SW=17236 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=151
SW=17724 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=204
SW=34116 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=151
SW=16658 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=136
SW=17020 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=89
SW=9690 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=126
SW=13994 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=582
SW=141227 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=251
SW=35498 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=100
SW=11239 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=251
SW=35422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=240
SW=34110 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=78
SW=8082 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=67
SW=6221 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=136
SW=17354 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=582
SW=142895 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=192
SW=27720 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=600
SW=151518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=672
SW=160777 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=106
SW=13117 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=72
SW=7748 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=61
SW=6160 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=214
SW=30695 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=600
SW=149420 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=600
SW=154875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=600
SW=150598 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=582
SW=142736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=84
SW=8728 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=185
SW=24839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=61
SW=6493 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=61
SW=6370 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=61
SW=6330 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=228
SW=34041 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=72
SW=8816 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=61
SW=7154 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=169
SW=18683 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=124
SW=13535 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=61
SW=7925 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=151
SW=17571 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=72
SW=8060 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=251
SW=49886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=600
SW=149295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=106
SW=11373 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=72
SW=8544 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=236
SW=36608 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=600
SW=150061 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=168
SW=21351 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=238
SW=32679 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=78
SW=7425 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=61
SW=6193 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=61
SW=6314 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=61
SW=6001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=582
SW=143414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=155
SW=19411 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=61
SW=8416 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=126
SW=14775 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=118
SW=15065 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=192
SW=30722 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=180
SW=27261 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=118
SW=15682 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=180
SW=26989 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=136
SW=18820 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=61
SW=7979 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=61
SW=8425 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=100
SW=13731 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=124
SW=17221 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=222
SW=35934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=173
SW=23188 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=136
SW=18310 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=228
SW=36485 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=61
SW=8794 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=600
SW=153923 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=672
SW=157988 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=72
SW=7424 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=692
SW=169041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=61
SW=7299 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=72
SW=10319 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=112
SW=13265 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=582
SW=143807 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=61
SW=6555 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=582
SW=143223 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=139
SW=16326 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=84
SW=8016 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=191
SW=26255 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=672
SW=158517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=192
SW=29749 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=112
SW=13859 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=226
SW=33483 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=672
SW=158527 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=95
SW=9381 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=124
SW=13381 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=95
SW=9977 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=600
SW=152158 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=600
SW=149906 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=124
SW=15489 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=600
SW=151565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=72
SW=8147 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=672
SW=156946 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=89
SW=9259 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=139
SW=22860 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=251
SW=35513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=173
SW=20900 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=692
SW=167852 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=600
SW=148857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=692
SW=168139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=61
SW=6548 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=61
SW=7815 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=61
SW=6549 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=582
SW=143574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=672
SW=161366 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=61
SW=6117 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=582
SW=213594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=173
SW=21052 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=600
SW=151092 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=185
SW=25017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=126
SW=12589 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=124
SW=15025 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=251
SW=34873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=61
SW=6765 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=167
SW=20029 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=251
SW=35151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=95
SW=13813 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=78
SW=10531 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=84
SW=11881 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=185
SW=25479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=582
SW=144948 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=78
SW=8386 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=73
SW=7376 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=206
SW=27139 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=78
SW=8054 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=206
SW=27365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=151
SW=17143 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=61
SW=6760 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=582
SW=144718 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=136
SW=17307 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=61
SW=6263 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=78
SW=11648 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=61
SW=7281 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=78
SW=7696 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=95
SW=10146 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=672
SW=228927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=600
SW=150311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=600
SW=153088 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=112
SW=12677 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=237
SW=45617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=582
SW=141526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=61
SW=6558 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=236
SW=35568 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=600
SW=151488 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=73
SW=7355 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=112
SW=12565 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=672
SW=159089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=138
SW=14832 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=173
SW=20981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=89
SW=9508 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=228
SW=33753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=95
SW=9879 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=150
SW=19833 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=222
SW=33144 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=214
SW=31221 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=150
SW=18774 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=157
SW=17565 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=206
SW=27199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=180
SW=24782 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=251
SW=34654 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=265
SW=40773 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=72
SW=7620 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=600
SW=150811 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=95
SW=12383 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=89
SW=11432 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=118
SW=13278 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=112
SW=15427 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=139
SW=17081 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=600
SW=154255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=136
SW=17259 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=124
SW=15061 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=83
SW=9712 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=222
SW=34342 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=180
SW=24495 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=204
SW=35068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=138
SW=14395 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=67
SW=6091 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=162
SW=25073 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=61
SW=7035 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=132
SW=13891 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=582
SW=142244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=155
SW=20106 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=61
SW=6443 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=672
SW=197240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=672
SW=160179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=61
SW=5982 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=226
SW=32647 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=214
SW=31394 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=672
SW=159052 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=138
SW=15649 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=672
SW=163345 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=61
SW=6382 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=180
SW=25166 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=185
SW=28561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=138
SW=13992 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=167
SW=19936 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=95
SW=9777 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=67
SW=6570 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=600
SW=155960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=124
SW=13808 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=228
SW=34311 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=73
SW=6940 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=180
SW=25179 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=185
SW=24056 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=78
SW=8510 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=72
SW=7452 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=118
SW=12996 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=78
SW=7684 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=600
SW=151650 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=167
SW=19729 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=214
SW=31180 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=169
SW=18978 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=100
SW=10601 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=118
SW=11429 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=240
SW=34784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=204
SW=34804 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=83
SW=8559 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=89
SW=9088 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=78
SW=8321 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=692
SW=166913 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=83
SW=8991 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=61
SW=6038 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=101
SW=10070 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=89
SW=8848 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=67
SW=6092 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=61
SW=6407 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=138
SW=14908 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=212
SW=26610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=180
SW=25238 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=61
SW=6930 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=204
SW=34650 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=61
SW=6905 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=126
SW=14458 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=61
SW=6421 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=204
SW=34222 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=95
SW=9652 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=672
SW=157045 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=95
SW=9202 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=251
SW=35396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=61
SW=7259 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=582
SW=143065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=600
SW=153770 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=112
SW=11926 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=238
SW=31427 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=167
SW=20183 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=61
SW=6166 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=83
SW=9956 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=167
SW=19694 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=582
SW=141262 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=564
SW=137546 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=251
SW=35771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=672
SW=157999 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=161
SW=19614 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=95
SW=8923 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=61
SW=6027 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=132
SW=14580 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=168
SW=21246 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=84
SW=7620 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=61
SW=6800 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=672
SW=157968 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=61
SW=5907 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=72
SW=7525 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=89
SW=9117 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=192
SW=28802 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=204
SW=33881 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=180
SW=25792 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=167
SW=19959 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=61
SW=6009 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=251
SW=34677 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=124
SW=14864 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=228
SW=32264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=582
SW=144000 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=222
SW=33432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=72
SW=7185 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=151
SW=18950 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=144
SW=16050 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=61
SW=6070 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=61
SW=6442 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=672
SW=158079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=204
SW=34192 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=582
SW=143128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=251
SW=35243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=222
SW=33537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=89
SW=9192 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=204
SW=35268 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=672
SW=157817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=582
SW=144589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=89
SW=8570 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=222
SW=33778 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=126
SW=11924 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=100
SW=10816 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=155
SW=17545 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=236
SW=37459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=124
SW=13847 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=192
SW=28673 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=124
SW=13322 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=89
SW=8940 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=672
SW=157342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=83
SW=9417 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=106
SW=12155 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=214
SW=30137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=228
SW=33708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=185
SW=25446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=61
SW=6833 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=118
SW=10781 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=61
SW=6324 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=237
SW=32076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=192
SW=28499 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=240
SW=34189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=672
SW=159328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=192
SW=28756 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=61
SW=6817 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=151
SW=17948 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=692
SW=168903 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=118
SW=12862 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=124
SW=14026 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=600
SW=148418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=582
SW=140837 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=672
SW=158610 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=582
SW=143539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=101
SW=10019 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=112
SW=12183 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=672
SW=157142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=185
SW=23444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=251
SW=34859 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=61
SW=6688 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=206
SW=26637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=600
SW=151396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=692
SW=167969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=600
SW=149602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=89
SW=9183 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=204
SW=35870 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=192
SW=28311 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=214
SW=33595 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=138
SW=14284 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=124
SW=14890 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=84
SW=7805 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=67
SW=6089 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=251
SW=34408 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=95
SW=9318 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=600
SW=149076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=151
SW=17381 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=157
SW=16799 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=180
SW=25047 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=89
SW=9229 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=251
SW=34658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=672
SW=158059 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=163
SW=18374 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=61
SW=6547 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=106
SW=10787 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=600
SW=152690 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=89
SW=9332 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=61
SW=5965 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=95
SW=9159 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=138
SW=13561 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=212
SW=26952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=600
SW=153001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=67
SW=6501 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=162
SW=20803 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=212
SW=27029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=61
SW=6336 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=124
SW=14696 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=582
SW=143270 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=61
SW=6473 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=83
SW=8879 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=600
SW=150232 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=67
SW=6310 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=672
SW=157997 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=240
SW=32312 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=236
SW=36787 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=192
SW=29202 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=672
SW=156121 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=61
SW=6473 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=155
SW=17091 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=692
SW=167905 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=61
SW=6632 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=168
SW=22151 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=61
SW=5965 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=672
SW=182888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=100
SW=10559 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=228
SW=31264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=672
SW=158193 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=83
SW=9584 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=582
SW=141597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=83
SW=9016 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=84
SW=8407 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=155
SW=17701 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=672
SW=158987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=185
SW=24750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=89
SW=9083 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=192
SW=28304 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=136
SW=20220 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=61
SW=6405 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=228
SW=33850 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=73
SW=6909 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=204
SW=34185 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=61
SW=8069 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=672
SW=159846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=72
SW=7562 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=220
SW=31000 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=72
SW=7366 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=582
SW=142620 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=692
SW=175205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=192
SW=28119 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=124
SW=13816 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=206
SW=28071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=84
SW=8505 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=118
SW=13175 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=61
SW=6153 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=220
SW=30878 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=180
SW=25761 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=185
SW=24362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=180
SW=25615 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=61
SW=6991 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=61
SW=6863 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=600
SW=151587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=173
SW=21292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=582
SW=141715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=236
SW=36404 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=600
SW=150852 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=672
SW=159705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=220
SW=31576 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=168
SW=22192 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=155
SW=17713 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=157
SW=17122 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=692
SW=168154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=61
SW=7056 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=95
SW=9394 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=78
SW=7571 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=672
SW=160347 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=67
SW=5919 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=89
SW=9484 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=61
SW=6684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=72
SW=6904 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=564
SW=133505 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=251
SW=34969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=61
SW=7659 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=100
SW=10565 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=67
SW=7977 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=600
SW=150247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=192
SW=28338 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=236
SW=36468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=84
SW=7645 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=222
SW=33445 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=83
SW=9421 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=78
SW=8022 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=600
SW=151136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=118
SW=13211 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=61
SW=6564 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=118
SW=13872 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=582
SW=147162 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=78
SW=7688 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=173
SW=20343 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=96
SW=7913 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=600
SW=149553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=672
SW=157210 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=192
SW=28642 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=236
SW=38066 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=84
SW=7611 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=600
SW=151598 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=112
SW=11348 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=84
SW=8340 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=138
SW=14673 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=67
SW=6458 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=61
SW=6376 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=238
SW=31797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=61
SW=5914 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=582
SW=191173 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=236
SW=36510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=89
SW=9140 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=251
SW=34916 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=100
SW=10281 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=155
SW=17677 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=61
SW=5687 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=185
SW=26089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=61
SW=9298 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=672
SW=157839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=61
SW=6662 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=124
SW=14332 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=61
SW=6378 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=61
SW=5689 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=600
SW=152481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=67
SW=6529 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=78
SW=7667 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=214
SW=31795 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=118
SW=12762 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=72
SW=7213 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=90
SW=8123 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=124
SW=13901 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=240
SW=34108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=600
SW=151838 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=204
SW=34157 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=564
SW=137013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=185
SW=24240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=168
SW=21326 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=101
SW=9608 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=106
SW=10645 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=138
SW=13810 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=72
SW=7240 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=61
SW=6128 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=61
SW=6680 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=178
SW=19579 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=61
SW=6328 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=180
SW=25186 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=138
SW=14890 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=226
SW=31622 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=61
SW=8816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=180
SW=25717 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=83
SW=9896 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=214
SW=31585 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=155
SW=18537 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=226
SW=32860 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=180
SW=24523 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=214
SW=30967 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=78
SW=8430 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=206
SW=27690 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=180
SW=24835 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=228
SW=32918 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=72
SW=7558 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=136
SW=16987 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=157
SW=17923 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=72
SW=7372 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=89
SW=9689 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=692
SW=166233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=192
SW=28148 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=228
SW=33416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=83
SW=10791 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=192
SW=28155 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=78
SW=7470 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=61
SW=6091 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=138
SW=14126 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=95
SW=9475 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=61
SW=6109 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=206
SW=26964 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=61
SW=6218 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=84
SW=7729 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=72
SW=7462 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=150
SW=18573 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=214
SW=30701 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=72
SW=7603 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=96
SW=7974 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=220
SW=29470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=600
SW=149803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=236
SW=36200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=124
SW=14016 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=692
SW=168877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=564
SW=136675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=138
SW=14120 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=72
SW=8380 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=107
SW=9257 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=582
SW=141792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=61
SW=6273 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=238
SW=32080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=67
SW=7281 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=236
SW=37392 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=132
SW=15289 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=228
SW=33592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=136
SW=17105 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=145
SW=17521 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=206
SW=27412 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=151
SW=18525 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=61
SW=6628 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=72
SW=7695 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=228
SW=34648 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=204
SW=33948 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=61
SW=6673 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=600
SW=152950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=61
SW=5982 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=240
SW=34104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=185
SW=24479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=61
SW=7253 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=136
SW=17188 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=240
SW=34908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=155
SW=18082 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=72
SW=8162 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=672
SW=158275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=151
SW=17460 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=564
SW=139044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=61
SW=9078 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=582
SW=146871 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=214
SW=46221 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=173
SW=21490 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=139
SW=16492 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=228
SW=33732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=124
SW=15441 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=692
SW=170969 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=61
SW=7122 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=157
SW=17486 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=224
SW=27798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=161
SW=19266 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=600
SW=152755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=600
SW=153292 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=106
SW=9886 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=180
SW=25075 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=185
SW=24339 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=124
SW=16111 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=61
SW=6643 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=192
SW=29689 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=139
SW=16032 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=238
SW=31973 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=84
SW=8761 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=204
SW=34828 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=61
SW=7080 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=67
SW=7683 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=672
SW=159915 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=61
SW=9417 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=168
SW=22591 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=61
SW=6773 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=600
SW=151115 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=192
SW=29259 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=84
SW=9817 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=61
SW=6565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=198
SW=24504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=136
SW=16500 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=61
SW=7269 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=78
SW=8572 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=78
SW=8410 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=169
SW=19324 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=672
SW=166107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=251
SW=37541 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=139
SW=15968 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=95
SW=12956 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=126
SW=12581 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=672
SW=157254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=124
SW=15538 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=672
SW=156810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=600
SW=157466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=672
SW=158253 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=240
SW=34760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=139
SW=16065 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=228
SW=33420 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=161
SW=19299 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=151
SW=18209 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=83
SW=9575 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=151
SW=17195 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=136
SW=21046 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=228
SW=33928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=138
SW=15207 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=61
SW=8818 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=84
SW=8447 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=222
SW=33486 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=582
SW=144399 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=564
SW=135691 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=61
SW=6350 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=83
SW=9244 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=84
SW=7665 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=180
SW=24530 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=61
SW=6032 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=600
SW=150749 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=124
SW=14021 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=67
SW=6676 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=67
SW=6500 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=61
SW=7561 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=180
SW=24794 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=185
SW=24526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=61
SW=6694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=692
SW=167487 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=124
SW=14364 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=167
SW=20238 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=192
SW=28646 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=173
SW=20476 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=139
SW=15312 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=61
SW=6556 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=222
SW=33309 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=582
SW=145039 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=236
SW=36891 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=167
SW=20073 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=168
SW=21290 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=204
SW=33851 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=251
SW=36100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=124
SW=15072 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=78
SW=7766 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=192
SW=28556 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=61
SW=6873 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=600
SW=151515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=600
SW=148870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=167
SW=19935 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=600
SW=152065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=67
SW=6059 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=600
SW=151796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=251
SW=35017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=240
SW=34831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=106
SW=11135 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=89
SW=9569 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=61
SW=8553 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=600
SW=151553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=167
SW=22352 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=582
SW=142987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=712
SW=176210 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=692
SW=169459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=138
SW=15031 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=67
SW=6467 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=238
SW=32520 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=124
SW=14379 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=95
SW=9975 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=136
SW=17147 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=265
SW=40084 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=214
SW=33277 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=78
SW=8010 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=220
SW=29207 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=204
SW=33869 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=180
SW=24619 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=206
SW=27048 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=136
SW=16614 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=672
SW=158686 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=73
SW=7197 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=61
SW=6208 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=600
SW=151738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=72
SW=7498 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=173
SW=19215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=84
SW=7582 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=73
SW=6912 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=118
SW=12824 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=61
SW=6073 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=167
SW=19876 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=61
SW=6341 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=180
SW=24237 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=138
SW=14437 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=157
SW=16652 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=78
SW=7948 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=78
SW=7905 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=192
SW=28693 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=564
SW=136254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=220
SW=30994 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=220
SW=29388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=61
SW=7098 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=220
SW=30376 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=67
SW=5907 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=192
SW=28371 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=138
SW=14767 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=222
SW=33353 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=692
SW=166433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=600
SW=151226 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=138
SW=14916 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=582
SW=141848 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=214
SW=31443 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=61
SW=6122 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=169
SW=18846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=692
SW=167753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=251
SW=35897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=254
SW=41414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=124
SW=15312 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=61
SW=8393 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=600
SW=152719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=95
SW=9048 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=582
SW=143951 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=600
SW=154480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=582
SW=144387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=61
SW=6044 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=672
SW=159575 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=61
SW=6245 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=157
SW=17239 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=67
SW=6552 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=106
SW=11550 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=72
SW=7194 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=600
SW=152593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=600
SW=152077 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=672
SW=162101 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=251
SW=36309 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=67
SW=5744 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=672
SW=159216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=204
SW=34874 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=136
SW=16957 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=672
SW=164875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=96
SW=7819 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=136
SW=16676 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=73
SW=7030 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=582
SW=143795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=600
SW=151884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=61
SW=6822 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=254
SW=41337 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=672
SW=157907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=72
SW=8010 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=228
SW=34667 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=136
SW=16639 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=185
SW=25754 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=61
SW=6618 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=144
SW=15490 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=61
SW=6484 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=600
SW=167215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=144
SW=17896 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=90
SW=12037 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=61
SW=9463 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=72
SW=8123 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=265
SW=42371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=204
SW=36079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=67
SW=9113 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=89
SW=11978 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=226
SW=33397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=185
SW=26857 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=61
SW=8845 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=67
SW=8587 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=600
SW=171127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=236
SW=37805 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=185
SW=24447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=185
SW=24556 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=61
SW=5796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=236
SW=36421 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=136
SW=16136 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=61
SW=6223 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=144
SW=14976 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=600
SW=152882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=78
SW=7888 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=692
SW=168423 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=61
SW=6904 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=151
SW=17181 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=204
SW=39273 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=61
SW=5815 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=226
SW=32335 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=600
SW=150847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=84
SW=7617 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=78
SW=7936 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=139
SW=16337 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=600
SW=151163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=222
SW=32560 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=582
SW=143217 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=67
SW=6446 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=61
SW=7520 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=192
SW=28575 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=204
SW=35784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=61
SW=6972 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=78
SW=8404 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=228
SW=34261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=89
SW=9148 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=100
SW=10716 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=157
SW=16966 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=600
SW=154253 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=61
SW=6245 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=214
SW=30755 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=236
SW=36857 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=78
SW=7539 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=95
SW=9734 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=692
SW=196866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=582
SW=142738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=95
SW=9698 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=240
SW=34613 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=90
SW=8184 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=67
SW=6311 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=61
SW=6021 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=61
SW=6389 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=582
SW=142161 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=600
SW=150553 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=254
SW=46013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=73
SW=6178 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=124
SW=14863 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=73
SW=6743 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=168
SW=21411 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=106
SW=10349 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=84
SW=8444 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=162
SW=20465 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=155
SW=18712 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=600
SW=152243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=84
SW=7916 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=124
SW=13423 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=61
SW=7120 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=672
SW=156329 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=78
SW=7883 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=61
SW=6455 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=155
SW=17575 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=124
SW=14261 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=72
SW=7314 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=67
SW=6889 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=84
SW=7863 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=61
SW=5889 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=600
SW=149038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=151
SW=17440 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=67
SW=7148 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=118
SW=13533 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=204
SW=34276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=72
SW=7351 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=151
SW=17406 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=61
SW=6152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=89
SW=9543 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=214
SW=31197 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=139
SW=15752 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=161
SW=17884 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=600
SW=151870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=222
SW=33884 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=672
SW=158593 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=236
SW=37554 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=118
SW=12733 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=564
SW=136379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=67
SW=6231 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=185
SW=26560 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=101
SW=11753 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=168
SW=21665 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=228
SW=34098 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=600
SW=150780 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=265
SW=40847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=67
SW=7160 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=61
SW=6382 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=72
SW=8016 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=83
SW=9346 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=582
SW=154017 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=168
SW=22566 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=236
SW=37782 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=118
SW=12224 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=61
SW=5841 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=672
SW=158972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=228
SW=34032 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=136
SW=17166 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=240
SW=34185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=180
SW=25020 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=672
SW=151413 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=234
SW=37318 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=61
SW=6494 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=214
SW=31165 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=582
SW=142514 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=240
SW=34522 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=582
SW=143184 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=61
SW=6734 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=61
SW=6029 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=72
SW=7243 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=124
SW=14511 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=106
SW=10983 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=136
SW=16580 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=106
SW=10834 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=95
SW=9362 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=582
SW=159341 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=180
SW=24467 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=61
SW=6100 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=61
SW=6103 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=220
SW=35928 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=73
SW=6783 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=692
SW=169185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=214
SW=30759 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=582
SW=144866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=582
SW=142667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=600
SW=148465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=582
SW=143133 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=89
SW=9157 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=240
SW=37706 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=124
SW=14269 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=672
SW=161249 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=672
SW=231972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=672
SW=162495 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=236
SW=36805 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=78
SW=7985 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=226
SW=31896 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=136
SW=16416 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=67
SW=9037 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=180
SW=25228 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=95
SW=9155 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=61
SW=6295 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=112
SW=12844 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=167
SW=19591 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=61
SW=6243 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=167
SW=21198 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=600
SW=156961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=192
SW=29596 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=712
SW=165597 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=136
SW=17920 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=672
SW=161255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=112
SW=13853 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=112
SW=19580 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=112
SW=13613 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=61
SW=8686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=124
SW=15611 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=228
SW=35368 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=101
SW=12255 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=89
SW=10453 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=192
SW=30339 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=600
SW=153115 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=600
SW=150812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=582
SW=146494 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=582
SW=143542 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=582
SW=144145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=265
SW=42755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=214
SW=30337 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=78
SW=9832 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=61
SW=11782 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=600
SW=159286 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=600
SW=155620 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=61
SW=7605 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=236
SW=38948 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=564
SW=139301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=222
SW=34986 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=138
SW=16663 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=72
SW=7353 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=124
SW=14451 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=214
SW=32942 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=167
SW=21590 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=124
SW=16451 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=95
SW=11199 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=204
SW=37566 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=67
SW=8578 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=600
SW=152933 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=124
SW=15976 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=167
SW=21365 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=106
SW=18271 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=124
SW=15080 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=600
SW=149627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=101
SW=12179 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=106
SW=13212 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=83
SW=12057 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=224
SW=28833 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=672
SW=157963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=167
SW=21385 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=106
SW=12135 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=83
SW=10572 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=192
SW=30324 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=118
SW=14281 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=600
SW=151968 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=204
SW=37513 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=582
SW=144461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=61
SW=7687 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=106
SW=12983 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=180
SW=24341 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=101
SW=11392 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=600
SW=153920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=67
SW=9180 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=600
SW=153457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=212
SW=32160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=61
SW=9339 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=100
SW=13679 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=101
SW=11862 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=155
SW=18950 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=126
SW=14580 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=206
SW=30242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=78
SW=10072 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=564
SW=136563 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=61
SW=7765 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=138
SW=16582 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=95
SW=11675 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=89
SW=12780 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=89
SW=11077 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=61
SW=7825 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=251
SW=36064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=89
SW=11589 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=83
SW=10271 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=251
SW=36250 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=600
SW=151805 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=185
SW=26321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=61
SW=8231 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=67
SW=8750 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=228
SW=34530 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=582
SW=143297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=600
SW=152515 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=112
SW=14890 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=95
SW=8620 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=61
SW=6064 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=72
SW=9683 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=672
SW=163694 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=136
SW=18825 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=672
SW=164662 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=61
SW=8818 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=100
SW=13275 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=237
SW=34341 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=84
SW=10686 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=61
SW=8300 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=61
SW=7544 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=61
SW=9113 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=228
SW=35360 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=168
SW=23194 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=136
SW=19476 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=72
SW=9205 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=118
SW=14918 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=180
SW=26923 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=61
SW=7942 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=192
SW=30141 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=72
SW=9296 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=124
SW=16109 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=168
SW=24449 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=139
SW=18563 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=228
SW=36444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=564
SW=138383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=118
SW=14559 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=214
SW=33752 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=192
SW=31528 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=236
SW=38200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=112
SW=13976 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=582
SW=144294 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=106
SW=12054 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=95
SW=11046 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=251
SW=38065 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=151
SW=17845 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=78
SW=9988 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=112
SW=15580 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=237
SW=34380 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=132
SW=14374 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=155
SW=20044 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=582
SW=143688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=672
SW=156864 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=61
SW=8249 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=112
SW=14829 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=185
SW=26279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=72
SW=10196 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=204
SW=36092 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=124
SW=16414 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=192
SW=30232 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=240
SW=34089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=180
SW=27921 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=106
SW=11351 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=61
SW=8891 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=582
SW=145829 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=240
SW=35299 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=61
SW=9763 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=124
SW=16059 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=600
SW=154264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=139
SW=16282 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=78
SW=9268 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=124
SW=16328 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=672
SW=161206 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=168
SW=22597 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=204
SW=36540 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=61
SW=8874 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=61
SW=8075 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=167
SW=21706 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=61
SW=7621 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=145
SW=18200 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=61
SW=8303 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=61
SW=8603 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=672
SW=159840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=100
SW=10891 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=692
SW=170572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=237
SW=34539 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=61
SW=8333 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=214
SW=33278 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=692
SW=168616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=126
SW=14649 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=95
SW=9485 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=136
SW=17838 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=89
SW=10707 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=226
SW=34224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=167
SW=22111 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=240
SW=34490 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=228
SW=34564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=61
SW=7882 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=106
SW=14044 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=228
SW=35791 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=124
SW=16091 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=600
SW=152538 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=222
SW=34974 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=138
SW=16999 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=95
SW=11187 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=582
SW=145669 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=61
SW=8730 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=89
SW=12297 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=582
SW=142926 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=61
SW=8026 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=240
SW=36399 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=151
SW=18540 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=83
SW=10800 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=192
SW=30758 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=265
SW=41921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=84
SW=7503 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=67
SW=8237 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=204
SW=36339 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=136
SW=18531 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=126
SW=13725 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=600
SW=160230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=155
SW=20108 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=180
SW=26643 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=61
SW=8454 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=220
SW=30751 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=112
SW=14501 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=145
SW=18192 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=564
SW=137954 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=61
SW=8862 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=95
SW=11608 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=61
SW=8584 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=582
SW=135658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=124
SW=17080 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=672
SW=150063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=192
SW=29292 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=124
SW=15226 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=582
SW=146160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=67
SW=7758 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=192
SW=30094 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=251
SW=37015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=61
SW=8664 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=95
SW=11724 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=228
SW=34900 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=100
SW=12796 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=228
SW=35096 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=240
SW=36773 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=72
SW=10388 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=167
SW=21811 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=185
SW=26108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=564
SW=135771 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=167
SW=21598 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=126
SW=16065 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=61
SW=8458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=72
SW=8762 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=73
SW=8416 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=67
SW=7949 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=251
SW=37054 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=582
SW=146253 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=672
SW=162232 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=95
SW=11057 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=254
SW=41425 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=61
SW=8653 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=234
SW=37903 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=124
SW=13797 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=192
SW=28238 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=600
SW=154301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=95
SW=11754 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=84
SW=10244 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=228
SW=35524 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=185
SW=27399 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=151
SW=17292 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=124
SW=15935 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=138
SW=14858 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=139
SW=17230 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=61
SW=8565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=228
SW=34965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=214
SW=32720 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=214
SW=34005 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=672
SW=162985 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=67
SW=7842 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=61
SW=9500 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=692
SW=171913 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=600
SW=151369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=126
SW=13364 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=564
SW=136709 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=167
SW=21878 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=151
SW=18614 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=180
SW=26979 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=600
SW=152548 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=124
SW=16152 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=61
SW=8193 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=582
SW=146295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=151
SW=18071 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=150
SW=19138 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=124
SW=15268 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=61
SW=7679 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=185
SW=26141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=136
SW=18348 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=124
SW=15574 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=61
SW=7691 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=139
SW=15361 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=89
SW=11356 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=138
SW=16684 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=89
SW=10331 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=226
SW=33682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=73
SW=8538 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=192
SW=31106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=138
SW=15837 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=78
SW=10944 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=151
SW=19523 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=168
SW=23263 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=151
SW=19180 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=600
SW=151977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=228
SW=34266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=84
SW=9620 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=138
SW=15025 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=67
SW=8599 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=61
SW=8469 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=600
SW=150851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=600
SW=151459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=214
SW=32727 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=582
SW=142235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=237
SW=34242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=124
SW=16427 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=73
SW=8834 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=192
SW=30929 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=600
SW=154219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=600
SW=152462 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=600
SW=156086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=600
SW=152286 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=72
SW=7868 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=61
SW=8489 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=72
SW=9645 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=61
SW=9406 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=600
SW=155053 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=61
SW=8635 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=600
SW=153355 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=582
SW=144040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=124
SW=17090 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=672
SW=158542 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=672
SW=161055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=89
SW=11588 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=692
SW=168207 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=124
SW=15694 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=564
SW=136198 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=78
SW=11271 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=692
SW=166760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=67
SW=8795 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=61
SW=7823 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=78
SW=9926 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=692
SW=168265 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=254
SW=41961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=136
SW=19464 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=136
SW=18801 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=78
SW=9056 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=265
SW=41761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=89
SW=10718 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=236
SW=38577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=61
SW=7999 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=180
SW=26635 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=206
SW=27715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=61
SW=8891 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=157
SW=18857 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=61
SW=8027 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=600
SW=153721 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=151
SW=18814 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=72
SW=9233 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=214
SW=32907 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=214
SW=33083 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=672
SW=160897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=89
SW=11067 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=79
SW=8531 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=155
SW=19662 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=95
SW=9155 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=136
SW=17871 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=600
SW=150444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=95
SW=11278 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=672
SW=160378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=672
SW=158748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=61
SW=6968 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=90
SW=7915 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=192
SW=30992 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=139
SW=17789 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=84
SW=10041 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=84
SW=7555 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=582
SW=144927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=151
SW=17991 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=155
SW=19802 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=61
SW=8123 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=155
SW=18584 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=185
SW=25995 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=600
SW=153278 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=155
SW=19678 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=126
SW=14282 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=169
SW=18812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=192
SW=28074 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=112
SW=14118 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=72
SW=9682 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=206
SW=29842 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=206
SW=27507 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=600
SW=152396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=672
SW=161609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=169
SW=20177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=222
SW=34088 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=169
SW=20457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=67
SW=8250 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=180
SW=26227 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=89
SW=12086 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=236
SW=37921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=692
SW=167775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=251
SW=36525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=185
SW=26268 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=67
SW=8590 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=61
SW=7552 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=192
SW=31062 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=61
SW=9111 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=192
SW=30874 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=124
SW=16303 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=61
SW=9105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=162
SW=23412 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=61
SW=7951 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=180
SW=26346 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=138
SW=13848 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=600
SW=154899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=124
SW=16088 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=206
SW=28799 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=89
SW=10886 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=67
SW=7879 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=61
SW=8169 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=72
SW=8803 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=157
SW=19392 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=61
SW=6677 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=89
SW=10280 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=204
SW=37104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=204
SW=36723 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=238
SW=35051 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=61
SW=7918 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=95
SW=11226 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=237
SW=31219 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=67
SW=7935 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=83
SW=10895 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=173
SW=22518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=124
SW=16192 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=138
SW=20015 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=692
SW=171392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=672
SW=160248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=600
SW=154775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=222
SW=34768 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=251
SW=35882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=61
SW=8415 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=83
SW=10605 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=672
SW=159885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=582
SW=145342 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=162
SW=20140 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=251
SW=36499 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=155
SW=20215 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=151
SW=18161 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=124
SW=16865 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=672
SW=159944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=240
SW=35766 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=118
SW=15069 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=206
SW=28425 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=72
SW=8935 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=672
SW=161838 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=150
SW=19900 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=136
SW=19252 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=220
SW=33756 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=157
SW=18712 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=228
SW=35682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=228
SW=33040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=73
SW=8343 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=224
SW=29573 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=118
SW=14275 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=61
SW=12804 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=89
SW=12220 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=185
SW=26457 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=101
SW=9844 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=157
SW=19416 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=144
SW=17885 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=214
SW=32735 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=61
SW=8641 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=72
SW=8596 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=136
SW=18906 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=185
SW=26191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=600
SW=152132 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=78
SW=9568 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=600
SW=154334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=118
SW=14965 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=180
SW=26822 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=96
SW=12945 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=214
SW=33024 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=84
SW=9882 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=72
SW=9646 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=67
SW=8914 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=672
SW=162541 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=192
SW=31426 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=185
SW=25960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=61
SW=8370 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=564
SW=138577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=61
SW=8206 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=582
SW=145313 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=72
SW=9009 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=240
SW=36050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=136
SW=18425 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=72
SW=10500 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=72
SW=10080 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=132
SW=16104 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=192
SW=29209 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=61
SW=8379 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=672
SW=159607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=124
SW=16259 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=672
SW=159196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=106
SW=12621 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=78
SW=9898 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=204
SW=34297 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=600
SW=151535 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=692
SW=170392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=136
SW=19030 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=61
SW=9137 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=672
SW=158497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=226
SW=34145 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=180
SW=28564 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=67
SW=8690 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=600
SW=151970 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=61
SW=8727 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=692
SW=168802 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=169
SW=21024 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=226
SW=33333 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=220
SW=32302 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=582
SW=146315 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=226
SW=32832 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=61
SW=8135 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=206
SW=29790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=61
SW=8551 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=240
SW=37615 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=157
SW=19109 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=672
SW=157465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=192
SW=31323 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=136
SW=18775 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=95
SW=11036 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=672
SW=165050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=61
SW=9155 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=106
SW=12781 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=101
SW=11236 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=124
SW=16411 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=151
SW=19130 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=214
SW=32985 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=672
SW=160884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=173
SW=22452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=672
SW=160949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=61
SW=9004 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=61
SW=8274 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=672
SW=161840 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=72
SW=8861 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=174
SW=27273 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=600
SW=156538 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=192
SW=30327 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=72
SW=9347 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=67
SW=8687 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=251
SW=36475 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=61
SW=8274 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=192
SW=29904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=192
SW=32613 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=118
SW=14268 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=61
SW=7856 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=151
SW=19373 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=61
SW=6218 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=220
SW=33530 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=61
SW=10684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=240
SW=36642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=240
SW=37888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=672
SW=160031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=238
SW=33577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=118
SW=14319 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=222
SW=35841 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=61
SW=8315 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=180
SW=27429 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=95
SW=10839 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=67
SW=8031 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=582
SW=144039 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=95
SW=10535 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=61
SW=7910 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=61
SW=9620 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=112
SW=13484 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=240
SW=37621 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=89
SW=10768 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=89
SW=10582 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=61
SW=8684 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=61
SW=8664 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=61
SW=7873 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=78
SW=10090 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=251
SW=36416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=61
SW=9023 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=61
SW=7738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=672
SW=157577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=582
SW=144934 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=240
SW=35972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=672
SW=161663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=582
SW=145168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=132
SW=15981 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=61
SW=8461 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=600
SW=153361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=206
SW=27053 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=112
SW=13800 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=220
SW=31229 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=151
SW=19345 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=89
SW=11595 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=136
SW=18219 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=138
SW=14849 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=72
SW=10178 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=73
SW=9926 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=157
SW=19493 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=61
SW=8708 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=124
SW=16146 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=600
SW=153322 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=84
SW=10019 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=73
SW=8330 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=582
SW=143029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=72
SW=9217 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=118
SW=15619 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=155
SW=19469 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=61
SW=9124 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=672
SW=158502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=582
SW=144782 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=600
SW=153026 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=61
SW=8618 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=67
SW=9183 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=214
SW=31971 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=67
SW=8985 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=254
SW=42728 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=265
SW=43929 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=61
SW=8310 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=226
SW=32212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=672
SW=164001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=155
SW=19315 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=600
SW=153684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=95
SW=12141 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=73
SW=8909 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=61
SW=9091 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=155
SW=20401 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=124
SW=14948 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=78
SW=10020 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=138
SW=14094 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=61
SW=6482 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=582
SW=133572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=692
SW=167011 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=672
SW=157289 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=61
SW=5975 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=204
SW=35177 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=89
SW=9341 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=214
SW=30025 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=250
SW=34866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=251
SW=35698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=600
SW=151552 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=600
SW=152483 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=157
SW=17014 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=672
SW=158137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=136
SW=16943 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=672
SW=158123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=167
SW=19161 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=564
SW=136818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=692
SW=165944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=61
SW=6387 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=600
SW=149256 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=600
SW=149323 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=78
SW=8017 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=712
SW=177027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=582
SW=141510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=162
SW=20297 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=672
SW=157669 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=155
SW=17591 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=89
SW=8806 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=206
SW=27427 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=118
SW=12822 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=168
SW=21899 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=168
SW=24972 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=222
SW=33253 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=83
SW=9735 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=78
SW=8092 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=168
SW=22315 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=73
SW=6743 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=61
SW=6197 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=100
SW=10301 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=672
SW=160823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=67
SW=6547 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=84
SW=8222 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=61
SW=6474 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=254
SW=39955 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=240
SW=35062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=204
SW=35155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=692
SW=169873 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=124
SW=17910 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=112
SW=12016 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=228
SW=35878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=157
SW=17449 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=67
SW=6654 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=204
SW=33992 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=118
SW=13349 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=61
SW=6598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=672
SW=159622 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=61
SW=6712 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=672
SW=157357 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=95
SW=9981 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=692
SW=167038 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=692
SW=165362 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=124
SW=13682 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=61
SW=6095 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=67
SW=6713 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=61
SW=6461 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=132
SW=14077 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=78
SW=7498 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=61
SW=6996 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=220
SW=29457 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=185
SW=24556 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=138
SW=13864 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=150
SW=19020 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=112
SW=12568 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=168
SW=21236 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=214
SW=30976 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=214
SW=30467 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=78
SW=7892 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=214
SW=30332 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=78
SW=7697 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=600
SW=149306 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=61
SW=6632 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=162
SW=20897 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=61
SW=6169 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=83
SW=9395 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=83
SW=8937 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=236
SW=36166 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=124
SW=14136 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=72
SW=7574 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=672
SW=161589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=173
SW=19290 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=61
SW=7152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=151
SW=16201 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=180
SW=25712 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=564
SW=135301 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=254
SW=43041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=167
SW=23242 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=101
SW=9800 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=124
SW=13149 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=61
SW=6569 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=204
SW=34463 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=139
SW=16088 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=139
SW=15825 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=192
SW=27759 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=61
SW=6425 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=238
SW=31818 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=106
SW=11149 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=78
SW=7686 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=185
SW=24107 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=206
SW=27435 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=84
SW=9036 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=83
SW=8939 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=564
SW=133878 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=61
SW=6536 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=61
SW=6185 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=564
SW=136609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=600
SW=150242 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=61
SW=6245 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=192
SW=27670 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=61
SW=6225 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=61
SW=6644 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=251
SW=38013 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=61
SW=6982 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=139
SW=14941 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=672
SW=161387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=250
SW=35319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=67
SW=6416 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=84
SW=8586 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=192
SW=27855 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=226
SW=32282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=124
SW=13700 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=61
SW=5776 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=582
SW=140509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=124
SW=14809 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=582
SW=141872 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=83
SW=10750 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=236
SW=38475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=61
SW=8198 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=251
SW=35464 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=222
SW=35240 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=61
SW=8014 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=251
SW=35465 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=61
SW=6957 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=600
SW=150760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=95
SW=9324 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=206
SW=27321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=61
SW=7030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=214
SW=30747 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=192
SW=28301 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=61
SW=6089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=61
SW=6292 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=582
SW=143025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=61
SW=10585 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=251
SW=36870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=672
SW=160030 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=72
SW=7430 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=251
SW=35088 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=192
SW=27832 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=600
SW=218235 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=600
SW=156676 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=61
SW=6699 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=192
SW=28256 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=89
SW=8846 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=192
SW=28448 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=214
SW=30889 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=222
SW=33523 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=192
SW=28078 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=237
SW=31449 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=162
SW=20027 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=222
SW=34101 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=61
SW=5884 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=212
SW=26956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=222
SW=33086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=61
SW=6294 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=61
SW=6155 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=151
SW=17952 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=155
SW=17872 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=600
SW=149392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=112
SW=12323 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=72
SW=8389 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=600
SW=149884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=112
SW=14544 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=220
SW=32240 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=61
SW=7718 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=61
SW=8136 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=192
SW=30844 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=136
SW=18085 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=72
SW=9858 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=582
SW=142031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=265
SW=41649 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=265
SW=41190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=72
SW=7075 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=240
SW=33897 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=61
SW=6425 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=61
SW=6037 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=61
SW=6664 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=582
SW=145394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=600
SW=162380 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=228
SW=36094 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=600
SW=150688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=151
SW=16991 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=78
SW=7777 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=72
SW=7650 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=672
SW=158646 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=89
SW=10445 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=222
SW=34388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=564
SW=139945 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=78
SW=7409 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=89
SW=9370 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=206
SW=27764 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=228
SW=32564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=83
SW=9115 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=180
SW=25592 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=582
SW=142501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=226
SW=32187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=67
SW=7038 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=692
SW=168634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=107
SW=9454 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=214
SW=31054 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=192
SW=27564 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=180
SW=25505 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=73
SW=6560 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=61
SW=6387 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=214
SW=30219 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=72
SW=7800 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=212
SW=28007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=692
SW=168698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=61
SW=6105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=162
SW=20961 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=236
SW=37180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=112
SW=13729 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=180
SW=24997 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=251
SW=34795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=600
SW=150572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=124
SW=19951 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=144
SW=15434 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=124
SW=15008 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=180
SW=24016 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=204
SW=33354 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=67
SW=6525 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=95
SW=9287 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=124
SW=14710 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=67
SW=6202 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=95
SW=9171 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=78
SW=7823 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=692
SW=166962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=169
SW=18989 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=124
SW=13983 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=118
SW=12548 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=214
SW=30380 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=126
SW=12014 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=167
SW=19771 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 


==> results/spec_auction_zed_2_june.txt <==
Running Auction Accelerator
auction-cpp/resources/test_problems8bit/rewards2051.csv
 rows=25 cols=39
Cycles=511
SW=2826502 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1904.csv
 rows=26 cols=40
Cycles=528
SW=3012111 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2444.csv
 rows=1 cols=1
Cycles=68
SW=45609 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards640.csv
 rows=4 cols=5
Cycles=92
SW=125545 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards850.csv
 rows=9 cols=18
Cycles=200
SW=570786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards833.csv
 rows=8 cols=17
Cycles=187
SW=519798 ns
SW Assignments= -1 7 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2375.csv
 rows=8 cols=12
Cycles=153
SW=420744 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards904.csv
 rows=8 cols=17
Cycles=188
SW=528766 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1416.csv
 rows=6 cols=7
Cycles=109
SW=195295 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2159.csv
 rows=3 cols=4
Cycles=95
SW=96979 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards827.csv
 rows=8 cols=17
Cycles=188
SW=522633 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1689.csv
 rows=26 cols=40
Cycles=527
SW=3014300 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1927.csv
 rows=24 cols=38
Cycles=495
SW=2705215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards382.csv
 rows=9 cols=17
Cycles=197
SW=571468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1694.csv
 rows=27 cols=41
Cycles=598
SW=3207667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2230.csv
 rows=3 cols=4
Cycles=85
SW=99961 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2063.csv
 rows=26 cols=40
Cycles=527
SW=3012794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2471.csv
 rows=6 cols=11
Cycles=137
SW=319187 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1063.csv
 rows=3 cols=5
Cycles=89
SW=100939 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2096.csv
 rows=27 cols=41
Cycles=598
SW=3150981 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2029.csv
 rows=28 cols=42
Cycles=616
SW=3427851 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards351.csv
 rows=9 cols=17
Cycles=196
SW=580963 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards50.csv
 rows=4 cols=5
Cycles=93
SW=127873 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards49.csv
 rows=3 cols=6
Cycles=94
SW=100813 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1169.csv
 rows=6 cols=9
Cycles=129
SW=218365 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards553.csv
 rows=1 cols=2
Cycles=71
SW=41868 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards682.csv
 rows=1 cols=1
Cycles=67
SW=40860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards688.csv
 rows=1 cols=1
Cycles=68
SW=41181 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1453.csv
 rows=2 cols=4
Cycles=82
SW=70237 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1018.csv
 rows=7 cols=15
Cycles=157
SW=387435 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards643.csv
 rows=3 cols=4
Cycles=85
SW=94396 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards264.csv
 rows=1 cols=2
Cycles=71
SW=43846 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards396.csv
 rows=10 cols=18
Cycles=208
SW=656996 ns
SW Assignments= -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1119.csv
 rows=7 cols=10
Cycles=137
SW=261527 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2074.csv
 rows=25 cols=39
Cycles=512
SW=2838316 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1093.csv
 rows=3 cols=6
Cycles=94
SW=106795 ns
SW Assignments= -1 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2442.csv
 rows=1 cols=1
Cycles=68
SW=39271 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards936.csv
 rows=4 cols=6
Cycles=96
SW=132276 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards561.csv
 rows=1 cols=1
Cycles=67
SW=40795 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards58.csv
 rows=1 cols=1
Cycles=67
SW=40239 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1989.csv
 rows=25 cols=39
Cycles=513
SW=2825903 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2163.csv
 rows=2 cols=3
Cycles=79
SW=64446 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1971.csv
 rows=26 cols=40
Cycles=528
SW=3088794 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1799.csv
 rows=25 cols=39
Cycles=511
SW=2823133 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards777.csv
 rows=4 cols=9
Cycles=117
SW=157531 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards48.csv
 rows=2 cols=3
Cycles=79
SW=64743 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1377.csv
 rows=5 cols=6
Cycles=119
SW=156398 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1438.csv
 rows=3 cols=5
Cycles=89
SW=145993 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards664.csv
 rows=1 cols=1
Cycles=66
SW=40665 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1918.csv
 rows=26 cols=40
Cycles=529
SW=3006522 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1145.csv
 rows=2 cols=3
Cycles=78
SW=66105 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards247.csv
 rows=1 cols=1
Cycles=67
SW=41436 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards572.csv
 rows=2 cols=2
Cycles=74
SW=62785 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards285.csv
 rows=8 cols=18
Cycles=192
SW=526443 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards545.csv
 rows=1 cols=1
Cycles=67
SW=39900 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2192.csv
 rows=7 cols=12
Cycles=146
SW=345911 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1559.csv
 rows=10 cols=21
Cycles=231
SW=720068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1080.csv
 rows=1 cols=1
Cycles=68
SW=40431 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2283.csv
 rows=10 cols=14
Cycles=171
SW=466764 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1317.csv
 rows=6 cols=7
Cycles=108
SW=193498 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1575.csv
 rows=10 cols=21
Cycles=232
SW=720221 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards696.csv
 rows=1 cols=1
Cycles=67
SW=40648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1399.csv
 rows=5 cols=6
Cycles=114
SW=159151 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards897.csv
 rows=8 cols=17
Cycles=188
SW=520926 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards823.csv
 rows=8 cols=17
Cycles=188
SW=521622 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1773.csv
 rows=25 cols=39
Cycles=511
SW=2823104 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1680.csv
 rows=27 cols=41
Cycles=599
SW=3205171 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1648.csv
 rows=1 cols=1
Cycles=66
SW=42039 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1920.csv
 rows=26 cols=40
Cycles=528
SW=3020127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1590.csv
 rows=7 cols=18
Cycles=185
SW=457299 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2006.csv
 rows=26 cols=40
Cycles=529
SW=3033153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1050.csv
 rows=7 cols=15
Cycles=158
SW=386366 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1496.csv
 rows=9 cols=20
Cycles=208
SW=589630 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2460.csv
 rows=5 cols=10
Cycles=126
SW=194195 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2274.csv
 rows=9 cols=13
Cycles=163
SW=392105 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1373.csv
 rows=1 cols=1
Cycles=68
SW=40452 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1192.csv
 rows=6 cols=9
Cycles=129
SW=220202 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1038.csv
 rows=7 cols=15
Cycles=157
SW=390750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2339.csv
 rows=9 cols=13
Cycles=162
SW=395355 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1940.csv
 rows=27 cols=41
Cycles=598
SW=3162589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2480.csv
 rows=5 cols=7
Cycles=104
SW=171886 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1183.csv
 rows=6 cols=9
Cycles=128
SW=272312 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2528.csv
 rows=1 cols=1
Cycles=67
SW=40365 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1525.csv
 rows=9 cols=20
Cycles=219
SW=605468 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2218.csv
 rows=1 cols=1
Cycles=68
SW=40971 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2280.csv
 rows=10 cols=14
Cycles=172
SW=466035 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2043.csv
 rows=27 cols=41
Cycles=599
SW=3188587 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards895.csv
 rows=9 cols=18
Cycles=200
SW=593300 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1327.csv
 rows=7 cols=8
Cycles=117
SW=240751 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards670.csv
 rows=1 cols=1
Cycles=68
SW=40851 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1291.csv
 rows=7 cols=8
Cycles=117
SW=240899 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards233.csv
 rows=1 cols=1
Cycles=68
SW=40600 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards197.csv
 rows=6 cols=11
Cycles=136
SW=244208 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards617.csv
 rows=7 cols=13
Cycles=150
SW=311639 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards271.csv
 rows=1 cols=1
Cycles=66
SW=39930 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1558.csv
 rows=9 cols=20
Cycles=209
SW=598348 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards961.csv
 rows=4 cols=6
Cycles=96
SW=131632 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2059.csv
 rows=26 cols=40
Cycles=529
SW=3009470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards192.csv
 rows=6 cols=11
Cycles=136
SW=247114 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2299.csv
 rows=10 cols=14
Cycles=172
SW=462519 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1735.csv
 rows=26 cols=40
Cycles=528
SW=3068888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2216.csv
 rows=1 cols=1
Cycles=68
SW=40282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards465.csv
 rows=10 cols=16
Cycles=181
SW=598714 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1164.csv
 rows=6 cols=9
Cycles=127
SW=218126 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1820.csv
 rows=27 cols=41
Cycles=598
SW=3222145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards529.csv
 rows=1 cols=2
Cycles=71
SW=44298 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2139.csv
 rows=26 cols=40
Cycles=528
SW=3012561 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1837.csv
 rows=27 cols=41
Cycles=599
SW=3244027 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1812.csv
 rows=25 cols=39
Cycles=512
SW=2812753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards838.csv
 rows=8 cols=17
Cycles=189
SW=524974 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1818.csv
 rows=27 cols=41
Cycles=599
SW=3161163 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards32.csv
 rows=1 cols=1
Cycles=67
SW=42532 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1650.csv
 rows=2 cols=3
Cycles=78
SW=67672 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1670.csv
 rows=28 cols=42
Cycles=615
SW=3436827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1781.csv
 rows=25 cols=39
Cycles=513
SW=2823688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards39.csv
 rows=1 cols=2
Cycles=71
SW=45628 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards884.csv
 rows=8 cols=17
Cycles=187
SW=527079 ns
SW Assignments= 3 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1058.csv
 rows=4 cols=6
Cycles=96
SW=135811 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2390.csv
 rows=10 cols=14
Cycles=172
SW=462732 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1214.csv
 rows=1 cols=1
Cycles=68
SW=41575 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1715.csv
 rows=27 cols=41
Cycles=599
SW=3155371 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2507.csv
 rows=2 cols=3
Cycles=78
SW=67269 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards370.csv
 rows=10 cols=18
Cycles=208
SW=652162 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards194.csv
 rows=6 cols=11
Cycles=135
SW=244583 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards64.csv
 rows=1 cols=2
Cycles=70
SW=42705 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1477.csv
 rows=8 cols=19
Cycles=196
SW=543190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1174.csv
 rows=7 cols=10
Cycles=138
SW=265817 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards756.csv
 rows=3 cols=4
Cycles=86
SW=95731 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards207.csv
 rows=6 cols=11
Cycles=137
SW=244898 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2129.csv
 rows=24 cols=38
Cycles=497
SW=2767060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards24.csv
 rows=1 cols=1
Cycles=68
SW=41307 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards771.csv
 rows=2 cols=4
Cycles=83
SW=68730 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards190.csv
 rows=6 cols=11
Cycles=136
SW=245158 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards89.csv
 rows=1 cols=1
Cycles=66
SW=40197 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1173.csv
 rows=5 cols=8
Cycles=109
SW=177967 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2251.csv
 rows=1 cols=1
Cycles=67
SW=39801 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1133.csv
 rows=7 cols=10
Cycles=138
SW=266303 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards989.csv
 rows=1 cols=2
Cycles=71
SW=42862 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards659.csv
 rows=3 cols=5
Cycles=89
SW=96703 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards951.csv
 rows=3 cols=5
Cycles=89
SW=98218 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1200.csv
 rows=5 cols=8
Cycles=108
SW=178810 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards155.csv
 rows=3 cols=3
Cycles=82
SW=88519 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2110.csv
 rows=25 cols=39
Cycles=513
SW=2839937 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards167.csv
 rows=2 cols=3
Cycles=79
SW=67479 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1513.csv
 rows=8 cols=19
Cycles=197
SW=549397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards885.csv
 rows=8 cols=17
Cycles=188
SW=532090 ns
SW Assignments= 2 -1 3 -1 -1 -1 -1 -1 -1 0 1 -1 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards612.csv
 rows=6 cols=12
Cycles=150
SW=251060 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards634.csv
 rows=6 cols=12
Cycles=140
SW=249944 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1889.csv
 rows=26 cols=40
Cycles=527
SW=3028361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards660.csv
 rows=3 cols=5
Cycles=106
SW=100690 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards341.csv
 rows=1 cols=1
Cycles=67
SW=39552 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2229.csv
 rows=3 cols=5
Cycles=90
SW=99856 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2518.csv
 rows=1 cols=1
Cycles=67
SW=41055 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1756.csv
 rows=25 cols=39
Cycles=513
SW=2884060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2004.csv
 rows=25 cols=39
Cycles=513
SW=2817424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards10.csv
 rows=1 cols=1
Cycles=67
SW=41127 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards113.csv
 rows=7 cols=13
Cycles=151
SW=315483 ns
SW Assignments= -1 -1 -1 -1 -1 4 0 1 2 3 -1 5 6 
auction-cpp/resources/test_problems8bit/rewards2482.csv
 rows=5 cols=7
Cycles=104
SW=166213 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2133.csv
 rows=25 cols=39
Cycles=512
SW=2825671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards654.csv
 rows=3 cols=5
Cycles=89
SW=102555 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1898.csv
 rows=25 cols=39
Cycles=512
SW=2878624 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards309.csv
 rows=8 cols=18
Cycles=192
SW=536116 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1374.csv
 rows=1 cols=1
Cycles=67
SW=40647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards780.csv
 rows=4 cols=9
Cycles=117
SW=160171 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2023.csv
 rows=26 cols=40
Cycles=533
SW=3019391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1702.csv
 rows=25 cols=39
Cycles=513
SW=2812648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1426.csv
 rows=1 cols=1
Cycles=67
SW=41010 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards183.csv
 rows=1 cols=1
Cycles=68
SW=40446 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2070.csv
 rows=27 cols=41
Cycles=597
SW=3209737 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1874.csv
 rows=25 cols=39
Cycles=512
SW=2840719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards361.csv
 rows=10 cols=18
Cycles=208
SW=649129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2373.csv
 rows=8 cols=12
Cycles=152
SW=341666 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1175.csv
 rows=5 cols=8
Cycles=108
SW=219304 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards996.csv
 rows=1 cols=1
Cycles=67
SW=39888 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2138.csv
 rows=27 cols=41
Cycles=598
SW=3156279 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1486.csv
 rows=9 cols=20
Cycles=218
SW=601525 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1796.csv
 rows=25 cols=39
Cycles=511
SW=2824396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1273.csv
 rows=6 cols=7
Cycles=108
SW=195785 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards236.csv
 rows=2 cols=2
Cycles=74
SW=62482 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards63.csv
 rows=1 cols=1
Cycles=68
SW=40239 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2207.csv
 rows=7 cols=12
Cycles=146
SW=304565 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1490.csv
 rows=9 cols=20
Cycles=207
SW=591601 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards956.csv
 rows=4 cols=6
Cycles=96
SW=127318 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1304.csv
 rows=6 cols=7
Cycles=108
SW=194765 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards251.csv
 rows=1 cols=1
Cycles=68
SW=39258 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards802.csv
 rows=6 cols=11
Cycles=136
SW=292199 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1504.csv
 rows=7 cols=18
Cycles=197
SW=447876 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1115.csv
 rows=7 cols=10
Cycles=139
SW=262346 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards686.csv
 rows=1 cols=1
Cycles=68
SW=40725 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards535.csv
 rows=2 cols=2
Cycles=75
SW=64690 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1180.csv
 rows=6 cols=9
Cycles=127
SW=219323 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2472.csv
 rows=7 cols=12
Cycles=146
SW=304199 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards871.csv
 rows=8 cols=17
Cycles=187
SW=526030 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1000.csv
 rows=7 cols=15
Cycles=158
SW=389357 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2148.csv
 rows=27 cols=41
Cycles=599
SW=3199831 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards45.csv
 rows=5 cols=8
Cycles=108
SW=185291 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards899.csv
 rows=9 cols=18
Cycles=200
SW=575383 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1957.csv
 rows=27 cols=41
Cycles=598
SW=3236509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1276.csv
 rows=6 cols=7
Cycles=108
SW=197308 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards907.csv
 rows=9 cols=18
Cycles=200
SW=573192 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards928.csv
 rows=5 cols=7
Cycles=104
SW=162229 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1725.csv
 rows=26 cols=40
Cycles=527
SW=3003437 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1729.csv
 rows=26 cols=40
Cycles=529
SW=3002285 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards762.csv
 rows=1 cols=1
Cycles=67
SW=41401 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1090.csv
 rows=3 cols=6
Cycles=94
SW=103189 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1649.csv
 rows=3 cols=4
Cycles=85
SW=96859 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1583.csv
 rows=10 cols=21
Cycles=231
SW=721130 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2426.csv
 rows=10 cols=14
Cycles=173
SW=466368 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1030.csv
 rows=7 cols=15
Cycles=158
SW=391626 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards416.csv
 rows=1 cols=2
Cycles=72
SW=43422 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards399.csv
 rows=10 cols=18
Cycles=207
SW=650959 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards239.csv
 rows=2 cols=2
Cycles=74
SW=63319 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards149.csv
 rows=3 cols=3
Cycles=81
SW=89401 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards189.csv
 rows=6 cols=11
Cycles=137
SW=243772 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2143.csv
 rows=25 cols=39
Cycles=513
SW=2904185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards438.csv
 rows=2 cols=4
Cycles=83
SW=71722 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1545.csv
 rows=9 cols=20
Cycles=220
SW=606010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards329.csv
 rows=1 cols=1
Cycles=68
SW=39681 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1821.csv
 rows=27 cols=41
Cycles=598
SW=3163971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1206.csv
 rows=6 cols=9
Cycles=128
SW=224701 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2046.csv
 rows=26 cols=40
Cycles=527
SW=3034185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1224.csv
 rows=1 cols=1
Cycles=68
SW=41037 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1526.csv
 rows=9 cols=20
Cycles=219
SW=600274 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards276.csv
 rows=8 cols=18
Cycles=192
SW=532816 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards347.csv
 rows=1 cols=1
Cycles=67
SW=40623 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1712.csv
 rows=26 cols=40
Cycles=529
SW=3008688 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1148.csv
 rows=2 cols=3
Cycles=78
SW=66727 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2053.csv
 rows=25 cols=39
Cycles=512
SW=2861353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1266.csv
 rows=6 cols=7
Cycles=108
SW=198193 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2077.csv
 rows=27 cols=41
Cycles=599
SW=3147945 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards921.csv
 rows=3 cols=5
Cycles=102
SW=102196 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2498.csv
 rows=2 cols=3
Cycles=79
SW=65698 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1177.csv
 rows=5 cols=8
Cycles=109
SW=232364 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards40.csv
 rows=1 cols=1
Cycles=67
SW=41704 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1228.csv
 rows=7 cols=8
Cycles=117
SW=241151 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1912.csv
 rows=27 cols=41
Cycles=598
SW=3179379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2515.csv
 rows=1 cols=2
Cycles=71
SW=43401 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards613.csv
 rows=6 cols=12
Cycles=141
SW=253414 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1388.csv
 rows=5 cols=6
Cycles=100
SW=159577 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2345.csv
 rows=11 cols=15
Cycles=183
SW=582238 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards745.csv
 rows=2 cols=2
Cycles=74
SW=61944 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2488.csv
 rows=5 cols=7
Cycles=104
SW=166984 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards2189.csv
 rows=6 cols=11
Cycles=136
SW=247495 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards651.csv
 rows=3 cols=5
Cycles=89
SW=97576 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1697.csv
 rows=27 cols=41
Cycles=599
SW=3155349 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards245.csv
 rows=2 cols=2
Cycles=74
SW=63367 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1336.csv
 rows=8 cols=9
Cycles=141
SW=287684 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1371.csv
 rows=1 cols=1
Cycles=66
SW=40881 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1722.csv
 rows=26 cols=40
Cycles=527
SW=3012429 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1042.csv
 rows=7 cols=15
Cycles=158
SW=390806 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards620.csv
 rows=7 cols=13
Cycles=151
SW=312068 ns
SW Assignments= -1 2 -1 6 -1 -1 0 1 -1 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards715.csv
 rows=1 cols=1
Cycles=66
SW=40377 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1543.csv
 rows=9 cols=20
Cycles=207
SW=604396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2501.csv
 rows=2 cols=2
Cycles=75
SW=63366 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1334.csv
 rows=7 cols=8
Cycles=117
SW=243659 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1705.csv
 rows=28 cols=42
Cycles=617
SW=3391010 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards882.csv
 rows=8 cols=17
Cycles=189
SW=528106 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards915.csv
 rows=3 cols=5
Cycles=101
SW=97218 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1888.csv
 rows=27 cols=41
Cycles=598
SW=3189577 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2401.csv
 rows=9 cols=13
Cycles=161
SW=398447 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1489.csv
 rows=9 cols=20
Cycles=209
SW=591169 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1615.csv
 rows=9 cols=20
Cycles=209
SW=594394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards782.csv
 rows=5 cols=10
Cycles=127
SW=198106 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1120.csv
 rows=7 cols=10
Cycles=138
SW=263504 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1647.csv
 rows=8 cols=19
Cycles=209
SW=551272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2412.csv
 rows=9 cols=13
Cycles=162
SW=389904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards273.csv
 rows=2 cols=3
Cycles=78
SW=66357 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards26.csv
 rows=1 cols=2
Cycles=71
SW=43194 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards388.csv
 rows=9 cols=17
Cycles=197
SW=571966 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2470.csv
 rows=6 cols=11
Cycles=135
SW=244169 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2474.csv
 rows=5 cols=10
Cycles=126
SW=197915 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards443.csv
 rows=2 cols=4
Cycles=82
SW=70446 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards93.csv
 rows=1 cols=1
Cycles=68
SW=41137 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards926.csv
 rows=5 cols=7
Cycles=104
SW=166028 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1778.csv
 rows=26 cols=40
Cycles=529
SW=3018665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards630.csv
 rows=6 cols=12
Cycles=141
SW=254054 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2399.csv
 rows=10 cols=14
Cycles=172
SW=464220 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards567.csv
 rows=2 cols=2
Cycles=74
SW=62605 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards109.csv
 rows=1 cols=1
Cycles=68
SW=40260 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards340.csv
 rows=1 cols=1
Cycles=66
SW=39571 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1265.csv
 rows=6 cols=7
Cycles=108
SW=196325 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1994.csv
 rows=26 cols=40
Cycles=528
SW=3014138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2328.csv
 rows=9 cols=13
Cycles=162
SW=399408 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2295.csv
 rows=9 cols=13
Cycles=162
SW=390569 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2360.csv
 rows=10 cols=14
Cycles=172
SW=465069 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards698.csv
 rows=2 cols=2
Cycles=74
SW=62326 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1922.csv
 rows=26 cols=40
Cycles=528
SW=3022562 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards987.csv
 rows=1 cols=2
Cycles=70
SW=43717 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1868.csv
 rows=28 cols=42
Cycles=616
SW=3420614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards905.csv
 rows=8 cols=17
Cycles=188
SW=526354 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards549.csv
 rows=2 cols=3
Cycles=79
SW=65199 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards123.csv
 rows=6 cols=12
Cycles=139
SW=252572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards463.csv
 rows=2 cols=2
Cycles=74
SW=62157 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1391.csv
 rows=5 cols=6
Cycles=100
SW=159425 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1257.csv
 rows=6 cols=7
Cycles=108
SW=196645 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards525.csv
 rows=1 cols=3
Cycles=75
SW=45105 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1877.csv
 rows=26 cols=40
Cycles=529
SW=3014108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards312.csv
 rows=7 cols=17
Cycles=180
SW=447792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1800.csv
 rows=27 cols=41
Cycles=599
SW=3211801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards275.csv
 rows=8 cols=18
Cycles=192
SW=505338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1411.csv
 rows=5 cols=6
Cycles=100
SW=159922 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1187.csv
 rows=6 cols=9
Cycles=129
SW=221347 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1104.csv
 rows=7 cols=10
Cycles=139
SW=262351 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards722.csv
 rows=1 cols=1
Cycles=67
SW=39231 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards87.csv
 rows=1 cols=1
Cycles=68
SW=40264 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1250.csv
 rows=7 cols=8
Cycles=116
SW=241349 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1897.csv
 rows=26 cols=40
Cycles=528
SW=3057879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1654.csv
 rows=26 cols=40
Cycles=528
SW=3010916 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards126.csv
 rows=4 cols=6
Cycles=96
SW=133660 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2437.csv
 rows=1 cols=1
Cycles=68
SW=40786 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards249.csv
 rows=1 cols=3
Cycles=76
SW=45243 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1008.csv
 rows=7 cols=15
Cycles=158
SW=440712 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1931.csv
 rows=28 cols=42
Cycles=616
SW=3396698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1069.csv
 rows=1 cols=2
Cycles=70
SW=44400 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards133.csv
 rows=2 cols=2
Cycles=74
SW=63426 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards36.csv
 rows=1 cols=2
Cycles=71
SW=42726 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1976.csv
 rows=25 cols=39
Cycles=513
SW=2840959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1981.csv
 rows=26 cols=40
Cycles=527
SW=3015620 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1533.csv
 rows=9 cols=20
Cycles=220
SW=610379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards452.csv
 rows=1 cols=1
Cycles=68
SW=41787 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2032.csv
 rows=25 cols=39
Cycles=521
SW=2821264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1701.csv
 rows=25 cols=39
Cycles=513
SW=2861149 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2495.csv
 rows=1 cols=1
Cycles=66
SW=42558 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1344.csv
 rows=7 cols=8
Cycles=116
SW=242834 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2149.csv
 rows=25 cols=39
Cycles=513
SW=2820028 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2459.csv
 rows=7 cols=12
Cycles=146
SW=303920 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1052.csv
 rows=7 cols=15
Cycles=158
SW=387423 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards173.csv
 rows=1 cols=1
Cycles=67
SW=40125 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1271.csv
 rows=7 cols=8
Cycles=116
SW=241742 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1560.csv
 rows=9 cols=20
Cycles=209
SW=600127 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2452.csv
 rows=1 cols=1
Cycles=68
SW=40698 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2427.csv
 rows=8 cols=12
Cycles=151
SW=330570 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1973.csv
 rows=25 cols=39
Cycles=513
SW=2879162 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1623.csv
 rows=9 cols=20
Cycles=219
SW=608041 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards726.csv
 rows=1 cols=1
Cycles=66
SW=41220 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2055.csv
 rows=27 cols=41
Cycles=598
SW=3159201 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards878.csv
 rows=9 cols=18
Cycles=201
SW=572775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards781.csv
 rows=6 cols=11
Cycles=147
SW=242527 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards955.csv
 rows=4 cols=6
Cycles=96
SW=131391 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards629.csv
 rows=5 cols=11
Cycles=131
SW=211541 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards998.csv
 rows=7 cols=15
Cycles=157
SW=386991 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards153.csv
 rows=3 cols=3
Cycles=81
SW=88848 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards240.csv
 rows=1 cols=1
Cycles=68
SW=40179 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2134.csv
 rows=25 cols=39
Cycles=512
SW=2841745 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards96.csv
 rows=1 cols=1
Cycles=68
SW=42660 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1478.csv
 rows=9 cols=20
Cycles=220
SW=601022 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1876.csv
 rows=25 cols=39
Cycles=513
SW=2847952 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1338.csv
 rows=7 cols=8
Cycles=116
SW=241931 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1814.csv
 rows=25 cols=39
Cycles=512
SW=2817361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2201.csv
 rows=7 cols=12
Cycles=146
SW=305585 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2309.csv
 rows=9 cols=13
Cycles=163
SW=389105 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards187.csv
 rows=1 cols=2
Cycles=71
SW=44178 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards954.csv
 rows=3 cols=5
Cycles=117
SW=95541 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1433.csv
 rows=1 cols=1
Cycles=67
SW=40965 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards836.csv
 rows=9 cols=18
Cycles=200
SW=583000 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1746.csv
 rows=28 cols=42
Cycles=617
SW=3370973 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1564.csv
 rows=9 cols=20
Cycles=219
SW=609199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards14.csv
 rows=1 cols=1
Cycles=68
SW=41770 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards332.csv
 rows=1 cols=2
Cycles=70
SW=43491 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards806.csv
 rows=4 cols=9
Cycles=116
SW=156646 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1939.csv
 rows=27 cols=41
Cycles=598
SW=3158328 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1594.csv
 rows=10 cols=21
Cycles=220
SW=707063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards278.csv
 rows=7 cols=17
Cycles=180
SW=448614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards786.csv
 rows=5 cols=10
Cycles=126
SW=194452 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards575.csv
 rows=3 cols=3
Cycles=82
SW=88795 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2321.csv
 rows=10 cols=14
Cycles=171
SW=459990 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards482.csv
 rows=10 cols=16
Cycles=180
SW=602224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2503.csv
 rows=2 cols=2
Cycles=74
SW=62518 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards714.csv
 rows=1 cols=1
Cycles=67
SW=39657 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1741.csv
 rows=26 cols=40
Cycles=529
SW=3028761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1637.csv
 rows=10 cols=21
Cycles=231
SW=715616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1012.csv
 rows=7 cols=15
Cycles=158
SW=386963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1871.csv
 rows=26 cols=40
Cycles=528
SW=3035097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2248.csv
 rows=1 cols=1
Cycles=67
SW=39969 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1721.csv
 rows=26 cols=40
Cycles=528
SW=3052590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards73.csv
 rows=2 cols=2
Cycles=75
SW=64602 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards533.csv
 rows=2 cols=2
Cycles=74
SW=63243 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards784.csv
 rows=5 cols=10
Cycles=144
SW=193681 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1630.csv
 rows=10 cols=21
Cycles=221
SW=710485 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards372.csv
 rows=9 cols=17
Cycles=196
SW=570931 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards906.csv
 rows=8 cols=17
Cycles=188
SW=525420 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards929.csv
 rows=3 cols=5
Cycles=100
SW=100497 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards658.csv
 rows=3 cols=5
Cycles=90
SW=101740 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards220.csv
 rows=2 cols=4
Cycles=83
SW=74568 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards968.csv
 rows=3 cols=4
Cycles=85
SW=96046 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1239.csv
 rows=6 cols=7
Cycles=108
SW=195592 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2439.csv
 rows=1 cols=1
Cycles=67
SW=40107 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1098.csv
 rows=2 cols=5
Cycles=86
SW=73287 ns
SW Assignments= 0 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2205.csv
 rows=7 cols=12
Cycles=145
SW=301676 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards80.csv
 rows=6 cols=10
Cycles=133
SW=234890 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1429.csv
 rows=1 cols=1
Cycles=68
SW=40020 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards939.csv
 rows=4 cols=6
Cycles=96
SW=131665 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards1980.csv
 rows=27 cols=41
Cycles=599
SW=3247870 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards456.csv
 rows=1 cols=1
Cycles=66
SW=44163 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards65.csv
 rows=1 cols=2
Cycles=72
SW=42705 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1534.csv
 rows=9 cols=20
Cycles=219
SW=606470 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards175.csv
 rows=1 cols=1
Cycles=66
SW=41616 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards947.csv
 rows=4 cols=6
Cycles=96
SW=132670 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards548.csv
 rows=1 cols=1
Cycles=67
SW=39852 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1819.csv
 rows=27 cols=41
Cycles=598
SW=3224701 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards766.csv
 rows=1 cols=1
Cycles=67
SW=41245 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards411.csv
 rows=10 cols=18
Cycles=209
SW=650681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards144.csv
 rows=1 cols=1
Cycles=68
SW=40686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards9.csv
 rows=1 cols=2
Cycles=72
SW=43033 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards405.csv
 rows=10 cols=18
Cycles=208
SW=652483 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards902.csv
 rows=8 cols=17
Cycles=189
SW=524613 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1578.csv
 rows=9 cols=20
Cycles=219
SW=605956 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1422.csv
 rows=1 cols=2
Cycles=71
SW=41646 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards633.csv
 rows=5 cols=11
Cycles=130
SW=264992 ns
SW Assignments= -1 3 -1 4 -1 -1 0 1 2 -1 -1 
auction-cpp/resources/test_problems8bit/rewards2257.csv
 rows=10 cols=14
Cycles=173
SW=466881 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2505.csv
 rows=1 cols=2
Cycles=71
SW=43272 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards576.csv
 rows=3 cols=3
Cycles=81
SW=86785 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards967.csv
 rows=4 cols=5
Cycles=92
SW=124450 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards919.csv
 rows=4 cols=6
Cycles=96
SW=130410 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2035.csv
 rows=26 cols=40
Cycles=529
SW=3019730 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1108.csv
 rows=7 cols=10
Cycles=139
SW=306254 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards191.csv
 rows=6 cols=11
Cycles=137
SW=247760 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1535.csv
 rows=9 cols=20
Cycles=209
SW=598616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1261.csv
 rows=7 cols=8
Cycles=117
SW=236162 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1784.csv
 rows=27 cols=41
Cycles=599
SW=3178899 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards594.csv
 rows=3 cols=3
Cycles=81
SW=86259 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards539.csv
 rows=1 cols=1
Cycles=67
SW=41647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards763.csv
 rows=1 cols=1
Cycles=68
SW=41289 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards937.csv
 rows=5 cols=7
Cycles=104
SW=165235 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards1007.csv
 rows=6 cols=14
Cycles=147
SW=283957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards584.csv
 rows=2 cols=2
Cycles=74
SW=60214 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards731.csv
 rows=1 cols=1
Cycles=66
SW=39741 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards672.csv
 rows=1 cols=1
Cycles=66
SW=40153 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1295.csv
 rows=6 cols=7
Cycles=109
SW=197233 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2372.csv
 rows=10 cols=14
Cycles=171
SW=464085 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2263.csv
 rows=10 cols=14
Cycles=172
SW=465036 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards755.csv
 rows=1 cols=1
Cycles=66
SW=40336 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1172.csv
 rows=5 cols=8
Cycles=108
SW=177382 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1136.csv
 rows=7 cols=10
Cycles=137
SW=263870 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards323.csv
 rows=1 cols=1
Cycles=67
SW=40105 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards362.csv
 rows=10 cols=18
Cycles=207
SW=650725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2244.csv
 rows=1 cols=1
Cycles=68
SW=42126 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1990.csv
 rows=28 cols=42
Cycles=616
SW=3368741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1767.csv
 rows=27 cols=41
Cycles=599
SW=3144015 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1549.csv
 rows=8 cols=19
Cycles=207
SW=557173 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1345.csv
 rows=6 cols=7
Cycles=108
SW=196501 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1319.csv
 rows=7 cols=8
Cycles=116
SW=240557 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1182.csv
 rows=5 cols=8
Cycles=108
SW=176164 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2202.csv
 rows=7 cols=12
Cycles=151
SW=301463 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards673.csv
 rows=4 cols=5
Cycles=93
SW=125179 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards527.csv
 rows=1 cols=3
Cycles=74
SW=44152 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards517.csv
 rows=1 cols=1
Cycles=67
SW=39693 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards948.csv
 rows=4 cols=6
Cycles=96
SW=134046 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1310.csv
 rows=6 cols=7
Cycles=108
SW=195838 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1412.csv
 rows=5 cols=6
Cycles=101
SW=159268 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1227.csv
 rows=6 cols=7
Cycles=109
SW=194534 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards652.csv
 rows=3 cols=5
Cycles=89
SW=97272 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1039.csv
 rows=7 cols=15
Cycles=157
SW=389567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards753.csv
 rows=1 cols=1
Cycles=68
SW=41340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards580.csv
 rows=3 cols=3
Cycles=81
SW=87874 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1421.csv
 rows=1 cols=2
Cycles=72
SW=41310 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1622.csv
 rows=9 cols=20
Cycles=220
SW=606748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards526.csv
 rows=1 cols=3
Cycles=76
SW=42672 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards2037.csv
 rows=27 cols=41
Cycles=599
SW=3214243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards258.csv
 rows=2 cols=2
Cycles=74
SW=64954 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1450.csv
 rows=2 cols=4
Cycles=83
SW=71263 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards858.csv
 rows=8 cols=17
Cycles=187
SW=525921 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1229.csv
 rows=6 cols=7
Cycles=108
SW=196420 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2433.csv
 rows=2 cols=6
Cycles=91
SW=78685 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards434.csv
 rows=1 cols=3
Cycles=76
SW=44146 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1685.csv
 rows=26 cols=40
Cycles=527
SW=3053237 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2520.csv
 rows=1 cols=1
Cycles=66
SW=42070 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1351.csv
 rows=2 cols=4
Cycles=83
SW=69454 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1835.csv
 rows=27 cols=41
Cycles=597
SW=3188581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1079.csv
 rows=2 cols=2
Cycles=75
SW=63130 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards436.csv
 rows=2 cols=4
Cycles=83
SW=71062 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards800.csv
 rows=5 cols=10
Cycles=127
SW=195527 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1423.csv
 rows=1 cols=2
Cycles=72
SW=41818 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards555.csv
 rows=1 cols=2
Cycles=72
SW=41703 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1614.csv
 rows=8 cols=19
Cycles=197
SW=544432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards941.csv
 rows=5 cols=7
Cycles=104
SW=165650 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1070.csv
 rows=1 cols=1
Cycles=66
SW=39384 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1347.csv
 rows=6 cols=7
Cycles=108
SW=194359 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards631.csv
 rows=6 cols=12
Cycles=140
SW=250340 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2239.csv
 rows=3 cols=4
Cycles=86
SW=96339 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards365.csv
 rows=10 cols=18
Cycles=208
SW=649312 ns
SW Assignments= 9 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 -1 
auction-cpp/resources/test_problems8bit/rewards335.csv
 rows=4 cols=7
Cycles=100
SW=136324 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1754.csv
 rows=25 cols=39
Cycles=513
SW=2821729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards257.csv
 rows=2 cols=2
Cycles=74
SW=61710 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1458.csv
 rows=1 cols=2
Cycles=72
SW=43554 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2125.csv
 rows=26 cols=40
Cycles=527
SW=3070248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2485.csv
 rows=5 cols=7
Cycles=104
SW=167053 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards437.csv
 rows=1 cols=3
Cycles=75
SW=45543 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards542.csv
 rows=2 cols=2
Cycles=75
SW=64164 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1524.csv
 rows=8 cols=19
Cycles=196
SW=544975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards317.csv
 rows=8 cols=18
Cycles=192
SW=517264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1663.csv
 rows=26 cols=40
Cycles=528
SW=3045240 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2491.csv
 rows=5 cols=7
Cycles=104
SW=168634 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1394.csv
 rows=5 cols=6
Cycles=100
SW=156848 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2190.csv
 rows=7 cols=12
Cycles=146
SW=304400 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2102.csv
 rows=25 cols=39
Cycles=512
SW=2820295 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2516.csv
 rows=1 cols=1
Cycles=67
SW=41577 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2524.csv
 rows=1 cols=1
Cycles=66
SW=40215 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1719.csv
 rows=26 cols=40
Cycles=529
SW=3010233 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards458.csv
 rows=1 cols=1
Cycles=66
SW=41694 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1945.csv
 rows=26 cols=40
Cycles=527
SW=3079908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards680.csv
 rows=1 cols=1
Cycles=68
SW=41646 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2092.csv
 rows=28 cols=42
Cycles=616
SW=3390008 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1153.csv
 rows=2 cols=3
Cycles=79
SW=67864 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1958.csv
 rows=26 cols=40
Cycles=528
SW=3019617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards856.csv
 rows=8 cols=17
Cycles=187
SW=526225 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1574.csv
 rows=9 cols=20
Cycles=208
SW=597640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards737.csv
 rows=1 cols=1
Cycles=67
SW=40404 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards198.csv
 rows=6 cols=11
Cycles=136
SW=248288 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1085.csv
 rows=1 cols=1
Cycles=68
SW=40792 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards57.csv
 rows=2 cols=2
Cycles=74
SW=63090 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1706.csv
 rows=28 cols=42
Cycles=616
SW=3386834 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards541.csv
 rows=2 cols=2
Cycles=74
SW=65181 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1530.csv
 rows=8 cols=19
Cycles=196
SW=548683 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards985.csv
 rows=1 cols=2
Cycles=72
SW=42594 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards604.csv
 rows=3 cols=3
Cycles=82
SW=87270 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards943.csv
 rows=4 cols=6
Cycles=96
SW=131317 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2310.csv
 rows=8 cols=12
Cycles=152
SW=335391 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards23.csv
 rows=1 cols=1
Cycles=68
SW=41143 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards431.csv
 rows=1 cols=1
Cycles=66
SW=41031 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards665.csv
 rows=1 cols=1
Cycles=67
SW=41599 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards204.csv
 rows=6 cols=11
Cycles=136
SW=249092 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards625.csv
 rows=6 cols=12
Cycles=139
SW=250244 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1110.csv
 rows=7 cols=10
Cycles=137
SW=263519 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2509.csv
 rows=1 cols=1
Cycles=66
SW=42366 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1836.csv
 rows=27 cols=41
Cycles=597
SW=3232822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1723.csv
 rows=26 cols=40
Cycles=529
SW=3011775 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1494.csv
 rows=9 cols=20
Cycles=219
SW=602353 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1807.csv
 rows=27 cols=41
Cycles=599
SW=3156267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards767.csv
 rows=1 cols=1
Cycles=67
SW=41848 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1470.csv
 rows=9 cols=20
Cycles=208
SW=593176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1176.csv
 rows=6 cols=9
Cycles=129
SW=220403 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1311.csv
 rows=6 cols=7
Cycles=109
SW=195085 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1576.csv
 rows=8 cols=19
Cycles=197
SW=549160 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1424.csv
 rows=1 cols=2
Cycles=72
SW=41169 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1625.csv
 rows=9 cols=20
Cycles=209
SW=599230 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1795.csv
 rows=26 cols=40
Cycles=529
SW=3024254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards415.csv
 rows=1 cols=2
Cycles=72
SW=42979 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1154.csv
 rows=2 cols=3
Cycles=78
SW=64954 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards965.csv
 rows=3 cols=4
Cycles=85
SW=94921 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1677.csv
 rows=27 cols=41
Cycles=599
SW=3155212 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards404.csv
 rows=10 cols=18
Cycles=208
SW=649063 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2140.csv
 rows=26 cols=40
Cycles=529
SW=3057666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1617.csv
 rows=8 cols=19
Cycles=208
SW=550950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1761.csv
 rows=26 cols=40
Cycles=529
SW=3030999 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1427.csv
 rows=1 cols=1
Cycles=66
SW=40395 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards515.csv
 rows=1 cols=1
Cycles=67
SW=39282 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1481.csv
 rows=9 cols=20
Cycles=219
SW=610222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1661.csv
 rows=27 cols=41
Cycles=597
SW=3157452 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards488.csv
 rows=10 cols=16
Cycles=181
SW=609736 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1190.csv
 rows=5 cols=8
Cycles=108
SW=182293 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2180.csv
 rows=1 cols=1
Cycles=67
SW=41034 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2431.csv
 rows=2 cols=6
Cycles=90
SW=81826 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1051.csv
 rows=7 cols=15
Cycles=157
SW=388965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1557.csv
 rows=9 cols=20
Cycles=208
SW=598759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards644.csv
 rows=3 cols=4
Cycles=85
SW=96061 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards775.csv
 rows=5 cols=10
Cycles=126
SW=194071 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards211.csv
 rows=5 cols=10
Cycles=126
SW=195440 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2483.csv
 rows=5 cols=7
Cycles=104
SW=167296 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1142.csv
 rows=8 cols=11
Cycles=149
SW=315885 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards256.csv
 rows=2 cols=2
Cycles=75
SW=59751 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards912.csv
 rows=4 cols=6
Cycles=97
SW=129406 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards853.csv
 rows=9 cols=18
Cycles=201
SW=574567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards890.csv
 rows=9 cols=18
Cycles=200
SW=566509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1073.csv
 rows=1 cols=1
Cycles=68
SW=40206 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards223.csv
 rows=2 cols=4
Cycles=83
SW=68955 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards131.csv
 rows=4 cols=6
Cycles=97
SW=130606 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1378.csv
 rows=6 cols=7
Cycles=109
SW=193174 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1621.csv
 rows=9 cols=20
Cycles=219
SW=604798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2033.csv
 rows=24 cols=38
Cycles=496
SW=2697222 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2410.csv
 rows=9 cols=13
Cycles=161
SW=392081 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2067.csv
 rows=25 cols=39
Cycles=511
SW=2847266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1518.csv
 rows=9 cols=20
Cycles=219
SW=605053 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards116.csv
 rows=7 cols=13
Cycles=150
SW=314732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards995.csv
 rows=1 cols=1
Cycles=66
SW=40876 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1114.csv
 rows=8 cols=11
Cycles=147
SW=359648 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1675.csv
 rows=28 cols=42
Cycles=616
SW=3393467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1283.csv
 rows=6 cols=7
Cycles=108
SW=193885 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2354.csv
 rows=8 cols=12
Cycles=153
SW=333566 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1420.csv
 rows=6 cols=7
Cycles=108
SW=196177 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1375.csv
 rows=1 cols=3
Cycles=75
SW=45426 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards650.csv
 rows=3 cols=5
Cycles=90
SW=101187 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards693.csv
 rows=1 cols=1
Cycles=67
SW=41670 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1455.csv
 rows=1 cols=2
Cycles=71
SW=42178 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards459.csv
 rows=1 cols=1
Cycles=67
SW=39927 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards52.csv
 rows=3 cols=4
Cycles=85
SW=97093 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards829.csv
 rows=8 cols=17
Cycles=189
SW=524158 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2167.csv
 rows=3 cols=4
Cycles=85
SW=93874 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2265.csv
 rows=10 cols=14
Cycles=172
SW=460659 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1794.csv
 rows=25 cols=39
Cycles=511
SW=2885305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1841.csv
 rows=27 cols=41
Cycles=599
SW=3158847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1875.csv
 rows=25 cols=39
Cycles=512
SW=2890504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1201.csv
 rows=6 cols=9
Cycles=129
SW=221908 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards234.csv
 rows=1 cols=1
Cycles=66
SW=41292 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards374.csv
 rows=10 cols=18
Cycles=208
SW=660751 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1783.csv
 rows=26 cols=40
Cycles=529
SW=3086565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards818.csv
 rows=9 cols=18
Cycles=199
SW=576286 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2292.csv
 rows=9 cols=13
Cycles=163
SW=393648 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1204.csv
 rows=5 cols=8
Cycles=109
SW=179950 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards804.csv
 rows=4 cols=9
Cycles=117
SW=156748 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards344.csv
 rows=2 cols=2
Cycles=74
SW=62733 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards206.csv
 rows=6 cols=11
Cycles=135
SW=245096 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1425.csv
 rows=1 cols=2
Cycles=72
SW=42475 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2527.csv
 rows=1 cols=1
Cycles=67
SW=39411 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards269.csv
 rows=1 cols=1
Cycles=67
SW=39193 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards440.csv
 rows=2 cols=4
Cycles=82
SW=68809 ns
SW Assignments= 1 0 -1 -1 
auction-cpp/resources/test_problems8bit/rewards203.csv
 rows=7 cols=12
Cycles=147
SW=300674 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1520.csv
 rows=9 cols=20
Cycles=208
SW=609658 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards366.csv
 rows=9 cols=17
Cycles=197
SW=583579 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1750.csv
 rows=26 cols=40
Cycles=529
SW=3019742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards389.csv
 rows=10 cols=18
Cycles=209
SW=650350 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards1561.csv
 rows=9 cols=20
Cycles=225
SW=649238 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards638.csv
 rows=4 cols=5
Cycles=93
SW=121981 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards546.csv
 rows=2 cols=2
Cycles=74
SW=60729 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1057.csv
 rows=3 cols=5
Cycles=89
SW=97792 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1975.csv
 rows=25 cols=39
Cycles=512
SW=2839888 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1222.csv
 rows=1 cols=1
Cycles=66
SW=42030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards754.csv
 rows=1 cols=1
Cycles=67
SW=41253 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards983.csv
 rows=4 cols=5
Cycles=92
SW=123760 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2113.csv
 rows=27 cols=41
Cycles=598
SW=3180205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards261.csv
 rows=2 cols=3
Cycles=78
SW=65557 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1103.csv
 rows=7 cols=10
Cycles=139
SW=263996 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1952.csv
 rows=26 cols=40
Cycles=528
SW=3077961 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1101.csv
 rows=7 cols=10
Cycles=138
SW=262562 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards69.csv
 rows=4 cols=7
Cycles=100
SW=138949 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1024.csv
 rows=7 cols=15
Cycles=159
SW=385202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2208.csv
 rows=7 cols=12
Cycles=145
SW=304673 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1392.csv
 rows=5 cols=6
Cycles=101
SW=156928 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards749.csv
 rows=3 cols=3
Cycles=81
SW=84352 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards808.csv
 rows=5 cols=10
Cycles=125
SW=193934 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards565.csv
 rows=1 cols=1
Cycles=67
SW=39289 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards98.csv
 rows=1 cols=1
Cycles=68
SW=38664 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1509.csv
 rows=7 cols=18
Cycles=195
SW=453900 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards949.csv
 rows=4 cols=6
Cycles=96
SW=167092 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards647.csv
 rows=3 cols=5
Cycles=90
SW=99595 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1591.csv
 rows=8 cols=19
Cycles=195
SW=546960 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2324.csv
 rows=10 cols=14
Cycles=172
SW=463746 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1320.csv
 rows=7 cols=8
Cycles=116
SW=238997 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards502.csv
 rows=2 cols=3
Cycles=78
SW=64323 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1866.csv
 rows=28 cols=42
Cycles=615
SW=3435323 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards407.csv
 rows=10 cols=18
Cycles=208
SW=651559 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards945.csv
 rows=4 cols=6
Cycles=97
SW=135052 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1687.csv
 rows=26 cols=40
Cycles=528
SW=3017001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards476.csv
 rows=10 cols=16
Cycles=180
SW=654185 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1936.csv
 rows=27 cols=41
Cycles=598
SW=3159765 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1056.csv
 rows=3 cols=5
Cycles=89
SW=100044 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards268.csv
 rows=1 cols=1
Cycles=66
SW=41343 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1348.csv
 rows=7 cols=8
Cycles=117
SW=239911 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1306.csv
 rows=7 cols=8
Cycles=116
SW=240521 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards413.csv
 rows=1 cols=1
Cycles=68
SW=40606 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2131.csv
 rows=26 cols=40
Cycles=527
SW=3029784 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1089.csv
 rows=1 cols=3
Cycles=76
SW=46218 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2456.csv
 rows=2 cols=2
Cycles=74
SW=62373 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1251.csv
 rows=6 cols=7
Cycles=109
SW=197684 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2522.csv
 rows=1 cols=1
Cycles=67
SW=40450 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2367.csv
 rows=10 cols=14
Cycles=173
SW=461649 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1679.csv
 rows=27 cols=41
Cycles=597
SW=3159706 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2195.csv
 rows=7 cols=12
Cycles=146
SW=300740 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2241.csv
 rows=2 cols=3
Cycles=78
SW=65757 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards420.csv
 rows=5 cols=9
Cycles=122
SW=188557 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1220.csv
 rows=1 cols=1
Cycles=66
SW=40872 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards447.csv
 rows=2 cols=4
Cycles=82
SW=68542 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1408.csv
 rows=6 cols=7
Cycles=108
SW=197153 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2085.csv
 rows=27 cols=41
Cycles=598
SW=3183019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards675.csv
 rows=3 cols=4
Cycles=85
SW=95778 ns
SW Assignments= 1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1047.csv
 rows=7 cols=15
Cycles=159
SW=387365 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1728.csv
 rows=26 cols=40
Cycles=529
SW=3050889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards978.csv
 rows=3 cols=4
Cycles=86
SW=96286 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1508.csv
 rows=8 cols=19
Cycles=209
SW=551632 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards224.csv
 rows=2 cols=4
Cycles=83
SW=68739 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards944.csv
 rows=5 cols=7
Cycles=104
SW=165113 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1476.csv
 rows=8 cols=19
Cycles=207
SW=551334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards779.csv
 rows=4 cols=9
Cycles=126
SW=159211 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards733.csv
 rows=2 cols=3
Cycles=78
SW=64479 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1134.csv
 rows=8 cols=11
Cycles=148
SW=316076 ns
SW Assignments= -1 2 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards962.csv
 rows=5 cols=7
Cycles=104
SW=165917 ns
SW Assignments= 3 -1 0 1 2 -1 4 
auction-cpp/resources/test_problems8bit/rewards2064.csv
 rows=25 cols=39
Cycles=511
SW=2822902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards402.csv
 rows=10 cols=18
Cycles=208
SW=651397 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1084.csv
 rows=1 cols=1
Cycles=67
SW=39612 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards158.csv
 rows=3 cols=6
Cycles=93
SW=101518 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards900.csv
 rows=8 cols=17
Cycles=189
SW=521871 ns
SW Assignments= -1 -1 3 -1 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2087.csv
 rows=25 cols=39
Cycles=513
SW=2835022 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1879.csv
 rows=26 cols=40
Cycles=528
SW=3013607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1128.csv
 rows=7 cols=10
Cycles=138
SW=263474 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards255.csv
 rows=2 cols=2
Cycles=74
SW=60549 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1473.csv
 rows=9 cols=20
Cycles=209
SW=592738 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards174.csv
 rows=1 cols=1
Cycles=67
SW=40038 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards446.csv
 rows=2 cols=4
Cycles=82
SW=68959 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1044.csv
 rows=7 cols=15
Cycles=158
SW=387228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1934.csv
 rows=28 cols=42
Cycles=616
SW=3439340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards381.csv
 rows=9 cols=17
Cycles=195
SW=575767 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1568.csv
 rows=8 cols=19
Cycles=207
SW=556603 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2288.csv
 rows=11 cols=15
Cycles=183
SW=579892 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards641.csv
 rows=4 cols=5
Cycles=93
SW=125475 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards723.csv
 rows=1 cols=1
Cycles=67
SW=39810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards807.csv
 rows=4 cols=9
Cycles=116
SW=157747 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards701.csv
 rows=1 cols=1
Cycles=68
SW=38958 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2014.csv
 rows=29 cols=43
Cycles=633
SW=3524364 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1902.csv
 rows=24 cols=38
Cycles=497
SW=2701731 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards235.csv
 rows=1 cols=1
Cycles=68
SW=41976 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards599.csv
 rows=3 cols=3
Cycles=81
SW=90871 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards846.csv
 rows=9 cols=18
Cycles=201
SW=584791 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2084.csv
 rows=27 cols=41
Cycles=597
SW=3180666 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards568.csv
 rows=1 cols=1
Cycles=67
SW=41119 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards585.csv
 rows=2 cols=2
Cycles=75
SW=62877 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards307.csv
 rows=7 cols=17
Cycles=179
SW=452493 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards178.csv
 rows=1 cols=1
Cycles=66
SW=41827 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1106.csv
 rows=8 cols=11
Cycles=148
SW=315272 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards582.csv
 rows=3 cols=3
Cycles=81
SW=88768 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards960.csv
 rows=4 cols=6
Cycles=96
SW=133617 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1740.csv
 rows=26 cols=40
Cycles=528
SW=3029879 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1749.csv
 rows=28 cols=42
Cycles=616
SW=3377534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2210.csv
 rows=6 cols=11
Cycles=136
SW=246194 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards952.csv
 rows=4 cols=6
Cycles=115
SW=128868 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2497.csv
 rows=1 cols=1
Cycles=67
SW=40011 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1672.csv
 rows=28 cols=42
Cycles=615
SW=3442112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1253.csv
 rows=6 cols=7
Cycles=108
SW=192865 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards59.csv
 rows=2 cols=4
Cycles=82
SW=69724 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards200.csv
 rows=6 cols=11
Cycles=136
SW=247607 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards243.csv
 rows=1 cols=1
Cycles=68
SW=39450 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1361.csv
 rows=3 cols=5
Cycles=89
SW=100482 ns
SW Assignments= -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1688.csv
 rows=26 cols=40
Cycles=529
SW=3056319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards764.csv
 rows=1 cols=1
Cycles=68
SW=43636 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2028.csv
 rows=27 cols=41
Cycles=599
SW=3151102 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1831.csv
 rows=27 cols=41
Cycles=597
SW=3155172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1681.csv
 rows=27 cols=41
Cycles=597
SW=3254803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2383.csv
 rows=10 cols=14
Cycles=172
SW=470289 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2178.csv
 rows=1 cols=1
Cycles=68
SW=41689 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards137.csv
 rows=1 cols=1
Cycles=67
SW=39738 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1060.csv
 rows=3 cols=5
Cycles=89
SW=103045 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards480.csv
 rows=10 cols=16
Cycles=180
SW=600379 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards730.csv
 rows=1 cols=1
Cycles=66
SW=40152 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards455.csv
 rows=1 cols=1
Cycles=68
SW=39990 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1161.csv
 rows=6 cols=9
Cycles=129
SW=218180 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1379.csv
 rows=5 cols=6
Cycles=101
SW=156061 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1179.csv
 rows=5 cols=8
Cycles=108
SW=180601 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1010.csv
 rows=7 cols=15
Cycles=158
SW=386616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2221.csv
 rows=2 cols=3
Cycles=79
SW=65265 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards94.csv
 rows=2 cols=3
Cycles=78
SW=66903 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1234.csv
 rows=6 cols=7
Cycles=109
SW=197642 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1539.csv
 rows=8 cols=19
Cycles=208
SW=551155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1588.csv
 rows=9 cols=20
Cycles=218
SW=605416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2137.csv
 rows=25 cols=39
Cycles=512
SW=2835841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2481.csv
 rows=5 cols=7
Cycles=104
SW=170671 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards990.csv
 rows=1 cols=2
Cycles=70
SW=42024 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards794.csv
 rows=5 cols=10
Cycles=125
SW=198986 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2273.csv
 rows=11 cols=15
Cycles=182
SW=582808 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1720.csv
 rows=26 cols=40
Cycles=527
SW=3008414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards938.csv
 rows=4 cols=6
Cycles=97
SW=125464 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2366.csv
 rows=9 cols=13
Cycles=163
SW=393524 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards560.csv
 rows=1 cols=1
Cycles=66
SW=42111 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards590.csv
 rows=2 cols=2
Cycles=75
SW=63955 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1998.csv
 rows=25 cols=39
Cycles=512
SW=2845963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards468.csv
 rows=10 cols=16
Cycles=180
SW=603928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1384.csv
 rows=5 cols=6
Cycles=100
SW=160102 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1383.csv
 rows=5 cols=6
Cycles=100
SW=158284 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1301.csv
 rows=6 cols=7
Cycles=108
SW=192778 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2030.csv
 rows=28 cols=42
Cycles=617
SW=3397625 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards570.csv
 rows=3 cols=3
Cycles=86
SW=89644 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1059.csv
 rows=4 cols=6
Cycles=96
SW=129010 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1770.csv
 rows=27 cols=41
Cycles=597
SW=3203812 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2353.csv
 rows=9 cols=13
Cycles=163
SW=390276 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards84.csv
 rows=6 cols=10
Cycles=133
SW=234206 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2126.csv
 rows=26 cols=40
Cycles=527
SW=3056604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards342.csv
 rows=1 cols=1
Cycles=67
SW=41628 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1867.csv
 rows=28 cols=42
Cycles=616
SW=3373106 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2335.csv
 rows=9 cols=13
Cycles=161
SW=382056 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1547.csv
 rows=9 cols=20
Cycles=219
SW=658405 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards353.csv
 rows=9 cols=17
Cycles=197
SW=573103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards732.csv
 rows=1 cols=1
Cycles=67
SW=39529 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards315.csv
 rows=8 cols=18
Cycles=191
SW=535198 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2114.csv
 rows=27 cols=41
Cycles=599
SW=3181257 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards710.csv
 rows=1 cols=1
Cycles=68
SW=41328 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1861.csv
 rows=27 cols=41
Cycles=599
SW=3190243 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1430.csv
 rows=1 cols=1
Cycles=68
SW=40104 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards581.csv
 rows=3 cols=3
Cycles=81
SW=84408 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1593.csv
 rows=9 cols=20
Cycles=209
SW=599977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1158.csv
 rows=2 cols=3
Cycles=78
SW=64210 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1710.csv
 rows=28 cols=42
Cycles=616
SW=3391229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1462.csv
 rows=1 cols=1
Cycles=66
SW=41358 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards772.csv
 rows=3 cols=5
Cycles=89
SW=96094 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1318.csv
 rows=6 cols=7
Cycles=108
SW=196007 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1839.csv
 rows=26 cols=40
Cycles=528
SW=3055374 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards611.csv
 rows=5 cols=11
Cycles=130
SW=214327 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2357.csv
 rows=9 cols=13
Cycles=162
SW=392034 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2164.csv
 rows=3 cols=4
Cycles=85
SW=96151 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards107.csv
 rows=1 cols=1
Cycles=67
SW=39283 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1468.csv
 rows=7 cols=18
Cycles=185
SW=446394 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1001.csv
 rows=7 cols=15
Cycles=159
SW=389885 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1732.csv
 rows=26 cols=40
Cycles=529
SW=3019497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1903.csv
 rows=27 cols=41
Cycles=601
SW=3157663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards267.csv
 rows=1 cols=1
Cycles=67
SW=40669 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards349.csv
 rows=9 cols=17
Cycles=196
SW=576478 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2416.csv
 rows=11 cols=15
Cycles=181
SW=577635 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2344.csv
 rows=9 cols=13
Cycles=162
SW=393953 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2331.csv
 rows=9 cols=13
Cycles=163
SW=394985 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2376.csv
 rows=9 cols=13
Cycles=163
SW=390738 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards442.csv
 rows=2 cols=4
Cycles=82
SW=68092 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards747.csv
 rows=2 cols=2
Cycles=74
SW=60696 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards102.csv
 rows=1 cols=1
Cycles=67
SW=40558 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards761.csv
 rows=1 cols=2
Cycles=71
SW=42630 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards345.csv
 rows=2 cols=2
Cycles=75
SW=62292 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1034.csv
 rows=7 cols=15
Cycles=158
SW=455886 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2284.csv
 rows=9 cols=13
Cycles=162
SW=394088 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1892.csv
 rows=26 cols=40
Cycles=529
SW=3030944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2276.csv
 rows=9 cols=13
Cycles=162
SW=391355 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards227.csv
 rows=1 cols=1
Cycles=66
SW=39648 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards140.csv
 rows=1 cols=1
Cycles=67
SW=40317 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2103.csv
 rows=25 cols=39
Cycles=512
SW=2817433 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards487.csv
 rows=10 cols=16
Cycles=180
SW=602131 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1312.csv
 rows=8 cols=9
Cycles=139
SW=288317 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1448.csv
 rows=3 cols=5
Cycles=90
SW=97359 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1217.csv
 rows=1 cols=2
Cycles=71
SW=41847 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2272.csv
 rows=11 cols=15
Cycles=181
SW=579409 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards260.csv
 rows=2 cols=3
Cycles=78
SW=64399 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2243.csv
 rows=1 cols=1
Cycles=67
SW=40491 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2279.csv
 rows=9 cols=13
Cycles=163
SW=392819 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1109.csv
 rows=8 cols=11
Cycles=149
SW=316394 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1926.csv
 rows=24 cols=38
Cycles=496
SW=2706910 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards601.csv
 rows=3 cols=3
Cycles=81
SW=87790 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2115.csv
 rows=27 cols=41
Cycles=599
SW=3180816 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards314.csv
 rows=7 cols=17
Cycles=181
SW=458208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards305.csv
 rows=7 cols=17
Cycles=179
SW=449166 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1244.csv
 rows=6 cols=7
Cycles=108
SW=254552 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1519.csv
 rows=9 cols=20
Cycles=219
SW=609055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards711.csv
 rows=1 cols=1
Cycles=67
SW=40071 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards886.csv
 rows=8 cols=17
Cycles=188
SW=528201 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards556.csv
 rows=1 cols=1
Cycles=67
SW=40755 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards795.csv
 rows=6 cols=11
Cycles=136
SW=247268 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2026.csv
 rows=27 cols=41
Cycles=598
SW=3227590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards974.csv
 rows=4 cols=5
Cycles=92
SW=129265 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2304.csv
 rows=10 cols=14
Cycles=172
SW=462348 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2206.csv
 rows=7 cols=12
Cycles=146
SW=300027 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1087.csv
 rows=1 cols=1
Cycles=66
SW=39682 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards92.csv
 rows=1 cols=3
Cycles=75
SW=44484 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1366.csv
 rows=1 cols=2
Cycles=71
SW=43581 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1293.csv
 rows=6 cols=7
Cycles=109
SW=195604 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards903.csv
 rows=8 cols=17
Cycles=188
SW=519778 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards142.csv
 rows=1 cols=1
Cycles=67
SW=39117 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1933.csv
 rows=28 cols=42
Cycles=616
SW=3450122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards977.csv
 rows=3 cols=4
Cycles=85
SW=95425 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards481.csv
 rows=9 cols=15
Cycles=170
SW=485019 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1882.csv
 rows=28 cols=42
Cycles=616
SW=3472236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1195.csv
 rows=5 cols=8
Cycles=108
SW=179890 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards707.csv
 rows=1 cols=1
Cycles=67
SW=40272 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1185.csv
 rows=5 cols=8
Cycles=109
SW=178207 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1449.csv
 rows=3 cols=5
Cycles=90
SW=96000 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2146.csv
 rows=26 cols=40
Cycles=528
SW=3002927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1324.csv
 rows=6 cols=7
Cycles=108
SW=198004 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1753.csv
 rows=25 cols=39
Cycles=513
SW=2819554 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1236.csv
 rows=6 cols=7
Cycles=108
SW=195487 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2422.csv
 rows=11 cols=15
Cycles=181
SW=583231 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards513.csv
 rows=2 cols=3
Cycles=78
SW=65175 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards593.csv
 rows=2 cols=2
Cycles=74
SW=61953 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2291.csv
 rows=10 cols=14
Cycles=173
SW=466092 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1899.csv
 rows=24 cols=38
Cycles=496
SW=2699418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2016.csv
 rows=28 cols=42
Cycles=616
SW=3429500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1809.csv
 rows=27 cols=41
Cycles=598
SW=3154486 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1757.csv
 rows=26 cols=40
Cycles=528
SW=3015690 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1332.csv
 rows=7 cols=8
Cycles=117
SW=243695 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1632.csv
 rows=9 cols=20
Cycles=209
SW=600074 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards429.csv
 rows=1 cols=1
Cycles=68
SW=40386 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2326.csv
 rows=9 cols=13
Cycles=163
SW=395466 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards554.csv
 rows=2 cols=3
Cycles=79
SW=66475 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1360.csv
 rows=3 cols=5
Cycles=118
SW=101767 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards702.csv
 rows=2 cols=4
Cycles=82
SW=70476 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1086.csv
 rows=1 cols=1
Cycles=66
SW=40974 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1584.csv
 rows=8 cols=19
Cycles=207
SW=566323 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2083.csv
 rows=27 cols=41
Cycles=599
SW=3178993 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards428.csv
 rows=1 cols=1
Cycles=66
SW=41656 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1309.csv
 rows=7 cols=8
Cycles=116
SW=243629 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards498.csv
 rows=2 cols=3
Cycles=79
SW=64566 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2166.csv
 rows=3 cols=4
Cycles=86
SW=97704 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards959.csv
 rows=3 cols=5
Cycles=89
SW=97642 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1417.csv
 rows=5 cols=6
Cycles=100
SW=159871 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2056.csv
 rows=27 cols=41
Cycles=599
SW=3156471 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1011.csv
 rows=6 cols=14
Cycles=149
SW=282125 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1736.csv
 rows=26 cols=40
Cycles=529
SW=3018044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards793.csv
 rows=5 cols=10
Cycles=127
SW=198670 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1171.csv
 rows=7 cols=10
Cycles=139
SW=267860 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards834.csv
 rows=9 cols=18
Cycles=200
SW=577750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2296.csv
 rows=10 cols=14
Cycles=171
SW=469066 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2097.csv
 rows=28 cols=42
Cycles=616
SW=3401510 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2095.csv
 rows=27 cols=41
Cycles=599
SW=3230344 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards697.csv
 rows=2 cols=2
Cycles=74
SW=61182 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards562.csv
 rows=1 cols=1
Cycles=68
SW=41223 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1665.csv
 rows=26 cols=40
Cycles=527
SW=3011297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1929.csv
 rows=27 cols=41
Cycles=598
SW=3166255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1995.csv
 rows=26 cols=40
Cycles=529
SW=3013604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1854.csv
 rows=27 cols=41
Cycles=598
SW=3157651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1355.csv
 rows=3 cols=5
Cycles=89
SW=98478 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1029.csv
 rows=7 cols=15
Cycles=157
SW=388340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1474.csv
 rows=8 cols=19
Cycles=207
SW=549744 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards668.csv
 rows=1 cols=1
Cycles=67
SW=42235 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1655.csv
 rows=27 cols=41
Cycles=598
SW=3158763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1872.csv
 rows=24 cols=38
Cycles=496
SW=2746987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1848.csv
 rows=25 cols=39
Cycles=512
SW=2822821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2112.csv
 rows=27 cols=41
Cycles=597
SW=3228574 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1402.csv
 rows=5 cols=6
Cycles=101
SW=160222 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards406.csv
 rows=10 cols=18
Cycles=208
SW=648637 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2327.csv
 rows=10 cols=14
Cycles=173
SW=469734 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards603.csv
 rows=2 cols=2
Cycles=74
SW=62464 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2246.csv
 rows=1 cols=1
Cycles=66
SW=41241 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards946.csv
 rows=4 cols=6
Cycles=109
SW=151942 ns
SW Assignments= 2 -1 0 1 -1 3 
auction-cpp/resources/test_problems8bit/rewards1314.csv
 rows=6 cols=7
Cycles=108
SW=194899 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards805.csv
 rows=4 cols=9
Cycles=117
SW=158041 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2349.csv
 rows=11 cols=15
Cycles=181
SW=580522 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1668.csv
 rows=26 cols=40
Cycles=528
SW=3020123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards803.csv
 rows=4 cols=9
Cycles=116
SW=160111 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1631.csv
 rows=9 cols=20
Cycles=208
SW=601627 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2025.csv
 rows=27 cols=41
Cycles=597
SW=3163939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards121.csv
 rows=7 cols=13
Cycles=150
SW=318455 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards674.csv
 rows=3 cols=4
Cycles=85
SW=97489 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1400.csv
 rows=5 cols=6
Cycles=100
SW=159655 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1443.csv
 rows=2 cols=4
Cycles=82
SW=71118 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards2290.csv
 rows=9 cols=13
Cycles=163
SW=392871 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1527.csv
 rows=9 cols=20
Cycles=207
SW=591928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1745.csv
 rows=27 cols=41
Cycles=598
SW=3142674 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2203.csv
 rows=6 cols=11
Cycles=136
SW=252748 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2391.csv
 rows=8 cols=12
Cycles=151
SW=340370 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards524.csv
 rows=1 cols=3
Cycles=76
SW=43332 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1827.csv
 rows=26 cols=40
Cycles=529
SW=3035715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards359.csv
 rows=10 cols=18
Cycles=208
SW=653326 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards132.csv
 rows=3 cols=3
Cycles=81
SW=88086 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1305.csv
 rows=7 cols=8
Cycles=116
SW=241043 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1105.csv
 rows=7 cols=10
Cycles=137
SW=267029 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2408.csv
 rows=11 cols=15
Cycles=182
SW=578395 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2232.csv
 rows=3 cols=4
Cycles=85
SW=94818 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2484.csv
 rows=5 cols=7
Cycles=104
SW=223156 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards423.csv
 rows=4 cols=8
Cycles=104
SW=148282 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards571.csv
 rows=3 cols=3
Cycles=81
SW=85953 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2297.csv
 rows=9 cols=13
Cycles=167
SW=394440 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2382.csv
 rows=9 cols=13
Cycles=162
SW=384821 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1223.csv
 rows=1 cols=1
Cycles=66
SW=41073 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1005.csv
 rows=7 cols=15
Cycles=158
SW=389391 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1357.csv
 rows=2 cols=4
Cycles=82
SW=68997 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1075.csv
 rows=1 cols=1
Cycles=66
SW=39630 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1333.csv
 rows=7 cols=8
Cycles=116
SW=241088 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1951.csv
 rows=25 cols=39
Cycles=515
SW=3404786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1696.csv
 rows=27 cols=41
Cycles=598
SW=3151407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards559.csv
 rows=1 cols=1
Cycles=67
SW=41010 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2308.csv
 rows=9 cols=13
Cycles=163
SW=444624 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1938.csv
 rows=27 cols=41
Cycles=599
SW=3158565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1917.csv
 rows=26 cols=40
Cycles=528
SW=3065940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards881.csv
 rows=8 cols=17
Cycles=188
SW=527301 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1132.csv
 rows=7 cols=10
Cycles=139
SW=263659 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1816.csv
 rows=27 cols=41
Cycles=599
SW=3217215 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1963.csv
 rows=26 cols=40
Cycles=527
SW=3016277 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards649.csv
 rows=3 cols=5
Cycles=90
SW=98283 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards483.csv
 rows=10 cols=16
Cycles=179
SW=600940 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards972.csv
 rows=3 cols=4
Cycles=85
SW=96610 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1752.csv
 rows=25 cols=39
Cycles=512
SW=2813755 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards695.csv
 rows=2 cols=2
Cycles=74
SW=64167 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1537.csv
 rows=9 cols=20
Cycles=219
SW=607603 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2463.csv
 rows=6 cols=11
Cycles=136
SW=243620 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards930.csv
 rows=5 cols=7
Cycles=104
SW=165301 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1138.csv
 rows=8 cols=11
Cycles=147
SW=313355 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1996.csv
 rows=26 cols=40
Cycles=528
SW=3019820 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1671.csv
 rows=28 cols=42
Cycles=615
SW=3425072 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1288.csv
 rows=7 cols=8
Cycles=116
SW=243320 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards861.csv
 rows=9 cols=18
Cycles=199
SW=571843 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1531.csv
 rows=9 cols=20
Cycles=208
SW=600583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2000.csv
 rows=24 cols=38
Cycles=495
SW=2694750 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2371.csv
 rows=10 cols=14
Cycles=171
SW=464505 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards894.csv
 rows=8 cols=17
Cycles=188
SW=524947 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards914.csv
 rows=4 cols=6
Cycles=97
SW=128961 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1884.csv
 rows=27 cols=41
Cycles=599
SW=3161902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards0.csv
 rows=1 cols=2
Cycles=71
SW=44461 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards839.csv
 rows=9 cols=18
Cycles=199
SW=585259 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards311.csv
 rows=8 cols=18
Cycles=193
SW=541426 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards980.csv
 rows=4 cols=5
Cycles=93
SW=125100 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1935.csv
 rows=27 cols=41
Cycles=597
SW=3156742 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards117.csv
 rows=6 cols=12
Cycles=141
SW=256895 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards471.csv
 rows=9 cols=15
Cycles=171
SW=487729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2465.csv
 rows=6 cols=11
Cycles=136
SW=243173 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1731.csv
 rows=25 cols=39
Cycles=511
SW=2818282 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards74.csv
 rows=1 cols=1
Cycles=68
SW=40519 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1129.csv
 rows=7 cols=10
Cycles=138
SW=268937 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2011.csv
 rows=27 cols=41
Cycles=598
SW=3162417 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1395.csv
 rows=5 cols=6
Cycles=101
SW=160256 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1071.csv
 rows=1 cols=1
Cycles=68
SW=39555 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1387.csv
 rows=5 cols=6
Cycles=101
SW=157766 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards90.csv
 rows=2 cols=2
Cycles=74
SW=60757 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1985.csv
 rows=26 cols=40
Cycles=529
SW=3012875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1755.csv
 rows=26 cols=40
Cycles=527
SW=3014849 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1618.csv
 rows=10 cols=21
Cycles=231
SW=717428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1428.csv
 rows=1 cols=1
Cycles=67
SW=42022 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1343.csv
 rows=6 cols=7
Cycles=111
SW=196600 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2346.csv
 rows=8 cols=12
Cycles=152
SW=332123 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1341.csv
 rows=6 cols=7
Cycles=109
SW=193192 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2127.csv
 rows=26 cols=40
Cycles=527
SW=3015938 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1359.csv
 rows=2 cols=4
Cycles=82
SW=72480 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1331.csv
 rows=7 cols=8
Cycles=117
SW=239717 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2252.csv
 rows=1 cols=1
Cycles=67
SW=40972 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards579.csv
 rows=3 cols=3
Cycles=81
SW=87838 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1270.csv
 rows=6 cols=7
Cycles=109
SW=192872 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards244.csv
 rows=2 cols=2
Cycles=74
SW=59479 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1410.csv
 rows=6 cols=7
Cycles=108
SW=193828 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards229.csv
 rows=1 cols=1
Cycles=67
SW=40008 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1956.csv
 rows=27 cols=41
Cycles=597
SW=3232816 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards746.csv
 rows=3 cols=3
Cycles=81
SW=89328 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards460.csv
 rows=1 cols=2
Cycles=72
SW=42795 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2402.csv
 rows=9 cols=13
Cycles=162
SW=398738 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1208.csv
 rows=5 cols=8
Cycles=109
SW=176278 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1826.csv
 rows=26 cols=40
Cycles=529
SW=3017792 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1965.csv
 rows=26 cols=40
Cycles=528
SW=3023454 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards992.csv
 rows=1 cols=1
Cycles=67
SW=42090 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1620.csv
 rows=9 cols=20
Cycles=219
SW=600068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1856.csv
 rows=26 cols=40
Cycles=528
SW=3078120 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards694.csv
 rows=1 cols=1
Cycles=66
SW=41947 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards958.csv
 rows=4 cols=6
Cycles=109
SW=131175 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2007.csv
 rows=27 cols=41
Cycles=597
SW=3192025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards168.csv
 rows=3 cols=3
Cycles=82
SW=91101 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards760.csv
 rows=2 cols=3
Cycles=79
SW=66909 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1354.csv
 rows=3 cols=5
Cycles=89
SW=97207 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2020.csv
 rows=28 cols=42
Cycles=615
SW=3392261 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards709.csv
 rows=1 cols=1
Cycles=67
SW=41661 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1242.csv
 rows=6 cols=7
Cycles=108
SW=197093 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1514.csv
 rows=7 cols=18
Cycles=185
SW=444138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards11.csv
 rows=1 cols=1
Cycles=68
SW=40905 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2098.csv
 rows=28 cols=42
Cycles=616
SW=3420788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards193.csv
 rows=5 cols=10
Cycles=127
SW=196942 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1230.csv
 rows=7 cols=8
Cycles=116
SW=242584 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2130.csv
 rows=24 cols=38
Cycles=496
SW=2714271 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards831.csv
 rows=8 cols=17
Cycles=189
SW=522136 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards303.csv
 rows=7 cols=17
Cycles=186
SW=456651 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2045.csv
 rows=25 cols=39
Cycles=513
SW=2902772 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards854.csv
 rows=8 cols=17
Cycles=189
SW=527869 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1612.csv
 rows=9 cols=20
Cycles=220
SW=607165 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards523.csv
 rows=1 cols=3
Cycles=75
SW=43989 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1840.csv
 rows=27 cols=41
Cycles=597
SW=3198148 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards623.csv
 rows=6 cols=12
Cycles=140
SW=250780 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2069.csv
 rows=26 cols=40
Cycles=528
SW=3007472 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1066.csv
 rows=1 cols=1
Cycles=66
SW=41038 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1484.csv
 rows=8 cols=19
Cycles=197
SW=546100 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards387.csv
 rows=9 cols=17
Cycles=196
SW=579772 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1456.csv
 rows=1 cols=2
Cycles=72
SW=42718 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards798.csv
 rows=4 cols=9
Cycles=115
SW=159280 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards148.csv
 rows=1 cols=1
Cycles=68
SW=40380 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards68.csv
 rows=5 cols=8
Cycles=108
SW=178712 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1434.csv
 rows=1 cols=1
Cycles=67
SW=40476 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1299.csv
 rows=6 cols=7
Cycles=108
SW=195280 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1493.csv
 rows=9 cols=20
Cycles=220
SW=602176 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards180.csv
 rows=1 cols=1
Cycles=66
SW=41388 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards427.csv
 rows=5 cols=9
Cycles=122
SW=191099 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards83.csv
 rows=7 cols=11
Cycles=142
SW=277889 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards815.csv
 rows=4 cols=9
Cycles=116
SW=158563 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards499.csv
 rows=2 cols=3
Cycles=78
SW=64612 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1845.csv
 rows=24 cols=38
Cycles=496
SW=2706531 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2467.csv
 rows=6 cols=11
Cycles=137
SW=247028 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards280.csv
 rows=7 cols=17
Cycles=187
SW=455097 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1983.csv
 rows=26 cols=40
Cycles=528
SW=3073599 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2235.csv
 rows=2 cols=3
Cycles=78
SW=66963 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards739.csv
 rows=1 cols=1
Cycles=67
SW=40618 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1205.csv
 rows=6 cols=9
Cycles=129
SW=220598 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards845.csv
 rows=8 cols=17
Cycles=187
SW=518691 ns
SW Assignments= -1 7 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2489.csv
 rows=5 cols=7
Cycles=104
SW=167641 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards221.csv
 rows=2 cols=4
Cycles=82
SW=70522 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1597.csv
 rows=8 cols=19
Cycles=195
SW=543055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1418.csv
 rows=5 cols=6
Cycles=100
SW=157540 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2329.csv
 rows=8 cols=12
Cycles=151
SW=331356 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards77.csv
 rows=7 cols=11
Cycles=143
SW=319670 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards169.csv
 rows=2 cols=2
Cycles=74
SW=61174 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1294.csv
 rows=7 cols=8
Cycles=116
SW=241565 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2443.csv
 rows=1 cols=1
Cycles=68
SW=40557 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2441.csv
 rows=1 cols=1
Cycles=67
SW=40185 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards176.csv
 rows=1 cols=1
Cycles=66
SW=40188 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards840.csv
 rows=9 cols=18
Cycles=201
SW=575338 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2050.csv
 rows=27 cols=41
Cycles=598
SW=3163636 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1004.csv
 rows=6 cols=14
Cycles=149
SW=282845 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2165.csv
 rows=2 cols=3
Cycles=78
SW=64143 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2196.csv
 rows=7 cols=12
Cycles=145
SW=301091 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards979.csv
 rows=3 cols=4
Cycles=86
SW=94276 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1307.csv
 rows=7 cols=8
Cycles=116
SW=238552 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1065.csv
 rows=1 cols=1
Cycles=66
SW=39288 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1552.csv
 rows=8 cols=19
Cycles=196
SW=544183 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1843.csv
 rows=27 cols=41
Cycles=597
SW=3202927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1798.csv
 rows=25 cols=39
Cycles=513
SW=2826895 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1690.csv
 rows=26 cols=40
Cycles=528
SW=3055539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1413.csv
 rows=5 cols=6
Cycles=101
SW=161401 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards596.csv
 rows=3 cols=3
Cycles=81
SW=85126 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards750.csv
 rows=2 cols=2
Cycles=74
SW=61858 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards201.csv
 rows=7 cols=12
Cycles=147
SW=302543 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1096.csv
 rows=3 cols=6
Cycles=93
SW=104152 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1734.csv
 rows=26 cols=40
Cycles=527
SW=3072810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1846.csv
 rows=25 cols=39
Cycles=513
SW=2819059 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1495.csv
 rows=9 cols=20
Cycles=209
SW=593497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1325.csv
 rows=7 cols=8
Cycles=116
SW=242248 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2411.csv
 rows=8 cols=12
Cycles=153
SW=337334 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1510.csv
 rows=8 cols=19
Cycles=208
SW=549499 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2425.csv
 rows=10 cols=14
Cycles=171
SW=464265 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards791.csv
 rows=6 cols=11
Cycles=136
SW=248879 ns
SW Assignments= -1 -1 2 0 -1 -1 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2457.csv
 rows=1 cols=1
Cycles=66
SW=39327 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2407.csv
 rows=8 cols=12
Cycles=152
SW=332672 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1167.csv
 rows=6 cols=9
Cycles=127
SW=219583 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards597.csv
 rows=2 cols=2
Cycles=75
SW=60009 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1698.csv
 rows=26 cols=40
Cycles=528
SW=3078602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards785.csv
 rows=5 cols=10
Cycles=125
SW=197017 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2454.csv
 rows=1 cols=1
Cycles=66
SW=39810 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards768.csv
 rows=1 cols=1
Cycles=67
SW=40186 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1718.csv
 rows=26 cols=40
Cycles=529
SW=3011081 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1264.csv
 rows=7 cols=8
Cycles=116
SW=244283 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2049.csv
 rows=27 cols=41
Cycles=599
SW=3159060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1376.csv
 rows=1 cols=2
Cycles=71
SW=43495 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1009.csv
 rows=6 cols=14
Cycles=149
SW=279908 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2185.csv
 rows=1 cols=1
Cycles=67
SW=40246 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1901.csv
 rows=24 cols=38
Cycles=495
SW=2699244 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards744.csv
 rows=2 cols=2
Cycles=74
SW=64593 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1367.csv
 rows=1 cols=1
Cycles=66
SW=40206 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards248.csv
 rows=3 cols=6
Cycles=94
SW=107880 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1579.csv
 rows=9 cols=20
Cycles=219
SW=614977 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1598.csv
 rows=10 cols=21
Cycles=221
SW=705112 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1595.csv
 rows=8 cols=19
Cycles=206
SW=548779 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1916.csv
 rows=26 cols=40
Cycles=528
SW=3005693 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1695.csv
 rows=27 cols=41
Cycles=599
SW=3198078 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards4.csv
 rows=1 cols=1
Cycles=68
SW=40275 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards156.csv
 rows=1 cols=1
Cycles=67
SW=40456 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards274.csv
 rows=7 cols=17
Cycles=180
SW=453180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards648.csv
 rows=3 cols=5
Cycles=89
SW=100987 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards186.csv
 rows=1 cols=2
Cycles=71
SW=40746 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards364.csv
 rows=10 cols=18
Cycles=207
SW=651302 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards202.csv
 rows=5 cols=10
Cycles=125
SW=197630 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards450.csv
 rows=1 cols=3
Cycles=76
SW=44056 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1548.csv
 rows=9 cols=20
Cycles=218
SW=608308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards923.csv
 rows=4 cols=6
Cycles=97
SW=133708 ns
SW Assignments= 1 -1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2228.csv
 rows=3 cols=5
Cycles=89
SW=98038 ns
SW Assignments= 2 -1 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards1964.csv
 rows=26 cols=40
Cycles=528
SW=3027114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards788.csv
 rows=4 cols=9
Cycles=116
SW=160396 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1652.csv
 rows=26 cols=40
Cycles=535
SW=3074340 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2385.csv
 rows=9 cols=13
Cycles=162
SW=395274 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2389.csv
 rows=9 cols=13
Cycles=162
SW=390756 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1094.csv
 rows=2 cols=5
Cycles=86
SW=74871 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1905.csv
 rows=26 cols=40
Cycles=529
SW=3070682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1636.csv
 rows=9 cols=20
Cycles=223
SW=606664 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2521.csv
 rows=1 cols=1
Cycles=68
SW=40599 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2294.csv
 rows=11 cols=15
Cycles=182
SW=584608 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2493.csv
 rows=2 cols=2
Cycles=75
SW=62914 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1529.csv
 rows=8 cols=19
Cycles=207
SW=556729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1582.csv
 rows=10 cols=21
Cycles=220
SW=703586 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards822.csv
 rows=9 cols=18
Cycles=200
SW=571504 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards114.csv
 rows=7 cols=13
Cycles=150
SW=318290 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards75.csv
 rows=2 cols=3
Cycles=78
SW=68028 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1026.csv
 rows=6 cols=14
Cycles=147
SW=275786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2204.csv
 rows=7 cols=12
Cycles=147
SW=301844 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2478.csv
 rows=5 cols=7
Cycles=105
SW=167704 ns
SW Assignments= -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards1436.csv
 rows=1 cols=1
Cycles=67
SW=40758 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards293.csv
 rows=7 cols=17
Cycles=181
SW=458031 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1289.csv
 rows=7 cols=8
Cycles=116
SW=238913 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1226.csv
 rows=6 cols=7
Cycles=109
SW=196631 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2194.csv
 rows=7 cols=12
Cycles=146
SW=301712 ns
SW Assignments= -1 1 -1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1198.csv
 rows=6 cols=9
Cycles=129
SW=220346 ns
SW Assignments= -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards728.csv
 rows=1 cols=1
Cycles=68
SW=41266 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards422.csv
 rows=5 cols=9
Cycles=123
SW=189253 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards138.csv
 rows=2 cols=2
Cycles=75
SW=61182 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards355.csv
 rows=9 cols=17
Cycles=196
SW=576970 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards469.csv
 rows=10 cols=16
Cycles=180
SW=604717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1619.csv
 rows=9 cols=20
Cycles=220
SW=603418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards296.csv
 rows=8 cols=18
Cycles=192
SW=524283 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards830.csv
 rows=8 cols=17
Cycles=188
SW=521553 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards2209.csv
 rows=7 cols=12
Cycles=147
SW=304922 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1540.csv
 rows=9 cols=20
Cycles=218
SW=601267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1733.csv
 rows=26 cols=40
Cycles=529
SW=3015137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards225.csv
 rows=2 cols=4
Cycles=82
SW=69309 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2018.csv
 rows=27 cols=41
Cycles=598
SW=3209824 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1127.csv
 rows=8 cols=11
Cycles=148
SW=314711 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1082.csv
 rows=1 cols=1
Cycles=67
SW=40284 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2141.csv
 rows=27 cols=41
Cycles=599
SW=3169585 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1896.csv
 rows=26 cols=40
Cycles=527
SW=2997152 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2224.csv
 rows=2 cols=3
Cycles=78
SW=65151 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards521.csv
 rows=1 cols=1
Cycles=68
SW=40891 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1405.csv
 rows=6 cols=7
Cycles=108
SW=195757 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards564.csv
 rows=1 cols=1
Cycles=67
SW=38769 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1517.csv
 rows=8 cols=19
Cycles=197
SW=546898 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards931.csv
 rows=4 cols=6
Cycles=108
SW=126514 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards888.csv
 rows=8 cols=17
Cycles=188
SW=583438 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards185.csv
 rows=1 cols=2
Cycles=72
SW=43051 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1961.csv
 rows=26 cols=40
Cycles=528
SW=3026145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2490.csv
 rows=5 cols=7
Cycles=104
SW=168469 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2289.csv
 rows=11 cols=15
Cycles=182
SW=579280 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1068.csv
 rows=1 cols=1
Cycles=67
SW=40216 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1321.csv
 rows=6 cols=7
Cycles=108
SW=193204 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2420.csv
 rows=9 cols=13
Cycles=161
SW=396800 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards380.csv
 rows=10 cols=18
Cycles=208
SW=646444 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards865.csv
 rows=9 cols=18
Cycles=200
SW=570208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1915.csv
 rows=26 cols=40
Cycles=529
SW=3008046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards970.csv
 rows=3 cols=4
Cycles=85
SW=97614 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1656.csv
 rows=27 cols=41
Cycles=597
SW=3151909 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards410.csv
 rows=10 cols=18
Cycles=208
SW=651710 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1643.csv
 rows=10 cols=21
Cycles=232
SW=715055 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2002.csv
 rows=28 cols=42
Cycles=616
SW=3396887 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2247.csv
 rows=1 cols=1
Cycles=67
SW=42438 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1739.csv
 rows=25 cols=39
Cycles=512
SW=2917967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards491.csv
 rows=9 cols=15
Cycles=170
SW=485958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1804.csv
 rows=26 cols=40
Cycles=529
SW=3013527 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1646.csv
 rows=8 cols=19
Cycles=207
SW=564378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2475.csv
 rows=6 cols=11
Cycles=135
SW=244909 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1566.csv
 rows=10 cols=21
Cycles=232
SW=721907 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards735.csv
 rows=2 cols=3
Cycles=78
SW=64854 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1189.csv
 rows=6 cols=9
Cycles=128
SW=219304 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2052.csv
 rows=25 cols=39
Cycles=513
SW=2823337 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards19.csv
 rows=1 cols=1
Cycles=67
SW=43278 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards975.csv
 rows=4 cols=5
Cycles=93
SW=128101 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1431.csv
 rows=1 cols=1
Cycles=67
SW=40569 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1707.csv
 rows=28 cols=42
Cycles=617
SW=3383150 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2058.csv
 rows=26 cols=40
Cycles=528
SW=3011321 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2217.csv
 rows=1 cols=1
Cycles=67
SW=41565 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1660.csv
 rows=27 cols=41
Cycles=599
SW=3157986 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards70.csv
 rows=2 cols=2
Cycles=74
SW=63951 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards740.csv
 rows=1 cols=2
Cycles=71
SW=42864 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2108.csv
 rows=25 cols=39
Cycles=513
SW=2837963 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1928.csv
 rows=24 cols=38
Cycles=496
SW=2749474 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards852.csv
 rows=9 cols=18
Cycles=200
SW=574867 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2250.csv
 rows=1 cols=1
Cycles=67
SW=41056 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1097.csv
 rows=3 cols=6
Cycles=93
SW=101181 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards692.csv
 rows=1 cols=1
Cycles=67
SW=40536 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards306.csv
 rows=7 cols=17
Cycles=179
SW=456261 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2315.csv
 rows=10 cols=14
Cycles=172
SW=465525 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1210.csv
 rows=7 cols=10
Cycles=137
SW=265975 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards592.csv
 rows=3 cols=3
Cycles=81
SW=83830 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2268.csv
 rows=10 cols=14
Cycles=172
SW=465852 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1121.csv
 rows=7 cols=10
Cycles=138
SW=267011 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2132.csv
 rows=25 cols=39
Cycles=513
SW=2836255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1805.csv
 rows=26 cols=40
Cycles=527
SW=3062856 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards700.csv
 rows=2 cols=2
Cycles=74
SW=61617 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1774.csv
 rows=26 cols=40
Cycles=528
SW=3020733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1365.csv
 rows=1 cols=3
Cycles=75
SW=43764 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1766.csv
 rows=28 cols=42
Cycles=616
SW=3380717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards136.csv
 rows=1 cols=1
Cycles=67
SW=42477 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1895.csv
 rows=26 cols=40
Cycles=528
SW=3043386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards984.csv
 rows=4 cols=5
Cycles=92
SW=126928 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards474.csv
 rows=10 cols=16
Cycles=192
SW=604528 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1483.csv
 rows=9 cols=20
Cycles=209
SW=593935 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1152.csv
 rows=2 cols=3
Cycles=78
SW=65043 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2305.csv
 rows=8 cols=12
Cycles=153
SW=332300 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards398.csv
 rows=10 cols=18
Cycles=207
SW=648422 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1316.csv
 rows=7 cols=8
Cycles=117
SW=242246 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1641.csv
 rows=9 cols=20
Cycles=209
SW=653425 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1025.csv
 rows=7 cols=15
Cycles=157
SW=385530 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards28.csv
 rows=1 cols=1
Cycles=66
SW=40000 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1193.csv
 rows=6 cols=9
Cycles=129
SW=217619 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1678.csv
 rows=27 cols=41
Cycles=597
SW=3155208 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1813.csv
 rows=25 cols=39
Cycles=512
SW=2809330 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1441.csv
 rows=3 cols=5
Cycles=89
SW=99682 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards622.csv
 rows=7 cols=13
Cycles=155
SW=315302 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards122.csv
 rows=7 cols=13
Cycles=150
SW=315665 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1020.csv
 rows=7 cols=15
Cycles=158
SW=389684 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards875.csv
 rows=9 cols=18
Cycles=200
SW=574672 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards31.csv
 rows=1 cols=1
Cycles=66
SW=40839 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards115.csv
 rows=7 cols=13
Cycles=151
SW=316064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards489.csv
 rows=10 cols=16
Cycles=181
SW=601927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2379.csv
 rows=11 cols=15
Cycles=183
SW=582319 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1824.csv
 rows=26 cols=40
Cycles=528
SW=3018447 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1015.csv
 rows=7 cols=15
Cycles=159
SW=387861 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1801.csv
 rows=25 cols=39
Cycles=511
SW=2816200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards81.csv
 rows=7 cols=11
Cycles=142
SW=280976 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards356.csv
 rows=9 cols=17
Cycles=195
SW=574276 ns
SW Assignments= -1 -1 -1 6 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards538.csv
 rows=2 cols=2
Cycles=74
SW=63766 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards371.csv
 rows=9 cols=17
Cycles=197
SW=626743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1207.csv
 rows=6 cols=9
Cycles=128
SW=219077 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1609.csv
 rows=9 cols=20
Cycles=209
SW=604594 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2526.csv
 rows=1 cols=2
Cycles=71
SW=43506 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1944.csv
 rows=26 cols=40
Cycles=529
SW=3001103 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1505.csv
 rows=9 cols=20
Cycles=208
SW=639229 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards196.csv
 rows=5 cols=10
Cycles=125
SW=197183 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1758.csv
 rows=26 cols=40
Cycles=529
SW=3010790 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2231.csv
 rows=2 cols=3
Cycles=78
SW=67335 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards22.csv
 rows=1 cols=1
Cycles=67
SW=40954 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards729.csv
 rows=1 cols=1
Cycles=67
SW=40986 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards111.csv
 rows=7 cols=13
Cycles=151
SW=314141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2072.csv
 rows=27 cols=41
Cycles=598
SW=3160453 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards99.csv
 rows=1 cols=1
Cycles=68
SW=41730 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2351.csv
 rows=10 cols=14
Cycles=172
SW=460113 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards166.csv
 rows=2 cols=2
Cycles=74
SW=64651 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards864.csv
 rows=8 cols=17
Cycles=188
SW=517855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards773.csv
 rows=3 cols=5
Cycles=89
SW=97939 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2397.csv
 rows=10 cols=14
Cycles=172
SW=501609 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2434.csv
 rows=2 cols=6
Cycles=91
SW=81801 ns
SW Assignments= -1 -1 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1616.csv
 rows=9 cols=20
Cycles=208
SW=598927 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2270.csv
 rows=10 cols=14
Cycles=173
SW=459780 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1769.csv
 rows=27 cols=41
Cycles=598
SW=3141609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards395.csv
 rows=9 cols=17
Cycles=197
SW=572953 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards981.csv
 rows=4 cols=5
Cycles=93
SW=120553 ns
SW Assignments= 0 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards677.csv
 rows=3 cols=4
Cycles=85
SW=96945 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1072.csv
 rows=1 cols=1
Cycles=67
SW=39051 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1913.csv
 rows=27 cols=41
Cycles=597
SW=3181395 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2111.csv
 rows=26 cols=40
Cycles=528
SW=3008432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards17.csv
 rows=1 cols=2
Cycles=70
SW=44397 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2361.csv
 rows=11 cols=15
Cycles=182
SW=582343 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1219.csv
 rows=1 cols=2
Cycles=70
SW=42786 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards33.csv
 rows=1 cols=2
Cycles=71
SW=42568 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards35.csv
 rows=1 cols=1
Cycles=66
SW=41127 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2282.csv
 rows=9 cols=13
Cycles=162
SW=388718 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2393.csv
 rows=9 cols=13
Cycles=161
SW=390737 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards552.csv
 rows=2 cols=3
Cycles=79
SW=65892 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards432.csv
 rows=1 cols=1
Cycles=67
SW=40947 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1014.csv
 rows=6 cols=14
Cycles=149
SW=280607 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards464.csv
 rows=2 cols=2
Cycles=74
SW=62685 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards61.csv
 rows=1 cols=3
Cycles=76
SW=46078 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards15.csv
 rows=1 cols=2
Cycles=71
SW=43191 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards205.csv
 rows=6 cols=11
Cycles=136
SW=245225 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards769.csv
 rows=1 cols=1
Cycles=66
SW=39139 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1364.csv
 rows=2 cols=4
Cycles=82
SW=69751 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards704.csv
 rows=2 cols=4
Cycles=82
SW=69586 ns
SW Assignments= -1 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1003.csv
 rows=7 cols=15
Cycles=158
SW=389318 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2499.csv
 rows=2 cols=3
Cycles=79
SW=63742 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1782.csv
 rows=25 cols=39
Cycles=512
SW=2869841 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2486.csv
 rows=5 cols=7
Cycles=105
SW=171301 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1651.csv
 rows=27 cols=41
Cycles=598
SW=3163617 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1159.csv
 rows=6 cols=9
Cycles=127
SW=219808 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards528.csv
 rows=1 cols=2
Cycles=71
SW=94627 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards963.csv
 rows=5 cols=7
Cycles=104
SW=171994 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1966.csv
 rows=26 cols=40
Cycles=529
SW=3050187 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards124.csv
 rows=4 cols=6
Cycles=96
SW=128194 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1738.csv
 rows=27 cols=41
Cycles=599
SW=3232753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards181.csv
 rows=1 cols=1
Cycles=67
SW=42294 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1019.csv
 rows=6 cols=14
Cycles=149
SW=280526 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1446.csv
 rows=3 cols=5
Cycles=89
SW=98809 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1031.csv
 rows=7 cols=15
Cycles=158
SW=391461 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1592.csv
 rows=7 cols=18
Cycles=185
SW=445245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2010.csv
 rows=26 cols=40
Cycles=529
SW=3089142 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards683.csv
 rows=1 cols=1
Cycles=68
SW=42189 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2500.csv
 rows=2 cols=3
Cycles=78
SW=66049 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2182.csv
 rows=1 cols=1
Cycles=68
SW=40341 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards550.csv
 rows=2 cols=3
Cycles=95
SW=67419 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards352.csv
 rows=10 cols=18
Cycles=208
SW=649846 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2511.csv
 rows=1 cols=2
Cycles=72
SW=42169 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1817.csv
 rows=26 cols=40
Cycles=528
SW=3059393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards743.csv
 rows=2 cols=2
Cycles=74
SW=65055 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1950.csv
 rows=25 cols=39
Cycles=511
SW=2841697 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards953.csv
 rows=4 cols=6
Cycles=97
SW=129810 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1249.csv
 rows=6 cols=7
Cycles=109
SW=238532 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1335.csv
 rows=6 cols=7
Cycles=108
SW=193847 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2170.csv
 rows=2 cols=3
Cycles=78
SW=64692 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2142.csv
 rows=24 cols=38
Cycles=496
SW=2711847 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1346.csv
 rows=7 cols=8
Cycles=117
SW=238304 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2226.csv
 rows=3 cols=5
Cycles=89
SW=100114 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1298.csv
 rows=7 cols=8
Cycles=117
SW=240617 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards313.csv
 rows=8 cols=18
Cycles=193
SW=525520 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1506.csv
 rows=9 cols=20
Cycles=211
SW=593891 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1823.csv
 rows=26 cols=40
Cycles=528
SW=3018810 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards727.csv
 rows=1 cols=1
Cycles=67
SW=41979 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1459.csv
 rows=1 cols=2
Cycles=70
SW=43233 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1523.csv
 rows=8 cols=19
Cycles=196
SW=544432 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1662.csv
 rows=26 cols=40
Cycles=528
SW=3015359 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards333.csv
 rows=4 cols=7
Cycles=100
SW=142711 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards942.csv
 rows=3 cols=5
Cycles=100
SW=100216 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards2123.csv
 rows=27 cols=41
Cycles=598
SW=3210069 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards231.csv
 rows=1 cols=1
Cycles=67
SW=40818 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2259.csv
 rows=10 cols=14
Cycles=172
SW=462666 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1262.csv
 rows=7 cols=8
Cycles=116
SW=240401 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards172.csv
 rows=1 cols=1
Cycles=67
SW=39633 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards101.csv
 rows=1 cols=1
Cycles=67
SW=41767 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards636.csv
 rows=4 cols=5
Cycles=92
SW=125386 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1130.csv
 rows=7 cols=10
Cycles=139
SW=262412 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1315.csv
 rows=6 cols=7
Cycles=108
SW=195460 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards288.csv
 rows=7 cols=17
Cycles=181
SW=445953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards43.csv
 rows=5 cols=8
Cycles=108
SW=177055 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards789.csv
 rows=4 cols=9
Cycles=116
SW=159748 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards412.csv
 rows=10 cols=18
Cycles=209
SW=650959 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1970.csv
 rows=27 cols=41
Cycles=598
SW=3156507 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1363.csv
 rows=1 cols=1
Cycles=68
SW=39955 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2278.csv
 rows=11 cols=15
Cycles=183
SW=618706 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2171.csv
 rows=1 cols=1
Cycles=66
SW=40531 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1116.csv
 rows=8 cols=11
Cycles=148
SW=315674 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2038.csv
 rows=26 cols=40
Cycles=528
SW=3030672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards918.csv
 rows=3 cols=5
Cycles=101
SW=100600 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2525.csv
 rows=1 cols=2
Cycles=71
SW=42742 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1099.csv
 rows=3 cols=6
Cycles=93
SW=102634 ns
SW Assignments= -1 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards1777.csv
 rows=26 cols=40
Cycles=529
SW=3023609 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2040.csv
 rows=25 cols=39
Cycles=511
SW=2830319 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1737.csv
 rows=26 cols=40
Cycles=529
SW=3049197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2220.csv
 rows=2 cols=3
Cycles=79
SW=67647 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1126.csv
 rows=8 cols=11
Cycles=148
SW=306467 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards130.csv
 rows=4 cols=6
Cycles=96
SW=132790 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards681.csv
 rows=1 cols=1
Cycles=68
SW=39000 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1479.csv
 rows=8 cols=19
Cycles=212
SW=560169 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1541.csv
 rows=10 cols=21
Cycles=220
SW=706670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2048.csv
 rows=27 cols=41
Cycles=599
SW=3160266 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards922.csv
 rows=3 cols=5
Cycles=90
SW=99526 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards88.csv
 rows=1 cols=1
Cycles=67
SW=38796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards540.csv
 rows=1 cols=1
Cycles=68
SW=38721 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards893.csv
 rows=9 cols=18
Cycles=201
SW=624076 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards426.csv
 rows=5 cols=9
Cycles=122
SW=189253 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards108.csv
 rows=1 cols=1
Cycles=68
SW=38988 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards151.csv
 rows=2 cols=2
Cycles=75
SW=59371 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1442.csv
 rows=3 cols=5
Cycles=89
SW=99810 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1358.csv
 rows=3 cols=5
Cycles=90
SW=98275 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards2477.csv
 rows=5 cols=7
Cycles=105
SW=167023 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1464.csv
 rows=1 cols=2
Cycles=71
SW=41337 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1711.csv
 rows=26 cols=40
Cycles=527
SW=3021578 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards837.csv
 rows=9 cols=18
Cycles=200
SW=575518 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2215.csv
 rows=1 cols=1
Cycles=67
SW=39759 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2061.csv
 rows=27 cols=41
Cycles=599
SW=3152025 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1256.csv
 rows=7 cols=8
Cycles=116
SW=241949 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1974.csv
 rows=25 cols=39
Cycles=515
SW=2837276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards642.csv
 rows=4 cols=5
Cycles=92
SW=127549 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1440.csv
 rows=2 cols=4
Cycles=82
SW=70761 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1932.csv
 rows=28 cols=42
Cycles=617
SW=3451619 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2260.csv
 rows=10 cols=14
Cycles=171
SW=462294 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1919.csv
 rows=26 cols=40
Cycles=529
SW=3020361 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards595.csv
 rows=3 cols=3
Cycles=81
SW=85672 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards844.csv
 rows=8 cols=17
Cycles=188
SW=522199 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards796.csv
 rows=6 cols=11
Cycles=147
SW=246974 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards86.csv
 rows=1 cols=2
Cycles=71
SW=42031 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards216.csv
 rows=5 cols=10
Cycles=135
SW=193094 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2079.csv
 rows=27 cols=41
Cycles=597
SW=3181446 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1962.csv
 rows=26 cols=40
Cycles=528
SW=3018956 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2233.csv
 rows=2 cols=3
Cycles=79
SW=65250 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1608.csv
 rows=8 cols=19
Cycles=196
SW=548224 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1760.csv
 rows=26 cols=40
Cycles=528
SW=3058743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2262.csv
 rows=10 cols=14
Cycles=172
SW=468225 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards210.csv
 rows=6 cols=11
Cycles=136
SW=245203 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1610.csv
 rows=10 cols=21
Cycles=220
SW=705584 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2183.csv
 rows=1 cols=1
Cycles=68
SW=40963 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1233.csv
 rows=6 cols=7
Cycles=109
SW=194686 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards757.csv
 rows=3 cols=4
Cycles=85
SW=96463 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2502.csv
 rows=2 cols=2
Cycles=75
SW=61927 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1221.csv
 rows=1 cols=1
Cycles=68
SW=41409 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards368.csv
 rows=10 cols=18
Cycles=207
SW=711116 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards892.csv
 rows=8 cols=17
Cycles=188
SW=520192 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1869.csv
 rows=28 cols=42
Cycles=617
SW=3378275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards713.csv
 rows=1 cols=1
Cycles=67
SW=39483 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards326.csv
 rows=1 cols=1
Cycles=68
SW=40821 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards453.csv
 rows=1 cols=1
Cycles=67
SW=41001 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1569.csv
 rows=9 cols=20
Cycles=224
SW=649480 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2065.csv
 rows=25 cols=39
Cycles=513
SW=2814803 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1209.csv
 rows=6 cols=9
Cycles=127
SW=219622 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1907.csv
 rows=26 cols=40
Cycles=527
SW=3062567 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards494.csv
 rows=1 cols=2
Cycles=72
SW=43821 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1125.csv
 rows=6 cols=9
Cycles=128
SW=219793 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2307.csv
 rows=8 cols=12
Cycles=153
SW=334496 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1303.csv
 rows=7 cols=8
Cycles=117
SW=239330 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1151.csv
 rows=2 cols=3
Cycles=78
SW=64200 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1300.csv
 rows=6 cols=7
Cycles=109
SW=196598 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards574.csv
 rows=3 cols=3
Cycles=81
SW=87510 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1581.csv
 rows=9 cols=20
Cycles=209
SW=598276 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1202.csv
 rows=5 cols=8
Cycles=108
SW=179368 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1287.csv
 rows=6 cols=7
Cycles=108
SW=194368 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards232.csv
 rows=1 cols=1
Cycles=68
SW=41631 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2106.csv
 rows=25 cols=39
Cycles=513
SW=2799305 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1275.csv
 rows=7 cols=8
Cycles=117
SW=238777 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards383.csv
 rows=9 cols=17
Cycles=196
SW=570472 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards343.csv
 rows=1 cols=1
Cycles=67
SW=40791 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards624.csv
 rows=6 cols=12
Cycles=140
SW=257305 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2003.csv
 rows=24 cols=38
Cycles=497
SW=2701602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards100.csv
 rows=2 cols=2
Cycles=86
SW=63085 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards82.csv
 rows=6 cols=10
Cycles=133
SW=229997 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards957.csv
 rows=3 cols=5
Cycles=89
SW=96955 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards933.csv
 rows=4 cols=6
Cycles=108
SW=126028 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards8.csv
 rows=1 cols=3
Cycles=74
SW=45474 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards129.csv
 rows=4 cols=6
Cycles=96
SW=132295 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2303.csv
 rows=10 cols=14
Cycles=172
SW=465918 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1937.csv
 rows=27 cols=41
Cycles=597
SW=3160735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2286.csv
 rows=10 cols=14
Cycles=171
SW=458916 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards826.csv
 rows=8 cols=17
Cycles=188
SW=524344 ns
SW Assignments= -1 7 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 -1 
auction-cpp/resources/test_problems8bit/rewards1803.csv
 rows=26 cols=40
Cycles=528
SW=3017159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1785.csv
 rows=25 cols=39
Cycles=512
SW=2825483 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1859.csv
 rows=26 cols=40
Cycles=529
SW=3027761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards60.csv
 rows=1 cols=3
Cycles=74
SW=45292 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2428.csv
 rows=11 cols=15
Cycles=182
SW=581167 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1708.csv
 rows=28 cols=42
Cycles=616
SW=3391514 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards230.csv
 rows=1 cols=1
Cycles=81
SW=41769 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards71.csv
 rows=1 cols=1
Cycles=67
SW=40860 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards712.csv
 rows=1 cols=1
Cycles=68
SW=40291 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards325.csv
 rows=1 cols=1
Cycles=67
SW=40308 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards348.csv
 rows=1 cols=1
Cycles=67
SW=40477 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2517.csv
 rows=1 cols=1
Cycles=66
SW=40686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2027.csv
 rows=27 cols=41
Cycles=597
SW=3211708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2369.csv
 rows=10 cols=14
Cycles=171
SW=471117 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1864.csv
 rows=26 cols=40
Cycles=528
SW=3008459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards213.csv
 rows=6 cols=11
Cycles=136
SW=304661 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2236.csv
 rows=3 cols=4
Cycles=86
SW=97561 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards910.csv
 rows=9 cols=18
Cycles=200
SW=586954 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards578.csv
 rows=3 cols=3
Cycles=82
SW=84277 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2319.csv
 rows=10 cols=14
Cycles=173
SW=461484 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2387.csv
 rows=10 cols=14
Cycles=172
SW=459720 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards457.csv
 rows=1 cols=1
Cycles=66
SW=40191 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1786.csv
 rows=26 cols=40
Cycles=528
SW=3064140 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards287.csv
 rows=7 cols=17
Cycles=179
SW=454209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1900.csv
 rows=24 cols=38
Cycles=496
SW=2695200 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1577.csv
 rows=9 cols=20
Cycles=208
SW=600175 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1587.csv
 rows=9 cols=20
Cycles=208
SW=592537 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1573.csv
 rows=9 cols=20
Cycles=209
SW=592663 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2359.csv
 rows=10 cols=14
Cycles=173
SW=466578 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2512.csv
 rows=1 cols=2
Cycles=71
SW=42300 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1600.csv
 rows=9 cols=20
Cycles=218
SW=606293 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2078.csv
 rows=27 cols=41
Cycles=599
SW=3188479 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1186.csv
 rows=6 cols=9
Cycles=128
SW=218539 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1862.csv
 rows=26 cols=40
Cycles=529
SW=3014667 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards324.csv
 rows=1 cols=1
Cycles=67
SW=39756 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2492.csv
 rows=2 cols=2
Cycles=75
SW=61272 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards662.csv
 rows=2 cols=4
Cycles=82
SW=69330 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1751.csv
 rows=25 cols=39
Cycles=513
SW=2825020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards44.csv
 rows=5 cols=8
Cycles=108
SW=181148 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1522.csv
 rows=9 cols=20
Cycles=209
SW=600046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2271.csv
 rows=9 cols=13
Cycles=161
SW=389315 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1323.csv
 rows=6 cols=7
Cycles=108
SW=199702 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1407.csv
 rows=5 cols=6
Cycles=101
SW=162922 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1851.csv
 rows=26 cols=40
Cycles=528
SW=3013671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2423.csv
 rows=10 cols=14
Cycles=172
SW=465430 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards283.csv
 rows=8 cols=18
Cycles=192
SW=532332 ns
SW Assignments= 1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 -1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1676.csv
 rows=27 cols=41
Cycles=598
SW=3158725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards319.csv
 rows=7 cols=17
Cycles=181
SW=452283 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards263.csv
 rows=2 cols=3
Cycles=79
SW=64684 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2213.csv
 rows=1 cols=1
Cycles=67
SW=41199 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2128.csv
 rows=25 cols=39
Cycles=511
SW=2844877 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards154.csv
 rows=3 cols=3
Cycles=81
SW=92067 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards898.csv
 rows=7 cols=16
Cycles=163
SW=429303 ns
SW Assignments= -1 -1 -1 -1 -1 3 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards619.csv
 rows=7 cols=13
Cycles=150
SW=312188 ns
SW Assignments= -1 -1 -1 6 -1 -1 0 1 2 3 4 5 -1 
auction-cpp/resources/test_problems8bit/rewards1946.csv
 rows=24 cols=38
Cycles=495
SW=2754085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1730.csv
 rows=28 cols=42
Cycles=616
SW=3378650 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1887.csv
 rows=27 cols=41
Cycles=598
SW=3161853 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1095.csv
 rows=3 cols=6
Cycles=93
SW=103561 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1339.csv
 rows=6 cols=7
Cycles=108
SW=197696 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2336.csv
 rows=8 cols=12
Cycles=158
SW=333086 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1081.csv
 rows=1 cols=1
Cycles=67
SW=41376 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards67.csv
 rows=1 cols=1
Cycles=67
SW=41286 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1891.csv
 rows=26 cols=40
Cycles=527
SW=3095145 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1955.csv
 rows=27 cols=41
Cycles=597
SW=3177670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1603.csv
 rows=8 cols=19
Cycles=197
SW=582589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards290.csv
 rows=8 cols=18
Cycles=192
SW=519148 ns
SW Assignments= -1 -1 -1 -1 4 -1 -1 -1 -1 -1 0 1 2 3 -1 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2446.csv
 rows=1 cols=1
Cycles=68
SW=41326 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1834.csv
 rows=27 cols=41
Cycles=599
SW=3183504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards799.csv
 rows=7 cols=12
Cycles=156
SW=293018 ns
SW Assignments= -1 -1 1 0 -1 -1 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards614.csv
 rows=5 cols=11
Cycles=131
SW=210643 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards1893.csv
 rows=27 cols=41
Cycles=597
SW=3161086 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2169.csv
 rows=2 cols=3
Cycles=78
SW=67503 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards295.csv
 rows=7 cols=17
Cycles=180
SW=448467 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1041.csv
 rows=7 cols=15
Cycles=159
SW=388440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2168.csv
 rows=3 cols=4
Cycles=86
SW=92239 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards369.csv
 rows=10 cols=18
Cycles=208
SW=686612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards776.csv
 rows=5 cols=10
Cycles=126
SW=194690 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2173.csv
 rows=1 cols=1
Cycles=67
SW=40816 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards281.csv
 rows=7 cols=17
Cycles=181
SW=456141 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1673.csv
 rows=28 cols=42
Cycles=615
SW=3389972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1340.csv
 rows=8 cols=9
Cycles=139
SW=286475 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2285.csv
 rows=9 cols=13
Cycles=162
SW=396026 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1930.csv
 rows=27 cols=41
Cycles=597
SW=3154230 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2094.csv
 rows=26 cols=40
Cycles=527
SW=3011018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1488.csv
 rows=9 cols=20
Cycles=209
SW=591550 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards439.csv
 rows=1 cols=3
Cycles=74
SW=44962 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1704.csv
 rows=25 cols=39
Cycles=511
SW=2874854 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards847.csv
 rows=9 cols=18
Cycles=199
SW=577128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2186.csv
 rows=1 cols=1
Cycles=67
SW=39340 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards832.csv
 rows=8 cols=17
Cycles=187
SW=524592 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1330.csv
 rows=6 cols=7
Cycles=108
SW=195904 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards676.csv
 rows=3 cols=4
Cycles=85
SW=88738 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1156.csv
 rows=2 cols=3
Cycles=78
SW=64518 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1674.csv
 rows=28 cols=42
Cycles=616
SW=3446957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2036.csv
 rows=27 cols=41
Cycles=598
SW=3152748 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards790.csv
 rows=5 cols=10
Cycles=125
SW=193615 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2343.csv
 rows=10 cols=14
Cycles=173
SW=511869 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1406.csv
 rows=6 cols=7
Cycles=108
SW=195379 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards867.csv
 rows=8 cols=17
Cycles=188
SW=532093 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards358.csv
 rows=9 cols=17
Cycles=197
SW=572383 ns
SW Assignments= 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards7.csv
 rows=1 cols=2
Cycles=71
SW=41673 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards30.csv
 rows=1 cols=1
Cycles=68
SW=40686 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1714.csv
 rows=27 cols=41
Cycles=597
SW=3211675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards150.csv
 rows=2 cols=2
Cycles=74
SW=63046 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards391.csv
 rows=9 cols=17
Cycles=196
SW=570238 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1515.csv
 rows=8 cols=19
Cycles=207
SW=550159 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards385.csv
 rows=9 cols=17
Cycles=196
SW=571447 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1802.csv
 rows=26 cols=40
Cycles=527
SW=3070692 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards835.csv
 rows=8 cols=17
Cycles=188
SW=526755 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1894.csv
 rows=26 cols=40
Cycles=528
SW=2998146 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1849.csv
 rows=25 cols=39
Cycles=512
SW=2822134 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards901.csv
 rows=8 cols=17
Cycles=188
SW=525627 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2211.csv
 rows=6 cols=11
Cycles=136
SW=247951 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1465.csv
 rows=1 cols=3
Cycles=76
SW=43956 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1986.csv
 rows=27 cols=41
Cycles=598
SW=3200809 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1776.csv
 rows=26 cols=40
Cycles=528
SW=3021681 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1629.csv
 rows=10 cols=21
Cycles=221
SW=707708 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1370.csv
 rows=1 cols=1
Cycles=67
SW=40210 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1166.csv
 rows=6 cols=9
Cycles=128
SW=218717 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1170.csv
 rows=5 cols=8
Cycles=108
SW=180692 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards418.csv
 rows=5 cols=9
Cycles=133
SW=188447 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2174.csv
 rows=1 cols=1
Cycles=66
SW=40494 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1828.csv
 rows=27 cols=41
Cycles=599
SW=3154002 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1191.csv
 rows=5 cols=8
Cycles=108
SW=179134 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1356.csv
 rows=3 cols=5
Cycles=89
SW=97936 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1163.csv
 rows=5 cols=8
Cycles=108
SW=177085 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2318.csv
 rows=10 cols=14
Cycles=173
SW=460638 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1865.csv
 rows=26 cols=40
Cycles=527
SW=3010122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards209.csv
 rows=5 cols=10
Cycles=127
SW=194245 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1657.csv
 rows=27 cols=41
Cycles=597
SW=3160147 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards716.csv
 rows=2 cols=3
Cycles=78
SW=66283 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1611.csv
 rows=9 cols=20
Cycles=219
SW=609046 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2120.csv
 rows=26 cols=40
Cycles=529
SW=3068967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2269.csv
 rows=9 cols=13
Cycles=163
SW=391755 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2364.csv
 rows=8 cols=12
Cycles=152
SW=339860 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards964.csv
 rows=3 cols=4
Cycles=85
SW=94990 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1396.csv
 rows=5 cols=6
Cycles=118
SW=159967 ns
SW Assignments= 1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards876.csv
 rows=8 cols=17
Cycles=188
SW=526033 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards171.csv
 rows=1 cols=2
Cycles=72
SW=41436 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards810.csv
 rows=5 cols=10
Cycles=127
SW=195200 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1999.csv
 rows=24 cols=38
Cycles=495
SW=2698882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards859.csv
 rows=8 cols=17
Cycles=188
SW=522624 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2151.csv
 rows=24 cols=38
Cycles=497
SW=2744061 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards868.csv
 rows=9 cols=18
Cycles=201
SW=576040 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1035.csv
 rows=6 cols=14
Cycles=148
SW=289853 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards848.csv
 rows=8 cols=17
Cycles=189
SW=527193 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2191.csv
 rows=7 cols=12
Cycles=145
SW=299486 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2342.csv
 rows=8 cols=12
Cycles=153
SW=331730 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1775.csv
 rows=26 cols=40
Cycles=529
SW=3078975 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1634.csv
 rows=10 cols=21
Cycles=231
SW=726416 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1699.csv
 rows=25 cols=39
Cycles=512
SW=2814634 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2473.csv
 rows=7 cols=12
Cycles=146
SW=298718 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards97.csv
 rows=2 cols=2
Cycles=74
SW=60556 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1563.csv
 rows=8 cols=19
Cycles=207
SW=559132 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1122.csv
 rows=6 cols=9
Cycles=129
SW=216241 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2081.csv
 rows=25 cols=39
Cycles=512
SW=2839138 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1717.csv
 rows=27 cols=41
Cycles=598
SW=3157902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2406.csv
 rows=10 cols=14
Cycles=172
SW=465342 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards587.csv
 rows=3 cols=3
Cycles=81
SW=86517 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1380.csv
 rows=5 cols=6
Cycles=101
SW=159436 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards752.csv
 rows=2 cols=2
Cycles=77
SW=63358 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards259.csv
 rows=2 cols=3
Cycles=78
SW=67864 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards163.csv
 rows=1 cols=2
Cycles=71
SW=42543 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1328.csv
 rows=6 cols=7
Cycles=108
SW=195511 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1602.csv
 rows=9 cols=20
Cycles=220
SW=655648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards969.csv
 rows=3 cols=4
Cycles=85
SW=97137 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards973.csv
 rows=3 cols=4
Cycles=85
SW=92692 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1624.csv
 rows=10 cols=21
Cycles=232
SW=717113 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards609.csv
 rows=6 cols=12
Cycles=140
SW=249764 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards2117.csv
 rows=25 cols=39
Cycles=511
SW=2836255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1155.csv
 rows=2 cols=3
Cycles=79
SW=66409 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2175.csv
 rows=1 cols=1
Cycles=68
SW=41883 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2381.csv
 rows=9 cols=13
Cycles=162
SW=381675 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1914.csv
 rows=27 cols=41
Cycles=599
SW=3161092 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1268.csv
 rows=6 cols=7
Cycles=109
SW=197452 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards408.csv
 rows=10 cols=18
Cycles=207
SW=694795 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2413.csv
 rows=10 cols=14
Cycles=172
SW=460813 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1653.csv
 rows=28 cols=42
Cycles=617
SW=3392264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards971.csv
 rows=3 cols=4
Cycles=85
SW=92202 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1833.csv
 rows=26 cols=40
Cycles=529
SW=3028962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1263.csv
 rows=6 cols=7
Cycles=108
SW=195298 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1881.csv
 rows=26 cols=40
Cycles=527
SW=3059018 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards976.csv
 rows=4 cols=5
Cycles=92
SW=127705 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2255.csv
 rows=1 cols=1
Cycles=67
SW=44593 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards666.csv
 rows=1 cols=1
Cycles=67
SW=41184 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards690.csv
 rows=1 cols=1
Cycles=67
SW=40716 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards139.csv
 rows=1 cols=1
Cycles=67
SW=40839 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1196.csv
 rows=6 cols=9
Cycles=128
SW=219025 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards645.csv
 rows=1 cols=1
Cycles=68
SW=40281 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards911.csv
 rows=5 cols=7
Cycles=104
SW=166912 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards195.csv
 rows=6 cols=11
Cycles=137
SW=244885 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1259.csv
 rows=6 cols=7
Cycles=109
SW=195745 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1764.csv
 rows=25 cols=39
Cycles=511
SW=2836336 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2082.csv
 rows=25 cols=39
Cycles=512
SW=2831602 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1556.csv
 rows=9 cols=20
Cycles=218
SW=608189 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards334.csv
 rows=4 cols=7
Cycles=101
SW=136795 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1401.csv
 rows=5 cols=6
Cycles=100
SW=157633 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2450.csv
 rows=3 cols=4
Cycles=85
SW=93966 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1279.csv
 rows=6 cols=7
Cycles=108
SW=193942 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2430.csv
 rows=9 cols=13
Cycles=163
SW=389202 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards375.csv
 rows=9 cols=17
Cycles=196
SW=574534 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1302.csv
 rows=7 cols=8
Cycles=116
SW=242051 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1659.csv
 rows=27 cols=41
Cycles=597
SW=3160273 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2417.csv
 rows=8 cols=12
Cycles=151
SW=338114 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards91.csv
 rows=1 cols=1
Cycles=68
SW=41127 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2405.csv
 rows=10 cols=14
Cycles=171
SW=462921 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards184.csv
 rows=1 cols=1
Cycles=68
SW=41059 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1157.csv
 rows=2 cols=3
Cycles=95
SW=66171 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards451.csv
 rows=1 cols=1
Cycles=68
SW=40770 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1909.csv
 rows=26 cols=40
Cycles=529
SW=3024396 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards242.csv
 rows=1 cols=1
Cycles=68
SW=42844 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1538.csv
 rows=10 cols=21
Cycles=223
SW=708167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1471.csv
 rows=8 cols=19
Cycles=196
SW=543604 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2396.csv
 rows=10 cols=14
Cycles=172
SW=463557 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2225.csv
 rows=3 cols=5
Cycles=90
SW=102792 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1607.csv
 rows=10 cols=21
Cycles=220
SW=759158 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1123.csv
 rows=9 cols=12
Cycles=159
SW=371150 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1369.csv
 rows=1 cols=1
Cycles=68
SW=39217 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1686.csv
 rows=26 cols=40
Cycles=529
SW=3006629 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1194.csv
 rows=6 cols=9
Cycles=128
SW=219149 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1842.csv
 rows=27 cols=41
Cycles=598
SW=3160504 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards377.csv
 rows=9 cols=17
Cycles=196
SW=583231 ns
SW Assignments= -1 1 -1 7 -1 -1 -1 -1 0 -1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1350.csv
 rows=3 cols=5
Cycles=89
SW=99682 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards991.csv
 rows=1 cols=1
Cycles=68
SW=39124 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards472.csv
 rows=10 cols=16
Cycles=179
SW=600196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards813.csv
 rows=4 cols=9
Cycles=116
SW=160987 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards485.csv
 rows=9 cols=15
Cycles=171
SW=537844 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2506.csv
 rows=3 cols=4
Cycles=85
SW=97174 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards316.csv
 rows=8 cols=18
Cycles=193
SW=508386 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1246.csv
 rows=6 cols=7
Cycles=108
SW=194863 ns
SW Assignments= 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1269.csv
 rows=7 cols=8
Cycles=117
SW=237004 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards143.csv
 rows=1 cols=1
Cycles=66
SW=39669 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards477.csv
 rows=9 cols=15
Cycles=171
SW=482307 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2306.csv
 rows=9 cols=13
Cycles=163
SW=391023 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards738.csv
 rows=1 cols=1
Cycles=67
SW=39135 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1855.csv
 rows=27 cols=41
Cycles=597
SW=3203965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards742.csv
 rows=2 cols=2
Cycles=74
SW=61894 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards925.csv
 rows=3 cols=5
Cycles=101
SW=102357 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1638.csv
 rows=9 cols=20
Cycles=219
SW=602047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1639.csv
 rows=9 cols=20
Cycles=219
SW=601135 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1810.csv
 rows=27 cols=41
Cycles=599
SW=3210403 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards445.csv
 rows=2 cols=4
Cycles=83
SW=69550 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards215.csv
 rows=5 cols=10
Cycles=127
SW=196064 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards390.csv
 rows=9 cols=17
Cycles=195
SW=573247 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1883.csv
 rows=26 cols=40
Cycles=527
SW=3041825 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards421.csv
 rows=5 cols=9
Cycles=122
SW=188575 ns
SW Assignments= -1 -1 -1 2 0 1 -1 3 4 
auction-cpp/resources/test_problems8bit/rewards667.csv
 rows=1 cols=1
Cycles=67
SW=39898 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards384.csv
 rows=9 cols=17
Cycles=196
SW=571153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2314.csv
 rows=10 cols=14
Cycles=172
SW=466425 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards679.csv
 rows=1 cols=1
Cycles=68
SW=39904 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards814.csv
 rows=4 cols=9
Cycles=116
SW=160180 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards862.csv
 rows=9 cols=18
Cycles=200
SW=574387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1511.csv
 rows=8 cols=19
Cycles=207
SW=556306 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1475.csv
 rows=9 cols=20
Cycles=219
SW=599581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1037.csv
 rows=7 cols=15
Cycles=159
SW=389109 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2135.csv
 rows=24 cols=38
Cycles=501
SW=2716461 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards920.csv
 rows=3 cols=5
Cycles=90
SW=99624 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1669.csv
 rows=27 cols=41
Cycles=598
SW=3155545 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards297.csv
 rows=7 cols=17
Cycles=181
SW=449805 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards661.csv
 rows=3 cols=5
Cycles=89
SW=101356 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1100.csv
 rows=2 cols=5
Cycles=86
SW=72825 ns
SW Assignments= -1 -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards320.csv
 rows=7 cols=17
Cycles=179
SW=448758 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2116.csv
 rows=27 cols=41
Cycles=611
SW=3232216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2200.csv
 rows=6 cols=11
Cycles=137
SW=248336 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards495.csv
 rows=3 cols=4
Cycles=85
SW=96067 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1589.csv
 rows=9 cols=20
Cycles=220
SW=605692 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards2415.csv
 rows=8 cols=12
Cycles=152
SW=339044 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards657.csv
 rows=3 cols=5
Cycles=89
SW=96591 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards2107.csv
 rows=25 cols=39
Cycles=511
SW=2830477 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards774.csv
 rows=4 cols=9
Cycles=116
SW=158827 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards663.csv
 rows=3 cols=5
Cycles=89
SW=100405 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2100.csv
 rows=27 cols=41
Cycles=599
SW=3224539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards606.csv
 rows=3 cols=3
Cycles=82
SW=85683 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1062.csv
 rows=4 cols=6
Cycles=96
SW=134875 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2362.csv
 rows=10 cols=14
Cycles=172
SW=458628 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1546.csv
 rows=9 cols=20
Cycles=220
SW=608021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards717.csv
 rows=2 cols=3
Cycles=78
SW=63486 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards401.csv
 rows=10 cols=18
Cycles=208
SW=659668 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards519.csv
 rows=1 cols=1
Cycles=68
SW=39766 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1822.csv
 rows=26 cols=40
Cycles=529
SW=3191001 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards924.csv
 rows=4 cols=6
Cycles=97
SW=135787 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards1414.csv
 rows=5 cols=6
Cycles=100
SW=157282 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1046.csv
 rows=7 cols=15
Cycles=157
SW=391428 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2403.csv
 rows=9 cols=13
Cycles=162
SW=392468 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1286.csv
 rows=6 cols=7
Cycles=108
SW=195955 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2356.csv
 rows=9 cols=13
Cycles=163
SW=392160 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards46.csv
 rows=4 cols=7
Cycles=101
SW=139591 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1844.csv
 rows=27 cols=41
Cycles=598
SW=3160414 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1466.csv
 rows=8 cols=19
Cycles=196
SW=553129 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards496.csv
 rows=2 cols=3
Cycles=78
SW=64684 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1716.csv
 rows=27 cols=41
Cycles=599
SW=3206682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards241.csv
 rows=1 cols=1
Cycles=67
SW=42735 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards378.csv
 rows=9 cols=17
Cycles=196
SW=575836 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1555.csv
 rows=9 cols=20
Cycles=220
SW=601996 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards5.csv
 rows=1 cols=2
Cycles=72
SW=43465 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1281.csv
 rows=6 cols=7
Cycles=108
SW=195517 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2093.csv
 rows=25 cols=39
Cycles=512
SW=2872325 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1352.csv
 rows=3 cols=5
Cycles=89
SW=101074 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards816.csv
 rows=4 cols=9
Cycles=116
SW=159946 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards639.csv
 rows=3 cols=4
Cycles=85
SW=97003 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1091.csv
 rows=3 cols=6
Cycles=93
SW=102441 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1252.csv
 rows=7 cols=8
Cycles=116
SW=241418 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1727.csv
 rows=26 cols=40
Cycles=529
SW=3051855 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1362.csv
 rows=2 cols=4
Cycles=82
SW=69924 ns
SW Assignments= -1 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards2177.csv
 rows=1 cols=1
Cycles=67
SW=41068 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards598.csv
 rows=3 cols=3
Cycles=81
SW=87232 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards530.csv
 rows=1 cols=1
Cycles=68
SW=38467 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1487.csv
 rows=9 cols=20
Cycles=208
SW=592672 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards367.csv
 rows=10 cols=18
Cycles=209
SW=648085 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1684.csv
 rows=25 cols=39
Cycles=512
SW=2892928 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1308.csv
 rows=8 cols=9
Cycles=141
SW=286718 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1337.csv
 rows=6 cols=7
Cycles=108
SW=194980 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1886.csv
 rows=27 cols=41
Cycles=598
SW=3164532 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1596.csv
 rows=8 cols=19
Cycles=207
SW=542583 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards627.csv
 rows=6 cols=12
Cycles=140
SW=251738 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1278.csv
 rows=7 cols=8
Cycles=116
SW=235519 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards127.csv
 rows=4 cols=6
Cycles=96
SW=130648 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2355.csv
 rows=9 cols=13
Cycles=163
SW=389022 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards135.csv
 rows=3 cols=3
Cycles=81
SW=86383 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards506.csv
 rows=3 cols=4
Cycles=85
SW=94945 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2523.csv
 rows=1 cols=1
Cycles=67
SW=39325 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards607.csv
 rows=3 cols=3
Cycles=81
SW=87592 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2021.csv
 rows=27 cols=41
Cycles=599
SW=3211456 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1993.csv
 rows=29 cols=43
Cycles=635
SW=3552564 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1285.csv
 rows=7 cols=8
Cycles=117
SW=243211 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards982.csv
 rows=3 cols=4
Cycles=85
SW=96358 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2414.csv
 rows=9 cols=13
Cycles=162
SW=394811 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards608.csv
 rows=6 cols=12
Cycles=140
SW=247840 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards110.csv
 rows=7 cols=13
Cycles=149
SW=315392 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1245.csv
 rows=7 cols=8
Cycles=116
SW=240656 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards988.csv
 rows=1 cols=2
Cycles=71
SW=41668 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards279.csv
 rows=7 cols=17
Cycles=181
SW=460062 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2513.csv
 rows=1 cols=2
Cycles=71
SW=43470 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1248.csv
 rows=6 cols=7
Cycles=108
SW=194743 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards891.csv
 rows=8 cols=17
Cycles=187
SW=515971 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards492.csv
 rows=1 cols=2
Cycles=71
SW=42037 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards705.csv
 rows=2 cols=4
Cycles=82
SW=68149 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2012.csv
 rows=26 cols=40
Cycles=527
SW=3012951 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1342.csv
 rows=7 cols=8
Cycles=116
SW=242249 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1382.csv
 rows=5 cols=6
Cycles=101
SW=161386 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2266.csv
 rows=9 cols=13
Cycles=162
SW=388901 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards551.csv
 rows=2 cols=3
Cycles=78
SW=64956 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2378.csv
 rows=8 cols=12
Cycles=153
SW=341235 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards877.csv
 rows=8 cols=17
Cycles=187
SW=524128 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2358.csv
 rows=9 cols=13
Cycles=162
SW=391512 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards872.csv
 rows=9 cols=18
Cycles=219
SW=577009 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards301.csv
 rows=8 cols=18
Cycles=192
SW=532042 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards308.csv
 rows=7 cols=17
Cycles=180
SW=449064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2240.csv
 rows=3 cols=4
Cycles=85
SW=96144 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2249.csv
 rows=1 cols=1
Cycles=68
SW=39987 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards849.csv
 rows=9 cols=18
Cycles=200
SW=587569 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2404.csv
 rows=11 cols=15
Cycles=183
SW=633851 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards262.csv
 rows=2 cols=3
Cycles=78
SW=65322 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1948.csv
 rows=25 cols=39
Cycles=513
SW=2837071 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards330.csv
 rows=1 cols=2
Cycles=72
SW=44295 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards346.csv
 rows=2 cols=2
Cycles=74
SW=64143 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards6.csv
 rows=1 cols=1
Cycles=66
SW=39447 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards797.csv
 rows=5 cols=10
Cycles=126
SW=192254 ns
SW Assignments= -1 -1 0 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2287.csv
 rows=9 cols=13
Cycles=162
SW=389009 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards479.csv
 rows=10 cols=16
Cycles=179
SW=637741 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2365.csv
 rows=10 cols=14
Cycles=171
SW=464325 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1666.csv
 rows=26 cols=40
Cycles=529
SW=3011454 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1880.csv
 rows=26 cols=40
Cycles=529
SW=3014114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards47.csv
 rows=5 cols=8
Cycles=108
SW=179432 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2338.csv
 rows=10 cols=14
Cycles=171
SW=465855 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards72.csv
 rows=1 cols=2
Cycles=71
SW=41376 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1852.csv
 rows=27 cols=41
Cycles=597
SW=3199867 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2377.csv
 rows=9 cols=13
Cycles=163
SW=400361 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1500.csv
 rows=8 cols=19
Cycles=196
SW=545272 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1404.csv
 rows=6 cols=7
Cycles=108
SW=197707 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards508.csv
 rows=3 cols=4
Cycles=85
SW=91699 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1570.csv
 rows=10 cols=21
Cycles=232
SW=715967 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards583.csv
 rows=3 cols=3
Cycles=82
SW=88426 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards386.csv
 rows=9 cols=17
Cycles=195
SW=572068 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards993.csv
 rows=1 cols=1
Cycles=68
SW=39882 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2462.csv
 rows=7 cols=12
Cycles=146
SW=295196 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards265.csv
 rows=2 cols=3
Cycles=78
SW=64578 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1772.csv
 rows=27 cols=41
Cycles=598
SW=3179827 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards573.csv
 rows=3 cols=3
Cycles=81
SW=89656 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2089.csv
 rows=26 cols=40
Cycles=529
SW=3028155 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards339.csv
 rows=1 cols=1
Cycles=68
SW=41805 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1165.csv
 rows=5 cols=8
Cycles=108
SW=179044 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1149.csv
 rows=2 cols=3
Cycles=79
SW=65694 ns
SW Assignments= 0 -1 1 
auction-cpp/resources/test_problems8bit/rewards1329.csv
 rows=7 cols=8
Cycles=116
SW=241069 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2301.csv
 rows=10 cols=14
Cycles=173
SW=459879 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1415.csv
 rows=5 cols=6
Cycles=119
SW=159649 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1267.csv
 rows=7 cols=8
Cycles=116
SW=234602 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1113.csv
 rows=7 cols=10
Cycles=137
SW=262448 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2145.csv
 rows=26 cols=40
Cycles=528
SW=3017657 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards177.csv
 rows=1 cols=1
Cycles=68
SW=41077 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2258.csv
 rows=11 cols=15
Cycles=182
SW=579853 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards188.csv
 rows=6 cols=11
Cycles=137
SW=245390 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1296.csv
 rows=8 cols=9
Cycles=140
SW=283769 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards302.csv
 rows=7 cols=17
Cycles=181
SW=494788 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards842.csv
 rows=9 cols=18
Cycles=200
SW=573918 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards1211.csv
 rows=6 cols=9
Cycles=129
SW=221953 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards425.csv
 rows=5 cols=9
Cycles=123
SW=191422 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2008.csv
 rows=25 cols=39
Cycles=513
SW=2835440 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2392.csv
 rows=11 cols=15
Cycles=182
SW=637777 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1162.csv
 rows=5 cols=8
Cycles=108
SW=177937 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2245.csv
 rows=1 cols=1
Cycles=67
SW=40167 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards56.csv
 rows=1 cols=1
Cycles=66
SW=40516 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1987.csv
 rows=27 cols=41
Cycles=599
SW=3164920 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1700.csv
 rows=25 cols=39
Cycles=512
SW=2811823 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards671.csv
 rows=1 cols=1
Cycles=66
SW=41529 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1642.csv
 rows=9 cols=20
Cycles=219
SW=606793 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards708.csv
 rows=1 cols=1
Cycles=68
SW=41172 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards304.csv
 rows=8 cols=18
Cycles=192
SW=524385 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2374.csv
 rows=9 cols=13
Cycles=161
SW=397881 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2398.csv
 rows=11 cols=15
Cycles=181
SW=580195 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards511.csv
 rows=1 cols=2
Cycles=71
SW=43891 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards12.csv
 rows=1 cols=2
Cycles=71
SW=43425 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1942.csv
 rows=26 cols=40
Cycles=527
SW=3000393 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards25.csv
 rows=1 cols=1
Cycles=66
SW=41679 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2015.csv
 rows=28 cols=42
Cycles=617
SW=3408509 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2009.csv
 rows=26 cols=40
Cycles=527
SW=3025218 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2347.csv
 rows=9 cols=13
Cycles=162
SW=435297 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards473.csv
 rows=9 cols=15
Cycles=170
SW=483168 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards558.csv
 rows=1 cols=1
Cycles=67
SW=40924 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards199.csv
 rows=5 cols=10
Cycles=127
SW=195892 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards62.csv
 rows=2 cols=2
Cycles=79
SW=60984 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards118.csv
 rows=7 cols=13
Cycles=150
SW=311762 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1247.csv
 rows=7 cols=8
Cycles=116
SW=241444 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1437.csv
 rows=1 cols=1
Cycles=67
SW=40974 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2421.csv
 rows=8 cols=12
Cycles=151
SW=332681 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2017.csv
 rows=26 cols=40
Cycles=529
SW=3061047 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2313.csv
 rows=9 cols=13
Cycles=161
SW=393615 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1780.csv
 rows=25 cols=39
Cycles=511
SW=2816557 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2039.csv
 rows=25 cols=39
Cycles=513
SW=2829947 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1237.csv
 rows=6 cols=7
Cycles=125
SW=197206 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1910.csv
 rows=27 cols=41
Cycles=597
SW=3216475 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1216.csv
 rows=1 cols=2
Cycles=72
SW=44227 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1016.csv
 rows=7 cols=15
Cycles=158
SW=381177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2104.csv
 rows=26 cols=40
Cycles=529
SW=3016143 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1054.csv
 rows=7 cols=15
Cycles=159
SW=394595 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards628.csv
 rows=6 cols=12
Cycles=141
SW=251042 ns
SW Assignments= -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards119.csv
 rows=7 cols=13
Cycles=150
SW=312582 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1658.csv
 rows=27 cols=41
Cycles=598
SW=3158715 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards379.csv
 rows=9 cols=17
Cycles=197
SW=574771 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1571.csv
 rows=9 cols=20
Cycles=208
SW=648167 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2302.csv
 rows=9 cols=13
Cycles=162
SW=388335 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1554.csv
 rows=9 cols=20
Cycles=207
SW=603889 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2193.csv
 rows=6 cols=11
Cycles=136
SW=248029 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1118.csv
 rows=8 cols=11
Cycles=148
SW=314783 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards765.csv
 rows=1 cols=1
Cycles=68
SW=40620 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards165.csv
 rows=2 cols=2
Cycles=74
SW=63364 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards505.csv
 rows=3 cols=4
Cycles=85
SW=92637 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2176.csv
 rows=2 cols=2
Cycles=74
SW=59832 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1873.csv
 rows=25 cols=39
Cycles=513
SW=2901080 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2047.csv
 rows=26 cols=40
Cycles=528
SW=3039705 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1235.csv
 rows=7 cols=8
Cycles=117
SW=240403 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1528.csv
 rows=9 cols=20
Cycles=209
SW=638797 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards615.csv
 rows=5 cols=11
Cycles=130
SW=215245 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards866.csv
 rows=9 cols=18
Cycles=200
SW=575410 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1925.csv
 rows=24 cols=38
Cycles=497
SW=2706760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1748.csv
 rows=28 cols=42
Cycles=616
SW=3373814 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards170.csv
 rows=2 cols=2
Cycles=74
SW=60423 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1768.csv
 rows=27 cols=41
Cycles=597
SW=3188662 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2155.csv
 rows=3 cols=4
Cycles=86
SW=93189 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards299.csv
 rows=7 cols=17
Cycles=179
SW=446817 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards212.csv
 rows=6 cols=11
Cycles=136
SW=248603 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2109.csv
 rows=25 cols=39
Cycles=512
SW=2834275 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1726.csv
 rows=26 cols=40
Cycles=533
SW=2997675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards916.csv
 rows=4 cols=6
Cycles=96
SW=131329 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards751.csv
 rows=3 cols=3
Cycles=82
SW=85363 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1006.csv
 rows=7 cols=15
Cycles=158
SW=391254 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1045.csv
 rows=7 cols=15
Cycles=158
SW=387702 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1322.csv
 rows=5 cols=6
Cycles=101
SW=159301 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1832.csv
 rows=25 cols=39
Cycles=517
SW=2850388 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1908.csv
 rows=25 cols=39
Cycles=513
SW=2835743 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1580.csv
 rows=10 cols=21
Cycles=221
SW=707308 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards589.csv
 rows=2 cols=2
Cycles=74
SW=61065 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2091.csv
 rows=28 cols=42
Cycles=617
SW=3383210 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards817.csv
 rows=9 cols=18
Cycles=201
SW=575886 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards720.csv
 rows=1 cols=1
Cycles=67
SW=41907 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1516.csv
 rows=8 cols=19
Cycles=208
SW=551950 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1023.csv
 rows=7 cols=15
Cycles=158
SW=388161 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1924.csv
 rows=25 cols=39
Cycles=513
SW=2849756 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2238.csv
 rows=3 cols=4
Cycles=85
SW=93202 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards870.csv
 rows=9 cols=18
Cycles=201
SW=629882 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards588.csv
 rows=3 cols=3
Cycles=81
SW=89563 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards869.csv
 rows=8 cols=17
Cycles=188
SW=526938 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1977.csv
 rows=24 cols=38
Cycles=497
SW=2700589 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2013.csv
 rows=26 cols=40
Cycles=528
SW=3063957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2181.csv
 rows=1 cols=1
Cycles=68
SW=40945 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards917.csv
 rows=5 cols=7
Cycles=104
SW=169057 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1562.csv
 rows=9 cols=20
Cycles=207
SW=598108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1028.csv
 rows=6 cols=14
Cycles=149
SW=282314 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards164.csv
 rows=2 cols=2
Cycles=74
SW=60043 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2453.csv
 rows=1 cols=1
Cycles=68
SW=39330 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards21.csv
 rows=1 cols=2
Cycles=71
SW=42336 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards336.csv
 rows=4 cols=7
Cycles=100
SW=139048 ns
SW Assignments= -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1979.csv
 rows=24 cols=38
Cycles=497
SW=2702953 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards637.csv
 rows=3 cols=4
Cycles=86
SW=93942 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards986.csv
 rows=1 cols=2
Cycles=78
SW=42588 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2044.csv
 rows=25 cols=39
Cycles=512
SW=2839786 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards741.csv
 rows=3 cols=3
Cycles=82
SW=88770 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards134.csv
 rows=2 cols=2
Cycles=74
SW=63384 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1601.csv
 rows=9 cols=20
Cycles=224
SW=611215 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards1744.csv
 rows=26 cols=40
Cycles=528
SW=3015539 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards691.csv
 rows=1 cols=1
Cycles=66
SW=41634 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1381.csv
 rows=6 cols=7
Cycles=108
SW=195370 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1027.csv
 rows=7 cols=15
Cycles=158
SW=388236 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards819.csv
 rows=8 cols=17
Cycles=187
SW=524350 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2188.csv
 rows=7 cols=12
Cycles=146
SW=300578 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1703.csv
 rows=25 cols=39
Cycles=513
SW=2815828 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1218.csv
 rows=1 cols=2
Cycles=72
SW=43590 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards146.csv
 rows=1 cols=1
Cycles=67
SW=40269 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1972.csv
 rows=24 cols=38
Cycles=496
SW=2701384 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2237.csv
 rows=2 cols=3
Cycles=78
SW=68217 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards566.csv
 rows=2 cols=2
Cycles=75
SW=62646 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2363.csv
 rows=10 cols=14
Cycles=172
SW=459036 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards863.csv
 rows=8 cols=17
Cycles=188
SW=524079 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2479.csv
 rows=5 cols=7
Cycles=104
SW=167095 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards778.csv
 rows=4 cols=9
Cycles=115
SW=157889 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2147.csv
 rows=27 cols=41
Cycles=599
SW=3148228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1451.csv
 rows=3 cols=5
Cycles=99
SW=98395 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards504.csv
 rows=3 cols=4
Cycles=85
SW=94737 ns
SW Assignments= 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards53.csv
 rows=1 cols=1
Cycles=67
SW=40158 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1232.csv
 rows=7 cols=8
Cycles=116
SW=238174 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards38.csv
 rows=1 cols=1
Cycles=66
SW=40806 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2320.csv
 rows=9 cols=13
Cycles=161
SW=394362 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards147.csv
 rows=1 cols=1
Cycles=67
SW=40642 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1747.csv
 rows=28 cols=42
Cycles=617
SW=3378884 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1825.csv
 rows=26 cols=40
Cycles=528
SW=3075426 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1102.csv
 rows=7 cols=10
Cycles=138
SW=269689 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2332.csv
 rows=10 cols=14
Cycles=173
SW=465414 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1.csv
 rows=2 cols=6
Cycles=90
SW=76669 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1906.csv
 rows=26 cols=40
Cycles=528
SW=3050640 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1682.csv
 rows=27 cols=41
Cycles=598
SW=3159154 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards37.csv
 rows=1 cols=1
Cycles=67
SW=42702 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1878.csv
 rows=26 cols=40
Cycles=529
SW=3071592 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards76.csv
 rows=8 cols=12
Cycles=151
SW=330336 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2198.csv
 rows=7 cols=12
Cycles=147
SW=296723 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards393.csv
 rows=10 cols=18
Cycles=209
SW=649595 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards577.csv
 rows=3 cols=3
Cycles=82
SW=86500 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2469.csv
 rows=7 cols=12
Cycles=145
SW=301427 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards55.csv
 rows=1 cols=2
Cycles=71
SW=42925 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1978.csv
 rows=24 cols=38
Cycles=496
SW=2698642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1282.csv
 rows=7 cols=8
Cycles=116
SW=237436 ns
SW Assignments= 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1393.csv
 rows=5 cols=6
Cycles=111
SW=160849 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2337.csv
 rows=10 cols=14
Cycles=173
SW=466956 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1954.csv
 rows=27 cols=41
Cycles=598
SW=3234151 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards403.csv
 rows=9 cols=17
Cycles=196
SW=573094 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards2054.csv
 rows=27 cols=41
Cycles=598
SW=3154248 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2223.csv
 rows=2 cols=3
Cycles=78
SW=66694 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2212.csv
 rows=6 cols=11
Cycles=136
SW=245792 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1067.csv
 rows=1 cols=1
Cycles=68
SW=39093 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards801.csv
 rows=5 cols=10
Cycles=126
SW=194411 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1064.csv
 rows=3 cols=5
Cycles=89
SW=96897 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1984.csv
 rows=29 cols=43
Cycles=634
SW=3517761 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1640.csv
 rows=9 cols=20
Cycles=209
SW=599035 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards824.csv
 rows=8 cols=17
Cycles=187
SW=523365 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1398.csv
 rows=5 cols=6
Cycles=101
SW=160225 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1792.csv
 rows=25 cols=39
Cycles=512
SW=2825659 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1033.csv
 rows=6 cols=14
Cycles=148
SW=282401 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards54.csv
 rows=1 cols=3
Cycles=75
SW=47406 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1088.csv
 rows=1 cols=1
Cycles=66
SW=39723 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards253.csv
 rows=2 cols=2
Cycles=74
SW=59821 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2197.csv
 rows=7 cols=12
Cycles=146
SW=303971 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards828.csv
 rows=8 cols=17
Cycles=188
SW=523336 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards563.csv
 rows=1 cols=1
Cycles=68
SW=40068 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards792.csv
 rows=5 cols=10
Cycles=127
SW=195362 ns
SW Assignments= -1 -1 -1 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards544.csv
 rows=2 cols=2
Cycles=74
SW=61573 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1498.csv
 rows=8 cols=19
Cycles=197
SW=543489 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1036.csv
 rows=6 cols=14
Cycles=148
SW=281822 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 3 0 1 2 -1 4 5 
auction-cpp/resources/test_problems8bit/rewards632.csv
 rows=6 cols=12
Cycles=141
SW=253439 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards160.csv
 rows=2 cols=5
Cycles=86
SW=73488 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1691.csv
 rows=28 cols=42
Cycles=616
SW=3388883 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards106.csv
 rows=1 cols=1
Cycles=68
SW=42030 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards318.csv
 rows=7 cols=17
Cycles=180
SW=450297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards503.csv
 rows=3 cols=4
Cycles=85
SW=98617 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards27.csv
 rows=1 cols=2
Cycles=72
SW=42894 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1326.csv
 rows=6 cols=7
Cycles=108
SW=195115 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards419.csv
 rows=5 cols=9
Cycles=122
SW=188983 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1124.csv
 rows=7 cols=10
Cycles=138
SW=263375 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1830.csv
 rows=27 cols=41
Cycles=599
SW=3156108 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards537.csv
 rows=1 cols=2
Cycles=72
SW=42955 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards725.csv
 rows=1 cols=1
Cycles=68
SW=41178 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2157.csv
 rows=3 cols=4
Cycles=94
SW=97684 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2105.csv
 rows=25 cols=39
Cycles=513
SW=2862998 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2508.csv
 rows=1 cols=1
Cycles=68
SW=40809 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1542.csv
 rows=8 cols=19
Cycles=196
SW=548743 ns
SW Assignments= -1 5 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2317.csv
 rows=10 cols=14
Cycles=173
SW=465987 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards783.csv
 rows=5 cols=10
Cycles=125
SW=196138 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards811.csv
 rows=5 cols=10
Cycles=126
SW=194681 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards518.csv
 rows=1 cols=1
Cycles=68
SW=39117 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1815.csv
 rows=25 cols=39
Cycles=512
SW=3365153 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2368.csv
 rows=10 cols=14
Cycles=172
SW=465912 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1501.csv
 rows=8 cols=19
Cycles=197
SW=544180 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2156.csv
 rows=2 cols=3
Cycles=78
SW=64725 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1043.csv
 rows=7 cols=15
Cycles=159
SW=388965 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2322.csv
 rows=9 cols=13
Cycles=162
SW=387684 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1061.csv
 rows=3 cols=5
Cycles=89
SW=96592 ns
SW Assignments= 1 -1 0 -1 2 
auction-cpp/resources/test_problems8bit/rewards179.csv
 rows=1 cols=1
Cycles=68
SW=40198 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards448.csv
 rows=1 cols=1
Cycles=68
SW=41796 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1960.csv
 rows=26 cols=40
Cycles=529
SW=3020481 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1759.csv
 rows=26 cols=40
Cycles=528
SW=3072174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards699.csv
 rows=2 cols=2
Cycles=81
SW=65220 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2121.csv
 rows=27 cols=41
Cycles=597
SW=3147670 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1447.csv
 rows=2 cols=4
Cycles=82
SW=71815 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards896.csv
 rows=8 cols=17
Cycles=188
SW=583402 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2348.csv
 rows=8 cols=12
Cycles=153
SW=329813 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards490.csv
 rows=10 cols=16
Cycles=179
SW=602060 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1313.csv
 rows=7 cols=8
Cycles=117
SW=242516 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards327.csv
 rows=1 cols=1
Cycles=67
SW=39171 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1949.csv
 rows=25 cols=39
Cycles=512
SW=2839501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards616.csv
 rows=6 cols=12
Cycles=140
SW=255821 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1272.csv
 rows=6 cols=7
Cycles=108
SW=194935 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2034.csv
 rows=24 cols=38
Cycles=495
SW=2692764 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards1626.csv
 rows=9 cols=20
Cycles=208
SW=608122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1290.csv
 rows=7 cols=8
Cycles=116
SW=244586 ns
SW Assignments= 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2386.csv
 rows=10 cols=14
Cycles=171
SW=519880 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards851.csv
 rows=8 cols=17
Cycles=188
SW=526102 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2124.csv
 rows=27 cols=41
Cycles=599
SW=3161737 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1292.csv
 rows=8 cols=9
Cycles=140
SW=285677 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards291.csv
 rows=8 cols=18
Cycles=192
SW=507021 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1215.csv
 rows=1 cols=1
Cycles=66
SW=40647 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2086.csv
 rows=25 cols=39
Cycles=511
SW=2831297 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards286.csv
 rows=7 cols=17
Cycles=180
SW=455949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2253.csv
 rows=1 cols=1
Cycles=67
SW=39456 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1480.csv
 rows=9 cols=20
Cycles=219
SW=600763 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards20.csv
 rows=2 cols=5
Cycles=86
SW=73137 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards932.csv
 rows=5 cols=7
Cycles=104
SW=166574 ns
SW Assignments= 0 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards543.csv
 rows=2 cols=2
Cycles=75
SW=63273 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2031.csv
 rows=27 cols=41
Cycles=598
SW=3149485 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards500.csv
 rows=3 cols=4
Cycles=86
SW=96253 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1460.csv
 rows=1 cols=2
Cycles=72
SW=42343 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1565.csv
 rows=8 cols=19
Cycles=197
SW=542949 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards843.csv
 rows=9 cols=18
Cycles=199
SW=624760 ns
SW Assignments= -1 8 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 
auction-cpp/resources/test_problems8bit/rewards2388.csv
 rows=10 cols=14
Cycles=172
SW=464127 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2333.csv
 rows=10 cols=14
Cycles=171
SW=465069 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2476.csv
 rows=5 cols=7
Cycles=105
SW=166996 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards999.csv
 rows=7 cols=15
Cycles=157
SW=383958 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards159.csv
 rows=3 cols=6
Cycles=93
SW=101200 ns
SW Assignments= -1 -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1947.csv
 rows=25 cols=39
Cycles=513
SW=2878729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2384.csv
 rows=9 cols=13
Cycles=162
SW=386450 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards322.csv
 rows=1 cols=1
Cycles=67
SW=40830 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1197.csv
 rows=6 cols=9
Cycles=127
SW=221453 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1112.csv
 rows=7 cols=10
Cycles=138
SW=270257 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1787.csv
 rows=26 cols=40
Cycles=527
SW=3023544 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2088.csv
 rows=26 cols=40
Cycles=528
SW=3030588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards217.csv
 rows=6 cols=11
Cycles=136
SW=247507 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1762.csv
 rows=25 cols=39
Cycles=513
SW=2868542 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1604.csv
 rows=9 cols=20
Cycles=217
SW=603508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards512.csv
 rows=1 cols=2
Cycles=71
SW=41538 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1544.csv
 rows=10 cols=21
Cycles=220
SW=706172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1454.csv
 rows=1 cols=2
Cycles=72
SW=41862 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards219.csv
 rows=6 cols=11
Cycles=137
SW=247568 ns
SW Assignments= -1 -1 -1 -1 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1076.csv
 rows=1 cols=1
Cycles=67
SW=40195 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2468.csv
 rows=5 cols=10
Cycles=125
SW=195730 ns
SW Assignments= 1 -1 -1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2451.csv
 rows=1 cols=1
Cycles=66
SW=39399 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards908.csv
 rows=8 cols=17
Cycles=188
SW=523774 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards2136.csv
 rows=25 cols=39
Cycles=513
SW=2839588 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1135.csv
 rows=7 cols=10
Cycles=139
SW=270473 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1503.csv
 rows=8 cols=19
Cycles=207
SW=550270 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards252.csv
 rows=2 cols=2
Cycles=74
SW=60375 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1445.csv
 rows=2 cols=4
Cycles=83
SW=70014 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards294.csv
 rows=7 cols=17
Cycles=179
SW=452994 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards321.csv
 rows=7 cols=17
Cycles=180
SW=458389 ns
SW Assignments= -1 -1 -1 -1 3 -1 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards218.csv
 rows=6 cols=11
Cycles=136
SW=245402 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards883.csv
 rows=8 cols=17
Cycles=188
SW=523986 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards626.csv
 rows=6 cols=12
Cycles=141
SW=256393 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1139.csv
 rows=8 cols=11
Cycles=148
SW=313631 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1463.csv
 rows=1 cols=1
Cycles=68
SW=39861 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2334.csv
 rows=8 cols=12
Cycles=151
SW=331340 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2242.csv
 rows=3 cols=4
Cycles=85
SW=96052 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards646.csv
 rows=1 cols=1
Cycles=67
SW=39951 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards669.csv
 rows=1 cols=1
Cycles=68
SW=38643 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2024.csv
 rows=26 cols=40
Cycles=529
SW=3072273 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards66.csv
 rows=1 cols=1
Cycles=68
SW=39927 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards591.csv
 rows=3 cols=3
Cycles=81
SW=84406 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards531.csv
 rows=1 cols=1
Cycles=66
SW=38352 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards934.csv
 rows=4 cols=6
Cycles=96
SW=129835 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards653.csv
 rows=3 cols=5
Cycles=90
SW=100132 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1435.csv
 rows=1 cols=1
Cycles=68
SW=38604 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards484.csv
 rows=10 cols=16
Cycles=180
SW=601717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards152.csv
 rows=3 cols=3
Cycles=81
SW=84148 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards112.csv
 rows=7 cols=13
Cycles=150
SW=317228 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1860.csv
 rows=26 cols=40
Cycles=528
SW=3031172 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2435.csv
 rows=2 cols=6
Cycles=90
SW=80322 ns
SW Assignments= 0 -1 -1 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards1199.csv
 rows=6 cols=9
Cycles=128
SW=225383 ns
SW Assignments= -1 -1 1 0 -1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2118.csv
 rows=25 cols=39
Cycles=512
SW=2892596 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards510.csv
 rows=2 cols=3
Cycles=78
SW=65170 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards409.csv
 rows=10 cols=18
Cycles=209
SW=652259 ns
SW Assignments= -1 -1 -1 8 -1 -1 -1 -1 0 1 2 3 4 5 6 7 -1 9 
auction-cpp/resources/test_problems8bit/rewards569.csv
 rows=1 cols=1
Cycles=67
SW=39075 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards461.csv
 rows=1 cols=1
Cycles=67
SW=39211 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1146.csv
 rows=2 cols=3
Cycles=79
SW=64888 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1213.csv
 rows=1 cols=1
Cycles=67
SW=38967 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1141.csv
 rows=7 cols=10
Cycles=153
SW=270458 ns
SW Assignments= -1 1 -1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards444.csv
 rows=2 cols=4
Cycles=82
SW=69894 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards475.csv
 rows=10 cols=16
Cycles=180
SW=602264 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1585.csv
 rows=9 cols=20
Cycles=220
SW=613759 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 5 -1 -1 0 1 2 3 4 -1 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2504.csv
 rows=1 cols=1
Cycles=67
SW=39627 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards685.csv
 rows=2 cols=2
Cycles=75
SW=60952 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards514.csv
 rows=1 cols=2
Cycles=72
SW=40972 ns
SW Assignments= 0 -1 
auction-cpp/resources/test_problems8bit/rewards1368.csv
 rows=1 cols=1
Cycles=67
SW=39084 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2019.csv
 rows=28 cols=42
Cycles=616
SW=3386699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2330.csv
 rows=10 cols=14
Cycles=172
SW=463530 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2277.csv
 rows=11 cols=15
Cycles=183
SW=639565 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards1178.csv
 rows=6 cols=9
Cycles=128
SW=221401 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards656.csv
 rows=3 cols=5
Cycles=89
SW=99178 ns
SW Assignments= -1 2 0 1 -1 
auction-cpp/resources/test_problems8bit/rewards454.csv
 rows=1 cols=1
Cycles=67
SW=39696 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1017.csv
 rows=7 cols=15
Cycles=159
SW=388191 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1419.csv
 rows=5 cols=6
Cycles=101
SW=158326 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2144.csv
 rows=25 cols=39
Cycles=512
SW=2830699 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1254.csv
 rows=7 cols=8
Cycles=117
SW=275318 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards787.csv
 rows=4 cols=9
Cycles=116
SW=160504 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2464.csv
 rows=7 cols=12
Cycles=147
SW=302610 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards328.csv
 rows=1 cols=1
Cycles=68
SW=39598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards331.csv
 rows=1 cols=2
Cycles=71
SW=41829 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards424.csv
 rows=5 cols=9
Cycles=122
SW=193327 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2119.csv
 rows=26 cols=40
Cycles=528
SW=3029862 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1779.csv
 rows=25 cols=39
Cycles=513
SW=2820346 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1628.csv
 rows=8 cols=19
Cycles=208
SW=550753 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards3.csv
 rows=1 cols=3
Cycles=74
SW=45006 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards1627.csv
 rows=8 cols=19
Cycles=208
SW=547939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2461.csv
 rows=6 cols=11
Cycles=136
SW=246670 ns
SW Assignments= 2 -1 -1 -1 -1 0 1 -1 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1713.csv
 rows=27 cols=41
Cycles=598
SW=3158179 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards298.csv
 rows=7 cols=17
Cycles=180
SW=449415 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1469.csv
 rows=8 cols=19
Cycles=207
SW=550497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards284.csv
 rows=8 cols=18
Cycles=192
SW=530097 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2350.csv
 rows=10 cols=14
Cycles=173
SW=519715 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards536.csv
 rows=2 cols=2
Cycles=74
SW=61771 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2214.csv
 rows=1 cols=1
Cycles=67
SW=39924 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards635.csv
 rows=6 cols=12
Cycles=141
SW=254258 ns
SW Assignments= -1 2 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1497.csv
 rows=7 cols=18
Cycles=196
SW=449094 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2281.csv
 rows=9 cols=13
Cycles=161
SW=395748 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards161.csv
 rows=2 cols=5
Cycles=87
SW=75030 ns
SW Assignments= -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards104.csv
 rows=1 cols=1
Cycles=68
SW=38679 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2325.csv
 rows=9 cols=13
Cycles=161
SW=395132 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2.csv
 rows=1 cols=1
Cycles=68
SW=39357 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2022.csv
 rows=25 cols=39
Cycles=512
SW=2869006 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1788.csv
 rows=26 cols=40
Cycles=528
SW=3026700 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards873.csv
 rows=8 cols=17
Cycles=193
SW=526453 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1013.csv
 rows=7 cols=15
Cycles=158
SW=442062 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1683.csv
 rows=27 cols=41
Cycles=598
SW=3158976 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1550.csv
 rows=9 cols=20
Cycles=219
SW=607729 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards655.csv
 rows=3 cols=5
Cycles=89
SW=97552 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards547.csv
 rows=2 cols=2
Cycles=75
SW=60955 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2101.csv
 rows=24 cols=38
Cycles=496
SW=2708157 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards400.csv
 rows=10 cols=18
Cycles=208
SW=659198 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1385.csv
 rows=5 cols=6
Cycles=100
SW=159226 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards376.csv
 rows=9 cols=17
Cycles=196
SW=579046 ns
SW Assignments= -1 1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards266.csv
 rows=1 cols=1
Cycles=68
SW=39516 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1390.csv
 rows=5 cols=6
Cycles=100
SW=158429 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards812.csv
 rows=4 cols=9
Cycles=115
SW=156796 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1838.csv
 rows=25 cols=39
Cycles=513
SW=2825572 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2352.csv
 rows=9 cols=13
Cycles=162
SW=393437 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards467.csv
 rows=9 cols=15
Cycles=170
SW=487671 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards909.csv
 rows=8 cols=17
Cycles=189
SW=523818 ns
SW Assignments= 5 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 -1 6 7 
auction-cpp/resources/test_problems8bit/rewards1040.csv
 rows=7 cols=15
Cycles=161
SW=387984 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2161.csv
 rows=3 cols=4
Cycles=85
SW=96159 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards809.csv
 rows=5 cols=10
Cycles=125
SW=196552 ns
SW Assignments= -1 -1 1 -1 -1 0 -1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2264.csv
 rows=11 cols=15
Cycles=181
SW=578428 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards125.csv
 rows=4 cols=6
Cycles=96
SW=127453 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards706.csv
 rows=1 cols=1
Cycles=68
SW=40491 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1709.csv
 rows=28 cols=42
Cycles=616
SW=3387113 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards507.csv
 rows=2 cols=3
Cycles=78
SW=67758 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards879.csv
 rows=8 cols=17
Cycles=189
SW=527203 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1255.csv
 rows=6 cols=7
Cycles=108
SW=194965 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards228.csv
 rows=1 cols=1
Cycles=67
SW=40458 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1572.csv
 rows=9 cols=20
Cycles=208
SW=600616 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2494.csv
 rows=2 cols=2
Cycles=75
SW=62268 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2519.csv
 rows=1 cols=1
Cycles=66
SW=40198 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards300.csv
 rows=7 cols=17
Cycles=179
SW=445707 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards880.csv
 rows=9 cols=18
Cycles=201
SW=574615 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards289.csv
 rows=9 cols=19
Cycles=205
SW=624337 ns
SW Assignments= 2 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1439.csv
 rows=2 cols=4
Cycles=82
SW=69274 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards354.csv
 rows=9 cols=17
Cycles=195
SW=570850 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards689.csv
 rows=1 cols=1
Cycles=67
SW=40839 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards520.csv
 rows=1 cols=1
Cycles=66
SW=40137 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards935.csv
 rows=4 cols=6
Cycles=108
SW=129604 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2419.csv
 rows=10 cols=14
Cycles=173
SW=463137 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards462.csv
 rows=1 cols=1
Cycles=66
SW=39639 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards703.csv
 rows=2 cols=4
Cycles=82
SW=70116 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1969.csv
 rows=27 cols=41
Cycles=599
SW=3219796 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1078.csv
 rows=1 cols=1
Cycles=68
SW=42301 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards141.csv
 rows=1 cols=1
Cycles=67
SW=42193 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2312.csv
 rows=10 cols=14
Cycles=172
SW=465885 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1238.csv
 rows=7 cols=8
Cycles=116
SW=239333 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1409.csv
 rows=6 cols=7
Cycles=109
SW=195932 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2300.csv
 rows=8 cols=12
Cycles=151
SW=332670 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards736.csv
 rows=2 cols=3
Cycles=78
SW=66339 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards394.csv
 rows=9 cols=17
Cycles=197
SW=585445 ns
SW Assignments= -1 -1 -1 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards246.csv
 rows=2 cols=2
Cycles=74
SW=63649 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards2199.csv
 rows=7 cols=12
Cycles=146
SW=301838 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1258.csv
 rows=6 cols=7
Cycles=108
SW=195322 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1467.csv
 rows=9 cols=20
Cycles=209
SW=596866 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2432.csv
 rows=2 cols=6
Cycles=90
SW=78271 ns
SW Assignments= -1 -1 -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1967.csv
 rows=28 cols=42
Cycles=617
SW=3403121 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2066.csv
 rows=25 cols=39
Cycles=512
SW=2836384 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards602.csv
 rows=3 cols=3
Cycles=82
SW=89916 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1847.csv
 rows=25 cols=39
Cycles=512
SW=2815987 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards13.csv
 rows=1 cols=1
Cycles=68
SW=42003 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1968.csv
 rows=27 cols=41
Cycles=597
SW=3152497 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1472.csv
 rows=9 cols=20
Cycles=208
SW=598552 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2409.csv
 rows=8 cols=12
Cycles=152
SW=331904 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1168.csv
 rows=5 cols=8
Cycles=109
SW=180292 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1857.csv
 rows=26 cols=40
Cycles=529
SW=3033501 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2448.csv
 rows=4 cols=5
Cycles=92
SW=121282 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1212.csv
 rows=1 cols=1
Cycles=67
SW=41697 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1850.csv
 rows=27 cols=41
Cycles=599
SW=3207565 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1551.csv
 rows=10 cols=21
Cycles=230
SW=719648 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2487.csv
 rows=5 cols=7
Cycles=104
SW=169165 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2438.csv
 rows=1 cols=1
Cycles=67
SW=40680 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards950.csv
 rows=4 cols=6
Cycles=97
SW=130531 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards105.csv
 rows=1 cols=1
Cycles=68
SW=38731 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1452.csv
 rows=3 cols=5
Cycles=89
SW=101416 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1107.csv
 rows=7 cols=10
Cycles=139
SW=264242 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2323.csv
 rows=9 cols=13
Cycles=163
SW=396405 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1941.csv
 rows=26 cols=40
Cycles=528
SW=2999675 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1793.csv
 rows=25 cols=39
Cycles=512
SW=2824508 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1188.csv
 rows=6 cols=9
Cycles=129
SW=221933 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards719.csv
 rows=1 cols=1
Cycles=68
SW=39111 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2222.csv
 rows=2 cols=3
Cycles=78
SW=64777 ns
SW Assignments= 1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1074.csv
 rows=1 cols=1
Cycles=68
SW=40423 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards34.csv
 rows=1 cols=1
Cycles=68
SW=40089 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2370.csv
 rows=10 cols=14
Cycles=172
SW=467871 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards887.csv
 rows=9 cols=18
Cycles=200
SW=566224 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2152.csv
 rows=3 cols=4
Cycles=85
SW=96424 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards250.csv
 rows=1 cols=1
Cycles=68
SW=40240 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards509.csv
 rows=3 cols=4
Cycles=86
SW=94471 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2090.csv
 rows=28 cols=42
Cycles=616
SW=3446123 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards724.csv
 rows=1 cols=1
Cycles=66
SW=40821 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2080.csv
 rows=24 cols=38
Cycles=495
SW=2713980 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards292.csv
 rows=8 cols=18
Cycles=193
SW=512839 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards605.csv
 rows=3 cols=3
Cycles=81
SW=91224 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2187.csv
 rows=7 cols=12
Cycles=147
SW=302816 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards162.csv
 rows=1 cols=2
Cycles=72
SW=41116 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1386.csv
 rows=5 cols=6
Cycles=100
SW=157054 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2150.csv
 rows=24 cols=38
Cycles=496
SW=2705850 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards493.csv
 rows=1 cols=2
Cycles=72
SW=44136 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1789.csv
 rows=26 cols=40
Cycles=528
SW=3024801 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2057.csv
 rows=25 cols=39
Cycles=513
SW=2801821 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1742.csv
 rows=26 cols=40
Cycles=527
SW=3028206 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1002.csv
 rows=6 cols=14
Cycles=148
SW=285614 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1808.csv
 rows=27 cols=41
Cycles=597
SW=3223534 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1853.csv
 rows=27 cols=41
Cycles=598
SW=3156612 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1806.csv
 rows=27 cols=41
Cycles=598
SW=3152064 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1181.csv
 rows=7 cols=10
Cycles=137
SW=268709 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1997.csv
 rows=26 cols=40
Cycles=529
SW=3066114 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2449.csv
 rows=4 cols=5
Cycles=92
SW=127915 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards2400.csv
 rows=11 cols=15
Cycles=182
SW=580579 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards85.csv
 rows=6 cols=10
Cycles=132
SW=233473 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2162.csv
 rows=3 cols=4
Cycles=85
SW=95182 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards277.csv
 rows=8 cols=18
Cycles=192
SW=504036 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1492.csv
 rows=9 cols=20
Cycles=218
SW=601369 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1743.csv
 rows=26 cols=40
Cycles=529
SW=3070680 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1553.csv
 rows=9 cols=20
Cycles=208
SW=599354 ns
SW Assignments= -1 6 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards363.csv
 rows=10 cols=18
Cycles=209
SW=661198 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 9 
auction-cpp/resources/test_problems8bit/rewards1083.csv
 rows=1 cols=1
Cycles=67
SW=39934 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2510.csv
 rows=1 cols=2
Cycles=70
SW=42285 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2455.csv
 rows=1 cols=1
Cycles=67
SW=38268 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2060.csv
 rows=28 cols=42
Cycles=617
SW=3389957 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards222.csv
 rows=2 cols=4
Cycles=82
SW=71307 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards79.csv
 rows=7 cols=11
Cycles=142
SW=283337 ns
SW Assignments= 0 -1 -1 -1 -1 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1763.csv
 rows=25 cols=39
Cycles=513
SW=2891698 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards237.csv
 rows=1 cols=1
Cycles=68
SW=42861 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1771.csv
 rows=26 cols=40
Cycles=527
SW=3024543 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1959.csv
 rows=26 cols=40
Cycles=529
SW=3073050 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards889.csv
 rows=9 cols=18
Cycles=201
SW=577813 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2234.csv
 rows=2 cols=3
Cycles=78
SW=64342 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1140.csv
 rows=7 cols=10
Cycles=138
SW=263675 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1048.csv
 rows=7 cols=15
Cycles=159
SW=384170 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2158.csv
 rows=3 cols=4
Cycles=85
SW=91821 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards2073.csv
 rows=26 cols=40
Cycles=528
SW=3074406 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards610.csv
 rows=6 cols=12
Cycles=154
SW=258422 ns
SW Assignments= 1 -1 -1 5 -1 -1 0 -1 2 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards820.csv
 rows=9 cols=18
Cycles=199
SW=574386 ns
SW Assignments= 6 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 -1 7 8 
auction-cpp/resources/test_problems8bit/rewards157.csv
 rows=1 cols=1
Cycles=66
SW=42046 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards821.csv
 rows=9 cols=18
Cycles=201
SW=584581 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1923.csv
 rows=26 cols=40
Cycles=528
SW=3068682 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1117.csv
 rows=8 cols=11
Cycles=149
SW=314456 ns
SW Assignments= -1 0 -1 -1 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards522.csv
 rows=1 cols=3
Cycles=75
SW=45675 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2436.csv
 rows=1 cols=1
Cycles=68
SW=45811 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards860.csv
 rows=8 cols=17
Cycles=187
SW=527497 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1225.csv
 rows=1 cols=1
Cycles=82
SW=41442 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2219.csv
 rows=1 cols=1
Cycles=67
SW=40854 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards350.csv
 rows=9 cols=17
Cycles=195
SW=584197 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards501.csv
 rows=2 cols=3
Cycles=78
SW=66529 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1567.csv
 rows=10 cols=21
Cycles=231
SW=719735 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1790.csv
 rows=26 cols=40
Cycles=529
SW=3023717 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1982.csv
 rows=26 cols=40
Cycles=529
SW=3082650 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards95.csv
 rows=1 cols=2
Cycles=71
SW=44731 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2041.csv
 rows=27 cols=41
Cycles=598
SW=3186466 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1693.csv
 rows=27 cols=41
Cycles=597
SW=3149719 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2179.csv
 rows=1 cols=1
Cycles=66
SW=41007 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards270.csv
 rows=1 cols=1
Cycles=67
SW=41710 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1457.csv
 rows=1 cols=2
Cycles=72
SW=43923 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards600.csv
 rows=3 cols=3
Cycles=82
SW=88168 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards874.csv
 rows=9 cols=18
Cycles=200
SW=589072 ns
SW Assignments= -1 -1 -1 -1 -1 2 -1 -1 -1 0 1 -1 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1397.csv
 rows=5 cols=6
Cycles=100
SW=159130 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1502.csv
 rows=7 cols=18
Cycles=196
SW=504933 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1599.csv
 rows=9 cols=20
Cycles=219
SW=604387 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards417.csv
 rows=1 cols=2
Cycles=71
SW=41860 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2418.csv
 rows=9 cols=13
Cycles=163
SW=392652 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards994.csv
 rows=3 cols=5
Cycles=89
SW=96919 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards310.csv
 rows=7 cols=17
Cycles=180
SW=452334 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards238.csv
 rows=2 cols=2
Cycles=75
SW=61638 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards78.csv
 rows=7 cols=11
Cycles=142
SW=276740 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards182.csv
 rows=1 cols=1
Cycles=66
SW=39039 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1372.csv
 rows=1 cols=1
Cycles=67
SW=38148 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1444.csv
 rows=3 cols=5
Cycles=89
SW=96787 ns
SW Assignments= 0 -1 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1890.csv
 rows=26 cols=40
Cycles=529
SW=3067590 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards414.csv
 rows=1 cols=1
Cycles=67
SW=41625 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2153.csv
 rows=2 cols=3
Cycles=79
SW=66282 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1160.csv
 rows=6 cols=9
Cycles=127
SW=218737 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2160.csv
 rows=2 cols=3
Cycles=78
SW=64435 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards208.csv
 rows=5 cols=10
Cycles=125
SW=193270 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards2099.csv
 rows=28 cols=42
Cycles=615
SW=3455202 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards2071.csv
 rows=27 cols=41
Cycles=598
SW=3156378 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1858.csv
 rows=26 cols=40
Cycles=529
SW=3027029 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1260.csv
 rows=6 cols=7
Cycles=109
SW=196150 ns
SW Assignments= 0 -1 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2458.csv
 rows=6 cols=11
Cycles=135
SW=248105 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1499.csv
 rows=7 cols=18
Cycles=185
SW=446166 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1144.csv
 rows=2 cols=3
Cycles=78
SW=64756 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1863.csv
 rows=26 cols=40
Cycles=528
SW=3011049 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1953.csv
 rows=27 cols=41
Cycles=599
SW=3176725 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1613.csv
 rows=8 cols=19
Cycles=196
SW=546517 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1243.csv
 rows=7 cols=8
Cycles=116
SW=241031 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards770.csv
 rows=3 cols=5
Cycles=89
SW=102628 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards338.csv
 rows=1 cols=1
Cycles=67
SW=39216 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1885.csv
 rows=27 cols=41
Cycles=599
SW=3161245 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1432.csv
 rows=1 cols=1
Cycles=67
SW=39702 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2184.csv
 rows=1 cols=1
Cycles=68
SW=39717 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards557.csv
 rows=2 cols=2
Cycles=75
SW=60897 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards42.csv
 rows=6 cols=9
Cycles=127
SW=218491 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2261.csv
 rows=11 cols=15
Cycles=181
SW=582070 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards18.csv
 rows=1 cols=2
Cycles=72
SW=42075 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards516.csv
 rows=1 cols=1
Cycles=67
SW=38889 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1482.csv
 rows=7 cols=18
Cycles=185
SW=447105 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards433.csv
 rows=1 cols=3
Cycles=75
SW=43906 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards748.csv
 rows=3 cols=3
Cycles=82
SW=85381 ns
SW Assignments= 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1724.csv
 rows=27 cols=41
Cycles=597
SW=3197190 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards226.csv
 rows=2 cols=4
Cycles=82
SW=72250 ns
SW Assignments= -1 -1 0 1 
auction-cpp/resources/test_problems8bit/rewards2440.csv
 rows=1 cols=1
Cycles=66
SW=39867 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards145.csv
 rows=1 cols=1
Cycles=66
SW=40023 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards441.csv
 rows=1 cols=3
Cycles=76
SW=44760 ns
SW Assignments= -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards254.csv
 rows=2 cols=2
Cycles=74
SW=61524 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards435.csv
 rows=2 cols=4
Cycles=82
SW=70926 ns
SW Assignments= 1 -1 0 -1 
auction-cpp/resources/test_problems8bit/rewards1240.csv
 rows=7 cols=8
Cycles=117
SW=242675 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2076.csv
 rows=28 cols=42
Cycles=617
SW=3455007 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards534.csv
 rows=2 cols=2
Cycles=74
SW=63285 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards1403.csv
 rows=6 cols=7
Cycles=108
SW=195461 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1811.csv
 rows=26 cols=40
Cycles=527
SW=3017424 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards41.csv
 rows=2 cols=3
Cycles=78
SW=65716 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards618.csv
 rows=5 cols=11
Cycles=129
SW=212693 ns
SW Assignments= -1 -1 -1 4 -1 -1 0 1 2 3 -1 
auction-cpp/resources/test_problems8bit/rewards2293.csv
 rows=11 cols=15
Cycles=181
SW=582133 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards214.csv
 rows=5 cols=10
Cycles=126
SW=196156 ns
SW Assignments= -1 -1 -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1137.csv
 rows=7 cols=10
Cycles=139
SW=262778 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards687.csv
 rows=1 cols=1
Cycles=68
SW=39306 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1231.csv
 rows=6 cols=7
Cycles=108
SW=195160 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1461.csv
 rows=1 cols=1
Cycles=68
SW=40621 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1870.csv
 rows=28 cols=42
Cycles=615
SW=3434079 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 
auction-cpp/resources/test_problems8bit/rewards1988.csv
 rows=27 cols=41
Cycles=599
SW=3160815 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards16.csv
 rows=1 cols=1
Cycles=67
SW=41598 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards478.csv
 rows=10 cols=16
Cycles=180
SW=602668 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2466.csv
 rows=7 cols=12
Cycles=149
SW=296240 ns
SW Assignments= 3 -1 -1 -1 -1 0 1 2 -1 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1521.csv
 rows=9 cols=20
Cycles=208
SW=609628 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1911.csv
 rows=27 cols=41
Cycles=598
SW=3178962 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards470.csv
 rows=9 cols=15
Cycles=170
SW=486939 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1664.csv
 rows=26 cols=40
Cycles=528
SW=3015209 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards449.csv
 rows=1 cols=3
Cycles=75
SW=45184 ns
SW Assignments= -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2424.csv
 rows=9 cols=13
Cycles=162
SW=390909 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards360.csv
 rows=10 cols=18
Cycles=209
SW=651128 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2172.csv
 rows=1 cols=1
Cycles=67
SW=39438 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards586.csv
 rows=2 cols=2
Cycles=75
SW=62152 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards29.csv
 rows=1 cols=1
Cycles=67
SW=39856 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1992.csv
 rows=29 cols=43
Cycles=634
SW=3526869 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1021.csv
 rows=7 cols=15
Cycles=157
SW=392442 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards966.csv
 rows=4 cols=5
Cycles=93
SW=123844 ns
SW Assignments= -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1692.csv
 rows=27 cols=41
Cycles=598
SW=3209407 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2316.csv
 rows=10 cols=14
Cycles=171
SW=467439 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1991.csv
 rows=29 cols=43
Cycles=634
SW=3553633 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 
auction-cpp/resources/test_problems8bit/rewards1797.csv
 rows=25 cols=39
Cycles=513
SW=2824418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2380.csv
 rows=9 cols=13
Cycles=162
SW=385548 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2395.csv
 rows=10 cols=14
Cycles=173
SW=462855 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards758.csv
 rows=3 cols=4
Cycles=85
SW=95784 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1667.csv
 rows=26 cols=40
Cycles=528
SW=3016044 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards2075.csv
 rows=25 cols=39
Cycles=512
SW=2869921 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards2154.csv
 rows=3 cols=4
Cycles=86
SW=95796 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1353.csv
 rows=2 cols=4
Cycles=83
SW=69970 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards128.csv
 rows=4 cols=6
Cycles=96
SW=128908 ns
SW Assignments= 0 -1 -1 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1077.csv
 rows=1 cols=1
Cycles=67
SW=40056 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2340.csv
 rows=9 cols=13
Cycles=162
SW=388479 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2447.csv
 rows=1 cols=1
Cycles=67
SW=41245 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1277.csv
 rows=8 cols=9
Cycles=139
SW=285695 ns
SW Assignments= -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1389.csv
 rows=5 cols=6
Cycles=100
SW=158251 ns
SW Assignments= -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1184.csv
 rows=5 cols=8
Cycles=108
SW=179035 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1349.csv
 rows=2 cols=4
Cycles=83
SW=70308 ns
SW Assignments= 0 -1 -1 1 
auction-cpp/resources/test_problems8bit/rewards120.csv
 rows=7 cols=13
Cycles=150
SW=312500 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1791.csv
 rows=25 cols=39
Cycles=513
SW=2826808 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1491.csv
 rows=9 cols=20
Cycles=219
SW=602732 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards927.csv
 rows=5 cols=7
Cycles=104
SW=170335 ns
SW Assignments= -1 -1 0 1 2 3 4 
auction-cpp/resources/test_problems8bit/rewards1532.csv
 rows=10 cols=21
Cycles=220
SW=706925 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1633.csv
 rows=8 cols=19
Cycles=195
SW=544216 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards913.csv
 rows=4 cols=6
Cycles=96
SW=131020 ns
SW Assignments= 3 -1 0 1 2 -1 
auction-cpp/resources/test_problems8bit/rewards2005.csv
 rows=25 cols=39
Cycles=512
SW=2818972 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards678.csv
 rows=1 cols=2
Cycles=71
SW=43882 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards2001.csv
 rows=24 cols=38
Cycles=496
SW=2753350 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 
auction-cpp/resources/test_problems8bit/rewards2394.csv
 rows=9 cols=13
Cycles=161
SW=393786 ns
SW Assignments= -1 1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards373.csv
 rows=9 cols=17
Cycles=196
SW=573310 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1284.csv
 rows=6 cols=7
Cycles=109
SW=195061 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1022.csv
 rows=6 cols=14
Cycles=147
SW=280418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2341.csv
 rows=8 cols=12
Cycles=152
SW=332297 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards2445.csv
 rows=1 cols=1
Cycles=67
SW=39594 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1829.csv
 rows=27 cols=41
Cycles=599
SW=3194875 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1921.csv
 rows=26 cols=40
Cycles=528
SW=3021267 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards51.csv
 rows=3 cols=4
Cycles=86
SW=96805 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards466.csv
 rows=10 cols=16
Cycles=179
SW=652205 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1606.csv
 rows=9 cols=20
Cycles=207
SW=594760 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2122.csv
 rows=26 cols=40
Cycles=528
SW=3012284 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards734.csv
 rows=1 cols=2
Cycles=72
SW=42207 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards1055.csv
 rows=4 cols=6
Cycles=97
SW=133243 ns
SW Assignments= -1 -1 0 1 2 3 
auction-cpp/resources/test_problems8bit/rewards1485.csv
 rows=9 cols=20
Cycles=219
SW=643733 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards721.csv
 rows=1 cols=1
Cycles=68
SW=41403 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2042.csv
 rows=27 cols=41
Cycles=598
SW=3187177 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards2429.csv
 rows=10 cols=14
Cycles=172
SW=470139 ns
SW Assignments= -1 -1 -1 1 0 -1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2311.csv
 rows=9 cols=13
Cycles=162
SW=387735 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards397.csv
 rows=10 cols=18
Cycles=208
SW=649901 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards497.csv
 rows=3 cols=4
Cycles=86
SW=96756 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1586.csv
 rows=10 cols=21
Cycles=231
SW=722798 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2068.csv
 rows=25 cols=39
Cycles=513
SW=2840459 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards1143.csv
 rows=2 cols=3
Cycles=78
SW=65862 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards532.csv
 rows=2 cols=2
Cycles=74
SW=63741 ns
SW Assignments= 0 1 
auction-cpp/resources/test_problems8bit/rewards337.csv
 rows=4 cols=7
Cycles=100
SW=140632 ns
SW Assignments= -1 -1 1 0 -1 2 3 
auction-cpp/resources/test_problems8bit/rewards2267.csv
 rows=11 cols=15
Cycles=183
SW=584989 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 
auction-cpp/resources/test_problems8bit/rewards2496.csv
 rows=1 cols=1
Cycles=68
SW=40770 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards430.csv
 rows=1 cols=1
Cycles=68
SW=40050 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1645.csv
 rows=9 cols=20
Cycles=220
SW=605902 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1274.csv
 rows=7 cols=8
Cycles=116
SW=244355 ns
SW Assignments= -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards392.csv
 rows=10 cols=18
Cycles=208
SW=648430 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards2256.csv
 rows=10 cols=14
Cycles=172
SW=460476 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards718.csv
 rows=1 cols=1
Cycles=68
SW=40542 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1131.csv
 rows=6 cols=9
Cycles=127
SW=215926 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards357.csv
 rows=9 cols=17
Cycles=197
SW=625228 ns
SW Assignments= -1 -1 -1 7 -1 -1 -1 -1 0 1 2 3 4 5 6 -1 8 
auction-cpp/resources/test_problems8bit/rewards1111.csv
 rows=7 cols=10
Cycles=138
SW=264212 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards997.csv
 rows=7 cols=15
Cycles=159
SW=390255 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards1280.csv
 rows=6 cols=7
Cycles=108
SW=192700 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1943.csv
 rows=26 cols=40
Cycles=529
SW=3000642 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 
auction-cpp/resources/test_problems8bit/rewards1635.csv
 rows=9 cols=20
Cycles=219
SW=644020 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards621.csv
 rows=6 cols=12
Cycles=139
SW=257039 ns
SW Assignments= 2 -1 -1 5 -1 -1 0 1 -1 3 4 -1 
auction-cpp/resources/test_problems8bit/rewards1297.csv
 rows=6 cols=7
Cycles=109
SW=194977 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1150.csv
 rows=2 cols=3
Cycles=78
SW=65139 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1203.csv
 rows=6 cols=9
Cycles=129
SW=219826 ns
SW Assignments= -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2275.csv
 rows=10 cols=14
Cycles=171
SW=460806 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards1092.csv
 rows=3 cols=6
Cycles=93
SW=102136 ns
SW Assignments= -1 -1 0 -1 1 2 
auction-cpp/resources/test_problems8bit/rewards1536.csv
 rows=9 cols=20
Cycles=207
SW=591673 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards2514.csv
 rows=1 cols=2
Cycles=72
SW=44490 ns
SW Assignments= -1 0 
auction-cpp/resources/test_problems8bit/rewards855.csv
 rows=8 cols=17
Cycles=188
SW=525979 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards841.csv
 rows=8 cols=17
Cycles=189
SW=520221 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards486.csv
 rows=10 cols=16
Cycles=189
SW=596992 ns
SW Assignments= -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards759.csv
 rows=3 cols=4
Cycles=85
SW=96202 ns
SW Assignments= -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1512.csv
 rows=6 cols=17
Cycles=172
SW=385944 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards1765.csv
 rows=25 cols=39
Cycles=511
SW=2832196 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 
auction-cpp/resources/test_problems8bit/rewards857.csv
 rows=8 cols=17
Cycles=187
SW=521136 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1241.csv
 rows=6 cols=7
Cycles=108
SW=198967 ns
SW Assignments= -1 0 1 2 3 4 5 
auction-cpp/resources/test_problems8bit/rewards2298.csv
 rows=10 cols=14
Cycles=172
SW=463005 ns
SW Assignments= -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards282.csv
 rows=9 cols=19
Cycles=205
SW=625835 ns
SW Assignments= 1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 -1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards272.csv
 rows=2 cols=3
Cycles=78
SW=65013 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1032.csv
 rows=7 cols=15
Cycles=158
SW=389160 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards2227.csv
 rows=3 cols=5
Cycles=90
SW=100069 ns
SW Assignments= -1 -1 0 1 2 
auction-cpp/resources/test_problems8bit/rewards1049.csv
 rows=7 cols=15
Cycles=158
SW=388089 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards103.csv
 rows=1 cols=4
Cycles=78
SW=44982 ns
SW Assignments= -1 -1 -1 0 
auction-cpp/resources/test_problems8bit/rewards2062.csv
 rows=27 cols=41
Cycles=597
SW=3212122 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 
auction-cpp/resources/test_problems8bit/rewards1605.csv
 rows=10 cols=21
Cycles=219
SW=710174 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 9 
auction-cpp/resources/test_problems8bit/rewards825.csv
 rows=8 cols=17
Cycles=189
SW=524611 ns
SW Assignments= -1 -1 2 -1 -1 -1 -1 -1 -1 0 1 -1 3 4 5 6 7 
auction-cpp/resources/test_problems8bit/rewards1147.csv
 rows=2 cols=3
Cycles=78
SW=64960 ns
SW Assignments= -1 0 1 
auction-cpp/resources/test_problems8bit/rewards1507.csv
 rows=7 cols=18
Cycles=183
SW=444990 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards684.csv
 rows=1 cols=1
Cycles=67
SW=40809 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards2254.csv
 rows=1 cols=1
Cycles=67
SW=38841 ns
SW Assignments= 0 
auction-cpp/resources/test_problems8bit/rewards1644.csv
 rows=9 cols=20
Cycles=220
SW=600418 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0 1 2 3 4 5 6 7 8 
auction-cpp/resources/test_problems8bit/rewards1053.csv
 rows=7 cols=15
Cycles=158
SW=384137 ns
SW Assignments= -1 -1 -1 -1 -1 -1 -1 1 0 -1 2 3 4 5 6 
auction-cpp/resources/test_problems8bit/rewards940.csv
 rows=3 cols=5
Cycles=89
SW=100803 ns
SW Assignments= 2 -1 0 1 -1 
Solved 2529 problems

